Generalized Bloch model: a theory for pulsed magnetization transfer

Purpose: The paper introduces a classical model to describe the dynamics of large spin-1/2 ensembles associated with nuclei bound in large molecule structures, commonly referred to as the semi-solid spin pool, and their magnetization transfer (MT) to spins of nuclei in Theory and Methods: Like quantum-mechanical descriptions of spin dynamics and like the original Bloch equations, but unlike existing MT models, the proposed model is based on the algebra of angular momentum in the sense that it explicitly models the rotations induced by radio-frequency (RF) pulses. It generalizes the original Bloch model to non-exponential decays, which are, e.g., observed for semi-solid spin pools. The combination of rotations with non-exponential decays is facilitated by describing the latter as Green's functions, comprised in an integro-differential equation. Results: Our model describes the data of an inversion-recovery magnetization-transfer experiment with varying durations of the inversion pulse substantially better than established models. We made this observation for all measured data, but in particular for pulse durations small than 300$\mu$s. Furthermore, we provide a linear approximation of the generalized Bloch model that reduces the simulation time by approximately a factor 15,000, enabling simulation of the spin dynamics caused by a rectangular RF-pulse in roughly 2$\mu$s. Conclusion: The proposed theory unifies the original Bloch model, Henkelman's steady-state theory for magnetization transfer, and the commonly assumed rotation induced by hard pulses (i.e., strong and infinitesimally short applications of RF fields) and describes experimental data better than previous models.

==> Figures/CW_Henkelman_steady_state_v1.txt <==
t_s Lorentzian Gaussian superLorentzian 
0.000e+00 2.021e-01 1.681e-01 3.279e-02 
1.000e+00 2.021e-01 1.681e-01 3.279e-02 


==> Figures/CW_Henkelman_steady_state_v2.txt <==
t_s Lorentzian Gaussian superLorentzian 
0.000e+00 2.527e-03 2.017e-03 3.389e-04 
2.000e-03 2.527e-03 2.017e-03 3.389e-04 


==> Figures/CW_SpinDynamics_v1.txt <==
t_s t_ms z_Bloch z_gBloch_Lorentzian z_gBloch_Gaussian z_gBloch_superLorentzian z_Graham_Lorentzian z_Graham_Gaussian z_Graham_superLorentzian z_Sled_Lorentzian z_Sled_Gaussian z_Sled_superLorentzian 
0.000e+00 0.000e+00 1.000e+00 1.000e+00 1.000e+00 1.000e+00 1.000e+00 1.000e+00 1.000e+00 1.000e+00 1.000e+00 1.000e+00 
3.000e-02 3.000e+01 8.900e-01 8.900e-01 8.641e-01 4.206e-01 8.899e-01 8.641e-01 4.202e-01 8.900e-01 8.641e-01 4.204e-01 
6.000e-02 6.000e+01 7.951e-01 7.951e-01 7.504e-01 1.881e-01 7.951e-01 7.503e-01 1.880e-01 7.951e-01 7.504e-01 1.878e-01 
9.000e-02 9.000e+01 7.133e-01 7.133e-01 6.552e-01 9.504e-02 7.133e-01 6.552e-01 9.497e-02 7.133e-01 6.552e-01 9.486e-02 
1.200e-01 1.200e+02 6.428e-01 6.428e-01 5.756e-01 5.781e-02 6.428e-01 5.756e-01 5.770e-02 6.428e-01 5.756e-01 5.761e-02 
1.500e-01 1.500e+02 5.820e-01 5.820e-01 5.090e-01 4.286e-02 5.820e-01 5.090e-01 4.277e-02 5.820e-01 5.090e-01 4.280e-02 
1.800e-01 1.800e+02 5.296e-01 5.296e-01 4.533e-01 3.687e-02 5.296e-01 4.533e-01 3.679e-02 5.296e-01 4.533e-01 3.683e-02 
2.100e-01 2.100e+02 4.844e-01 4.844e-01 4.067e-01 3.446e-02 4.844e-01 4.067e-01 3.439e-02 4.844e-01 4.067e-01 3.440e-02 
2.400e-01 2.400e+02 4.455e-01 4.455e-01 3.677e-01 3.349e-02 4.455e-01 3.677e-01 3.343e-02 4.455e-01 3.677e-01 3.343e-02 
2.700e-01 2.700e+02 4.119e-01 4.119e-01 3.351e-01 3.310e-02 4.119e-01 3.351e-01 3.305e-02 4.119e-01 3.351e-01 3.306e-02 
3.000e-01 3.000e+02 3.830e-01 3.830e-01 3.078e-01 3.293e-02 3.830e-01 3.078e-01 3.290e-02 3.830e-01 3.078e-01 3.292e-02 
3.300e-01 3.300e+02 3.580e-01 3.580e-01 2.850e-01 3.286e-02 3.580e-01 2.850e-01 3.283e-02 3.580e-01 2.850e-01 3.284e-02 
3.600e-01 3.600e+02 3.365e-01 3.365e-01 2.659e-01 3.282e-02 3.365e-01 2.659e-01 3.281e-02 3.365e-01 2.659e-01 3.279e-02 
3.900e-01 3.900e+02 3.180e-01 3.180e-01 2.500e-01 3.280e-02 3.180e-01 2.499e-01 3.280e-02 3.180e-01 2.499e-01 3.279e-02 
4.200e-01 4.200e+02 3.020e-01 3.020e-01 2.366e-01 3.278e-02 3.020e-01 2.365e-01 3.280e-02 3.020e-01 2.366e-01 3.281e-02 
4.500e-01 4.500e+02 2.882e-01 2.882e-01 2.254e-01 3.277e-02 2.882e-01 2.254e-01 3.279e-02 2.882e-01 2.254e-01 3.279e-02 
4.800e-01 4.800e+02 2.763e-01 2.763e-01 2.160e-01 3.279e-02 2.763e-01 2.160e-01 3.279e-02 2.763e-01 2.160e-01 3.285e-02 
5.100e-01 5.100e+02 2.661e-01 2.661e-01 2.082e-01 3.278e-02 2.661e-01 2.082e-01 3.279e-02 2.661e-01 2.082e-01 3.280e-02 
5.400e-01 5.400e+02 2.573e-01 2.573e-01 2.016e-01 3.285e-02 2.573e-01 2.016e-01 3.279e-02 2.573e-01 2.016e-01 3.279e-02 
5.700e-01 5.700e+02 2.497e-01 2.497e-01 1.962e-01 3.275e-02 2.497e-01 1.962e-01 3.279e-02 2.497e-01 1.962e-01 3.277e-02 
6.000e-01 6.000e+02 2.431e-01 2.431e-01 1.916e-01 3.268e-02 2.431e-01 1.916e-01 3.279e-02 2.431e-01 1.916e-01 3.276e-02 
6.300e-01 6.300e+02 2.374e-01 2.374e-01 1.878e-01 3.251e-02 2.375e-01 1.878e-01 3.279e-02 2.375e-01 1.878e-01 3.279e-02 
6.600e-01 6.600e+02 2.326e-01 2.326e-01 1.845e-01 3.266e-02 2.326e-01 1.845e-01 3.279e-02 2.326e-01 1.845e-01 3.281e-02 
6.900e-01 6.900e+02 2.284e-01 2.284e-01 1.819e-01 3.278e-02 2.284e-01 1.819e-01 3.279e-02 2.284e-01 1.819e-01 3.276e-02 
7.200e-01 7.200e+02 2.248e-01 2.247e-01 1.796e-01 3.277e-02 2.248e-01 1.796e-01 3.279e-02 2.248e-01 1.796e-01 3.279e-02 
7.500e-01 7.500e+02 2.216e-01 2.216e-01 1.777e-01 3.282e-02 2.216e-01 1.777e-01 3.279e-02 2.216e-01 1.777e-01 3.281e-02 
7.800e-01 7.800e+02 2.189e-01 2.189e-01 1.762e-01 3.283e-02 2.189e-01 1.762e-01 3.279e-02 2.189e-01 1.762e-01 3.279e-02 
8.100e-01 8.100e+02 2.166e-01 2.166e-01 1.748e-01 3.283e-02 2.166e-01 1.749e-01 3.279e-02 2.166e-01 1.749e-01 3.278e-02 
8.400e-01 8.400e+02 2.146e-01 2.146e-01 1.738e-01 3.283e-02 2.146e-01 1.738e-01 3.279e-02 2.146e-01 1.738e-01 3.285e-02 
8.700e-01 8.700e+02 2.129e-01 2.129e-01 1.728e-01 3.283e-02 2.129e-01 1.728e-01 3.279e-02 2.129e-01 1.728e-01 3.281e-02 
9.000e-01 9.000e+02 2.114e-01 2.114e-01 1.721e-01 3.283e-02 2.114e-01 1.721e-01 3.279e-02 2.114e-01 1.721e-01 3.283e-02 
9.300e-01 9.300e+02 2.101e-01 2.101e-01 1.714e-01 3.283e-02 2.101e-01 1.714e-01 3.279e-02 2.101e-01 1.714e-01 3.280e-02 
9.600e-01 9.600e+02 2.090e-01 2.090e-01 1.709e-01 3.283e-02 2.090e-01 1.709e-01 3.279e-02 2.090e-01 1.709e-01 3.280e-02 
9.900e-01 9.900e+02 2.081e-01 2.081e-01 1.704e-01 3.283e-02 2.081e-01 1.704e-01 3.279e-02 2.081e-01 1.704e-01 3.277e-02 


==> Figures/CW_SpinDynamics_v2.txt <==
t_s t_ms z_Bloch z_gBloch_Lorentzian z_gBloch_Gaussian z_gBloch_superLorentzian z_Graham_Lorentzian z_Graham_Gaussian z_Graham_superLorentzian z_Sled_Lorentzian z_Sled_Gaussian z_Sled_superLorentzian 
0.000e+00 0.000e+00 1.000e+00 1.000e+00 1.000e+00 1.000e+00 1.000e+00 1.000e+00 1.000e+00 1.000e+00 1.000e+00 1.000e+00 
6.000e-05 6.000e-02 9.804e-01 9.811e-01 9.754e-01 9.484e-01 9.766e-01 9.708e-01 8.378e-01 9.811e-01 9.755e-01 9.491e-01 
1.200e-04 1.200e-01 9.574e-01 9.580e-01 9.467e-01 8.567e-01 9.537e-01 9.424e-01 7.019e-01 9.581e-01 9.469e-01 8.612e-01 
1.800e-04 1.800e-01 9.349e-01 9.355e-01 9.189e-01 7.559e-01 9.314e-01 9.148e-01 5.881e-01 9.357e-01 9.192e-01 7.674e-01 
2.400e-04 2.400e-01 9.129e-01 9.135e-01 8.920e-01 6.548e-01 9.096e-01 8.880e-01 4.928e-01 9.138e-01 8.924e-01 6.759e-01 
3.000e-04 3.000e-01 8.915e-01 8.920e-01 8.658e-01 5.578e-01 8.883e-01 8.621e-01 4.129e-01 8.924e-01 8.663e-01 5.902e-01 
3.600e-04 3.600e-01 8.705e-01 8.711e-01 8.404e-01 4.672e-01 8.675e-01 8.369e-01 3.459e-01 8.715e-01 8.409e-01 5.119e-01 
4.200e-04 4.200e-01 8.501e-01 8.506e-01 8.157e-01 3.842e-01 8.472e-01 8.124e-01 2.899e-01 8.512e-01 8.163e-01 4.415e-01 
4.800e-04 4.800e-01 8.301e-01 8.306e-01 7.917e-01 3.095e-01 8.274e-01 7.887e-01 2.429e-01 8.312e-01 7.925e-01 3.790e-01 
5.400e-04 5.400e-01 8.106e-01 8.111e-01 7.685e-01 2.431e-01 8.081e-01 7.656e-01 2.035e-01 8.118e-01 7.693e-01 3.240e-01 
6.000e-04 6.000e-01 7.916e-01 7.921e-01 7.460e-01 1.849e-01 7.892e-01 7.432e-01 1.706e-01 7.928e-01 7.468e-01 2.760e-01 
6.600e-04 6.600e-01 7.730e-01 7.735e-01 7.241e-01 1.345e-01 7.707e-01 7.215e-01 1.430e-01 7.743e-01 7.250e-01 2.344e-01 
7.200e-04 7.200e-01 7.548e-01 7.553e-01 7.028e-01 9.137e-02 7.527e-01 7.004e-01 1.198e-01 7.561e-01 7.038e-01 1.985e-01 
7.800e-04 7.800e-01 7.371e-01 7.376e-01 6.822e-01 5.502e-02 7.351e-01 6.799e-01 1.004e-01 7.385e-01 6.832e-01 1.677e-01 
8.400e-04 8.400e-01 7.198e-01 7.203e-01 6.622e-01 2.480e-02 7.179e-01 6.601e-01 8.419e-02 7.212e-01 6.633e-01 1.413e-01 
9.000e-04 9.000e-01 7.029e-01 7.034e-01 6.428e-01 8.479e-05 7.011e-01 6.408e-01 7.059e-02 7.043e-01 6.439e-01 1.189e-01 
9.600e-04 9.600e-01 6.864e-01 6.868e-01 6.239e-01 -1.974e-02 6.847e-01 6.221e-01 5.919e-02 6.879e-01 6.251e-01 9.978e-02 
1.020e-03 1.020e+00 6.703e-01 6.707e-01 6.056e-01 -3.527e-02 6.687e-01 6.039e-01 4.964e-02 6.718e-01 6.068e-01 8.363e-02 
1.080e-03 1.080e+00 6.546e-01 6.550e-01 5.879e-01 -4.706e-02 6.531e-01 5.862e-01 4.164e-02 6.561e-01 5.891e-01 6.998e-02 
1.140e-03 1.140e+00 6.392e-01 6.396e-01 5.706e-01 -5.565e-02 6.378e-01 5.691e-01 3.494e-02 6.407e-01 5.719e-01 5.849e-02 
1.200e-03 1.200e+00 6.242e-01 6.246e-01 5.539e-01 -6.150e-02 6.229e-01 5.525e-01 2.933e-02 6.258e-01 5.552e-01 4.883e-02 
1.260e-03 1.260e+00 6.096e-01 6.100e-01 5.377e-01 -6.505e-02 6.083e-01 5.364e-01 2.462e-02 6.111e-01 5.390e-01 4.072e-02 
1.320e-03 1.320e+00 5.953e-01 5.956e-01 5.219e-01 -6.671e-02 5.941e-01 5.207e-01 2.068e-02 5.969e-01 5.232e-01 3.392e-02 
1.380e-03 1.380e+00 5.813e-01 5.817e-01 5.066e-01 -6.681e-02 5.802e-01 5.055e-01 1.738e-02 5.829e-01 5.080e-01 2.824e-02 
1.440e-03 1.440e+00 5.677e-01 5.680e-01 4.917e-01 -6.565e-02 5.667e-01 4.907e-01 1.462e-02 5.693e-01 4.931e-01 2.350e-02 
1.500e-03 1.500e+00 5.543e-01 5.547e-01 4.773e-01 -6.351e-02 5.534e-01 4.764e-01 1.230e-02 5.560e-01 4.787e-01 1.955e-02 
1.560e-03 1.560e+00 5.413e-01 5.417e-01 4.634e-01 -6.062e-02 5.405e-01 4.625e-01 1.036e-02 5.430e-01 4.648e-01 1.625e-02 
1.620e-03 1.620e+00 5.286e-01 5.290e-01 4.498e-01 -5.718e-02 5.279e-01 4.490e-01 8.735e-03 5.303e-01 4.512e-01 1.352e-02 
1.680e-03 1.680e+00 5.163e-01 5.166e-01 4.366e-01 -5.335e-02 5.156e-01 4.359e-01 7.373e-03 5.179e-01 4.380e-01 1.124e-02 
1.740e-03 1.740e+00 5.041e-01 5.045e-01 4.238e-01 -4.929e-02 5.035e-01 4.232e-01 6.231e-03 5.058e-01 4.253e-01 9.351e-03 
1.800e-03 1.800e+00 4.923e-01 4.927e-01 4.114e-01 -4.508e-02 4.918e-01 4.109e-01 5.275e-03 4.940e-01 4.128e-01 7.785e-03 
1.860e-03 1.860e+00 4.808e-01 4.811e-01 3.994e-01 -4.084e-02 4.803e-01 3.989e-01 4.474e-03 4.825e-01 4.008e-01 6.487e-03 
1.920e-03 1.920e+00 4.695e-01 4.698e-01 3.877e-01 -3.664e-02 4.691e-01 3.872e-01 3.804e-03 4.712e-01 3.891e-01 5.413e-03 
1.980e-03 1.980e+00 4.585e-01 4.588e-01 3.763e-01 -3.254e-02 4.581e-01 3.760e-01 3.241e-03 4.602e-01 3.778e-01 4.523e-03 


==> Figures/Greens_Functions.txt <==
t_ms tau G_Lorentzian G_Gaussian G_superLorentzian 
0.000e+00 0.000e+00 1.000e+00 1.000e+00 1.000e+00 
1.000e-03 1.000e-01 9.048e-01 9.950e-01 9.990e-01 
2.000e-03 2.000e-01 8.187e-01 9.802e-01 9.960e-01 
3.000e-03 3.000e-01 7.408e-01 9.560e-01 9.911e-01 
4.000e-03 4.000e-01 6.703e-01 9.231e-01 9.843e-01 
5.000e-03 5.000e-01 6.065e-01 8.825e-01 9.757e-01 
6.000e-03 6.000e-01 5.488e-01 8.353e-01 9.653e-01 
7.000e-03 7.000e-01 4.966e-01 7.827e-01 9.534e-01 
8.000e-03 8.000e-01 4.493e-01 7.261e-01 9.401e-01 
9.000e-03 9.000e-01 4.066e-01 6.670e-01 9.255e-01 
1.000e-02 1.000e+00 3.679e-01 6.065e-01 9.097e-01 
1.100e-02 1.100e+00 3.329e-01 5.461e-01 8.929e-01 
1.200e-02 1.200e+00 3.012e-01 4.868e-01 8.753e-01 
1.300e-02 1.300e+00 2.725e-01 4.296e-01 8.570e-01 
1.400e-02 1.400e+00 2.466e-01 3.753e-01 8.381e-01 
1.500e-02 1.500e+00 2.231e-01 3.247e-01 8.189e-01 
1.600e-02 1.600e+00 2.019e-01 2.780e-01 7.993e-01 
1.700e-02 1.700e+00 1.827e-01 2.357e-01 7.796e-01 
1.800e-02 1.800e+00 1.653e-01 1.979e-01 7.598e-01 
1.900e-02 1.900e+00 1.496e-01 1.645e-01 7.400e-01 
2.000e-02 2.000e+00 1.353e-01 1.353e-01 7.204e-01 
2.100e-02 2.100e+00 1.225e-01 1.103e-01 7.009e-01 
2.200e-02 2.200e+00 1.108e-01 8.892e-02 6.817e-01 
2.300e-02 2.300e+00 1.003e-01 7.101e-02 6.628e-01 
2.400e-02 2.400e+00 9.072e-02 5.613e-02 6.442e-01 
2.500e-02 2.500e+00 8.208e-02 4.394e-02 6.260e-01 
2.600e-02 2.600e+00 7.427e-02 3.405e-02 6.082e-01 
2.700e-02 2.700e+00 6.721e-02 2.612e-02 5.908e-01 
2.800e-02 2.800e+00 6.081e-02 1.984e-02 5.738e-01 
2.900e-02 2.900e+00 5.502e-02 1.492e-02 5.574e-01 
3.000e-02 3.000e+00 4.979e-02 1.111e-02 5.413e-01 
3.100e-02 3.100e+00 4.505e-02 8.189e-03 5.258e-01 
3.200e-02 3.200e+00 4.076e-02 5.976e-03 5.107e-01 
3.300e-02 3.300e+00 3.688e-02 4.318e-03 4.962e-01 
3.400e-02 3.400e+00 3.337e-02 3.089e-03 4.821e-01 
3.500e-02 3.500e+00 3.020e-02 2.187e-03 4.684e-01 
3.600e-02 3.600e+00 2.732e-02 1.534e-03 4.553e-01 
3.700e-02 3.700e+00 2.472e-02 1.065e-03 4.426e-01 
3.800e-02 3.800e+00 2.237e-02 7.318e-04 4.304e-01 
3.900e-02 3.900e+00 2.024e-02 4.980e-04 4.186e-01 
4.000e-02 4.000e+00 1.832e-02 3.355e-04 4.073e-01 
4.100e-02 4.100e+00 1.657e-02 2.237e-04 3.964e-01 
4.200e-02 4.200e+00 1.500e-02 1.477e-04 3.859e-01 
4.300e-02 4.300e+00 1.357e-02 9.659e-05 3.759e-01 
4.400e-02 4.400e+00 1.228e-02 6.252e-05 3.662e-01 
4.500e-02 4.500e+00 1.111e-02 4.007e-05 3.569e-01 
4.600e-02 4.600e+00 1.005e-02 2.542e-05 3.480e-01 
4.700e-02 4.700e+00 9.095e-03 1.597e-05 3.395e-01 
4.800e-02 4.800e+00 8.230e-03 9.930e-06 3.313e-01 
4.900e-02 4.900e+00 7.447e-03 6.114e-06 3.235e-01 
5.000e-02 5.000e+00 6.738e-03 3.727e-06 3.159e-01 
5.100e-02 5.100e+00 6.097e-03 2.249e-06 3.087e-01 
5.200e-02 5.200e+00 5.517e-03 1.344e-06 3.018e-01 
5.300e-02 5.300e+00 4.992e-03 7.949e-07 2.952e-01 
5.400e-02 5.400e+00 4.517e-03 4.656e-07 2.888e-01 
5.500e-02 5.500e+00 4.087e-03 2.700e-07 2.827e-01 
5.600e-02 5.600e+00 3.698e-03 1.550e-07 2.768e-01 
5.700e-02 5.700e+00 3.346e-03 8.808e-08 2.712e-01 
5.800e-02 5.800e+00 3.028e-03 4.956e-08 2.658e-01 
5.900e-02 5.900e+00 2.739e-03 2.761e-08 2.606e-01 
6.000e-02 6.000e+00 2.479e-03 1.523e-08 2.557e-01 
6.100e-02 6.100e+00 2.243e-03 8.317e-09 2.509e-01 
6.200e-02 6.200e+00 2.029e-03 4.496e-09 2.463e-01 
6.300e-02 6.300e+00 1.836e-03 2.407e-09 2.418e-01 
6.400e-02 6.400e+00 1.662e-03 1.275e-09 2.376e-01 
6.500e-02 6.500e+00 1.503e-03 6.692e-10 2.335e-01 
6.600e-02 6.600e+00 1.360e-03 3.476e-10 2.295e-01 
6.700e-02 6.700e+00 1.231e-03 1.788e-10 2.257e-01 
6.800e-02 6.800e+00 1.114e-03 9.101e-11 2.220e-01 
6.900e-02 6.900e+00 1.008e-03 4.588e-11 2.184e-01 
7.000e-02 7.000e+00 9.119e-04 2.290e-11 2.150e-01 
7.100e-02 7.100e+00 8.251e-04 1.131e-11 2.116e-01 
7.200e-02 7.200e+00 7.466e-04 5.535e-12 2.084e-01 
7.300e-02 7.300e+00 6.755e-04 2.681e-12 2.053e-01 
7.400e-02 7.400e+00 6.113e-04 1.285e-12 2.023e-01 
7.500e-02 7.500e+00 5.531e-04 6.102e-13 1.994e-01 
7.600e-02 7.600e+00 5.005e-04 2.868e-13 1.965e-01 
7.700e-02 7.700e+00 4.528e-04 1.335e-13 1.938e-01 
7.800e-02 7.800e+00 4.097e-04 6.148e-14 1.911e-01 
7.900e-02 7.900e+00 3.707e-04 2.804e-14 1.885e-01 
8.000e-02 8.000e+00 3.355e-04 1.266e-14 1.860e-01 
8.100e-02 8.100e+00 3.035e-04 5.662e-15 1.835e-01 
8.200e-02 8.200e+00 2.747e-04 2.506e-15 1.812e-01 
8.300e-02 8.300e+00 2.485e-04 1.098e-15 1.788e-01 
8.400e-02 8.400e+00 2.249e-04 4.765e-16 1.766e-01 
8.500e-02 8.500e+00 2.035e-04 2.047e-16 1.744e-01 
8.600e-02 8.600e+00 1.841e-04 8.705e-17 1.722e-01 
8.700e-02 8.700e+00 1.666e-04 3.665e-17 1.702e-01 
8.800e-02 8.800e+00 1.507e-04 1.528e-17 1.681e-01 
8.900e-02 8.900e+00 1.364e-04 6.306e-18 1.661e-01 
9.000e-02 9.000e+00 1.234e-04 2.577e-18 1.642e-01 
9.100e-02 9.100e+00 1.117e-04 1.042e-18 1.623e-01 
9.200e-02 9.200e+00 1.010e-04 4.175e-19 1.605e-01 
9.300e-02 9.300e+00 9.142e-05 1.656e-19 1.587e-01 
9.400e-02 9.400e+00 8.272e-05 6.499e-20 1.569e-01 
9.500e-02 9.500e+00 7.485e-05 2.526e-20 1.552e-01 
9.600e-02 9.600e+00 6.773e-05 9.721e-21 1.535e-01 
9.700e-02 9.700e+00 6.128e-05 3.704e-21 1.519e-01 
9.800e-02 9.800e+00 5.545e-05 1.397e-21 1.502e-01 
9.900e-02 9.900e+00 5.017e-05 5.217e-22 1.487e-01 
1.000e-01 1.000e+01 4.540e-05 1.929e-22 1.471e-01 
1.010e-01 1.010e+01 4.108e-05 7.060e-23 1.456e-01 
1.020e-01 1.020e+01 3.717e-05 2.559e-23 1.441e-01 
1.030e-01 1.030e+01 3.363e-05 9.180e-24 1.427e-01 
1.040e-01 1.040e+01 3.043e-05 3.261e-24 1.413e-01 
1.050e-01 1.050e+01 2.754e-05 1.147e-24 1.399e-01 
1.060e-01 1.060e+01 2.492e-05 3.993e-25 1.385e-01 
1.070e-01 1.070e+01 2.254e-05 1.377e-25 1.372e-01 
1.080e-01 1.080e+01 2.040e-05 4.698e-26 1.359e-01 
1.090e-01 1.090e+01 1.846e-05 1.588e-26 1.346e-01 
1.100e-01 1.100e+01 1.670e-05 5.311e-27 1.333e-01 
1.110e-01 1.110e+01 1.511e-05 1.759e-27 1.321e-01 
1.120e-01 1.120e+01 1.367e-05 5.768e-28 1.309e-01 
1.130e-01 1.130e+01 1.237e-05 1.873e-28 1.297e-01 
1.140e-01 1.140e+01 1.120e-05 6.019e-29 1.285e-01 
1.150e-01 1.150e+01 1.013e-05 1.915e-29 1.274e-01 
1.160e-01 1.160e+01 9.166e-06 6.035e-30 1.263e-01 
1.170e-01 1.170e+01 8.294e-06 1.882e-30 1.251e-01 
1.180e-01 1.180e+01 7.505e-06 5.813e-31 1.241e-01 
1.190e-01 1.190e+01 6.790e-06 1.777e-31 1.230e-01 
1.200e-01 1.200e+01 6.144e-06 5.380e-32 1.219e-01 
1.210e-01 1.210e+01 5.560e-06 1.612e-32 1.209e-01 
1.220e-01 1.220e+01 5.030e-06 4.784e-33 1.199e-01 
1.230e-01 1.230e+01 4.552e-06 1.405e-33 1.189e-01 
1.240e-01 1.240e+01 4.119e-06 4.087e-34 1.179e-01 
1.250e-01 1.250e+01 3.727e-06 1.177e-34 1.170e-01 
1.260e-01 1.260e+01 3.372e-06 3.355e-35 1.160e-01 
1.270e-01 1.270e+01 3.051e-06 9.469e-36 1.151e-01 
1.280e-01 1.280e+01 2.761e-06 2.646e-36 1.142e-01 
1.290e-01 1.290e+01 2.498e-06 7.320e-37 1.133e-01 
1.300e-01 1.300e+01 2.260e-06 2.005e-37 1.124e-01 
1.310e-01 1.310e+01 2.045e-06 5.437e-38 1.115e-01 
1.320e-01 1.320e+01 1.851e-06 1.460e-38 1.106e-01 
1.330e-01 1.330e+01 1.674e-06 3.880e-39 1.098e-01 
1.340e-01 1.340e+01 1.515e-06 1.021e-39 1.090e-01 
1.350e-01 1.350e+01 1.371e-06 2.660e-40 1.081e-01 
1.360e-01 1.360e+01 1.240e-06 6.862e-41 1.073e-01 
1.370e-01 1.370e+01 1.122e-06 1.752e-41 1.065e-01 
1.380e-01 1.380e+01 1.016e-06 4.431e-42 1.057e-01 
1.390e-01 1.390e+01 9.190e-07 1.109e-42 1.050e-01 
1.400e-01 1.400e+01 8.315e-07 2.749e-43 1.042e-01 
1.410e-01 1.410e+01 7.524e-07 6.745e-44 1.035e-01 
1.420e-01 1.420e+01 6.808e-07 1.638e-44 1.027e-01 
1.430e-01 1.430e+01 6.160e-07 3.941e-45 1.020e-01 
1.440e-01 1.440e+01 5.574e-07 9.383e-46 1.013e-01 
1.450e-01 1.450e+01 5.043e-07 2.212e-46 1.006e-01 
1.460e-01 1.460e+01 4.564e-07 5.163e-47 9.985e-02 
1.470e-01 1.470e+01 4.129e-07 1.193e-47 9.916e-02 
1.480e-01 1.480e+01 3.736e-07 2.729e-48 9.848e-02 
1.490e-01 1.490e+01 3.381e-07 6.182e-49 9.781e-02 
1.500e-01 1.500e+01 3.059e-07 1.386e-49 9.715e-02 
1.510e-01 1.510e+01 2.768e-07 3.078e-50 9.650e-02 
1.520e-01 1.520e+01 2.505e-07 6.766e-51 9.585e-02 
1.530e-01 1.530e+01 2.266e-07 1.472e-51 9.522e-02 
1.540e-01 1.540e+01 2.051e-07 3.172e-52 9.459e-02 
1.550e-01 1.550e+01 1.855e-07 6.767e-53 9.397e-02 
1.560e-01 1.560e+01 1.679e-07 1.429e-53 9.336e-02 
1.570e-01 1.570e+01 1.519e-07 2.988e-54 9.276e-02 
1.580e-01 1.580e+01 1.375e-07 6.185e-55 9.217e-02 
1.590e-01 1.590e+01 1.244e-07 1.268e-55 9.158e-02 
1.600e-01 1.600e+01 1.125e-07 2.572e-56 9.100e-02 
1.610e-01 1.610e+01 1.018e-07 5.167e-57 9.043e-02 
1.620e-01 1.620e+01 9.214e-08 1.028e-57 8.986e-02 
1.630e-01 1.630e+01 8.337e-08 2.024e-58 8.930e-02 
1.640e-01 1.640e+01 7.543e-08 3.945e-59 8.875e-02 
1.650e-01 1.650e+01 6.826e-08 7.615e-60 8.821e-02 
1.660e-01 1.660e+01 6.176e-08 1.455e-60 8.767e-02 
1.670e-01 1.670e+01 5.588e-08 2.753e-61 8.714e-02 
1.680e-01 1.680e+01 5.057e-08 5.157e-62 8.662e-02 
1.690e-01 1.690e+01 4.575e-08 9.563e-63 8.610e-02 
1.700e-01 1.700e+01 4.140e-08 1.756e-63 8.559e-02 
1.710e-01 1.710e+01 3.746e-08 3.191e-64 8.508e-02 
1.720e-01 1.720e+01 3.389e-08 5.743e-65 8.458e-02 
1.730e-01 1.730e+01 3.067e-08 1.023e-65 8.409e-02 
1.740e-01 1.740e+01 2.775e-08 1.805e-66 8.360e-02 
1.750e-01 1.750e+01 2.511e-08 3.153e-67 8.311e-02 
1.760e-01 1.760e+01 2.272e-08 5.451e-68 8.264e-02 
1.770e-01 1.770e+01 2.056e-08 9.331e-69 8.217e-02 
1.780e-01 1.780e+01 1.860e-08 1.581e-69 8.170e-02 
1.790e-01 1.790e+01 1.683e-08 2.654e-70 8.124e-02 
1.800e-01 1.800e+01 1.523e-08 4.409e-71 8.078e-02 
1.810e-01 1.810e+01 1.378e-08 7.251e-72 8.033e-02 
1.820e-01 1.820e+01 1.247e-08 1.181e-72 7.989e-02 
1.830e-01 1.830e+01 1.128e-08 1.904e-73 7.945e-02 
1.840e-01 1.840e+01 1.021e-08 3.038e-74 7.901e-02 
1.850e-01 1.850e+01 9.237e-09 4.801e-75 7.858e-02 
1.860e-01 1.860e+01 8.358e-09 7.512e-76 7.815e-02 
1.870e-01 1.870e+01 7.563e-09 1.164e-76 7.773e-02 
1.880e-01 1.880e+01 6.843e-09 1.784e-77 7.731e-02 
1.890e-01 1.890e+01 6.192e-09 2.709e-78 7.690e-02 
1.900e-01 1.900e+01 5.603e-09 4.072e-79 7.649e-02 
1.910e-01 1.910e+01 5.070e-09 6.061e-80 7.609e-02 
1.920e-01 1.920e+01 4.587e-09 8.930e-81 7.569e-02 
1.930e-01 1.930e+01 4.151e-09 1.303e-81 7.529e-02 
1.940e-01 1.940e+01 3.756e-09 1.881e-82 7.490e-02 
1.950e-01 1.950e+01 3.398e-09 2.690e-83 7.452e-02 
1.960e-01 1.960e+01 3.075e-09 3.808e-84 7.413e-02 
1.970e-01 1.970e+01 2.782e-09 5.337e-85 7.375e-02 
1.980e-01 1.980e+01 2.517e-09 7.406e-86 7.338e-02 
1.990e-01 1.990e+01 2.278e-09 1.017e-86 7.301e-02 
2.000e-01 2.000e+01 2.061e-09 1.384e-87 7.264e-02 
2.010e-01 2.010e+01 1.865e-09 1.864e-88 7.227e-02 
2.020e-01 2.020e+01 1.688e-09 2.485e-89 7.191e-02 
2.030e-01 2.030e+01 1.527e-09 3.279e-90 7.156e-02 
2.040e-01 2.040e+01 1.382e-09 4.286e-91 7.120e-02 
2.050e-01 2.050e+01 1.250e-09 5.545e-92 7.085e-02 
2.060e-01 2.060e+01 1.131e-09 7.102e-93 7.051e-02 
2.070e-01 2.070e+01 1.024e-09 9.007e-94 7.016e-02 
2.080e-01 2.080e+01 9.261e-10 1.131e-94 6.982e-02 
2.090e-01 2.090e+01 8.380e-10 1.406e-95 6.949e-02 
2.100e-01 2.100e+01 7.583e-10 1.730e-96 6.915e-02 
2.110e-01 2.110e+01 6.861e-10 2.108e-97 6.882e-02 
2.120e-01 2.120e+01 6.208e-10 2.543e-98 6.850e-02 
2.130e-01 2.130e+01 5.617e-10 3.037e-99 6.817e-02 
2.140e-01 2.140e+01 5.083e-10 3.591e-100 6.785e-02 
2.150e-01 2.150e+01 4.599e-10 4.204e-101 6.753e-02 
2.160e-01 2.160e+01 4.161e-10 4.873e-102 6.722e-02 
2.170e-01 2.170e+01 3.765e-10 5.592e-103 6.691e-02 
2.180e-01 2.180e+01 3.407e-10 6.353e-104 6.660e-02 
2.190e-01 2.190e+01 3.083e-10 7.145e-105 6.629e-02 
2.200e-01 2.200e+01 2.789e-10 7.957e-106 6.599e-02 
2.210e-01 2.210e+01 2.524e-10 8.772e-107 6.569e-02 
2.220e-01 2.220e+01 2.284e-10 9.575e-108 6.539e-02 
2.230e-01 2.230e+01 2.066e-10 1.035e-108 6.510e-02 
2.240e-01 2.240e+01 1.870e-10 1.107e-109 6.480e-02 
2.250e-01 2.250e+01 1.692e-10 1.173e-110 6.451e-02 
2.260e-01 2.260e+01 1.531e-10 1.230e-111 6.423e-02 
2.270e-01 2.270e+01 1.385e-10 1.277e-112 6.394e-02 
2.280e-01 2.280e+01 1.253e-10 1.313e-113 6.366e-02 
2.290e-01 2.290e+01 1.134e-10 1.336e-114 6.338e-02 
2.300e-01 2.300e+01 1.026e-10 1.346e-115 6.310e-02 
2.310e-01 2.310e+01 9.285e-11 1.343e-116 6.283e-02 
2.320e-01 2.320e+01 8.402e-11 1.326e-117 6.256e-02 
2.330e-01 2.330e+01 7.602e-11 1.297e-118 6.229e-02 
2.340e-01 2.340e+01 6.879e-11 1.256e-119 6.202e-02 
2.350e-01 2.350e+01 6.224e-11 1.203e-120 6.175e-02 
2.360e-01 2.360e+01 5.632e-11 1.142e-121 6.149e-02 
2.370e-01 2.370e+01 5.096e-11 1.073e-122 6.123e-02 
2.380e-01 2.380e+01 4.611e-11 9.980e-124 6.097e-02 
2.390e-01 2.390e+01 4.172e-11 9.190e-125 6.071e-02 
2.400e-01 2.400e+01 3.775e-11 8.379e-126 6.046e-02 
2.410e-01 2.410e+01 3.416e-11 7.563e-127 6.021e-02 
2.420e-01 2.420e+01 3.091e-11 6.759e-128 5.996e-02 
2.430e-01 2.430e+01 2.797e-11 5.980e-129 5.971e-02 
2.440e-01 2.440e+01 2.531e-11 5.239e-130 5.946e-02 
2.450e-01 2.450e+01 2.290e-11 4.543e-131 5.922e-02 
2.460e-01 2.460e+01 2.072e-11 3.901e-132 5.898e-02 
2.470e-01 2.470e+01 1.875e-11 3.316e-133 5.874e-02 
2.480e-01 2.480e+01 1.696e-11 2.791e-134 5.850e-02 
2.490e-01 2.490e+01 1.535e-11 2.326e-135 5.826e-02 
2.500e-01 2.500e+01 1.389e-11 1.919e-136 5.803e-02 
2.510e-01 2.510e+01 1.257e-11 1.567e-137 5.780e-02 
2.520e-01 2.520e+01 1.137e-11 1.267e-138 5.757e-02 
2.530e-01 2.530e+01 1.029e-11 1.014e-139 5.734e-02 
2.540e-01 2.540e+01 9.309e-12 8.041e-141 5.711e-02 
2.550e-01 2.550e+01 8.423e-12 6.310e-142 5.689e-02 
2.560e-01 2.560e+01 7.622e-12 4.902e-143 5.666e-02 
2.570e-01 2.570e+01 6.897e-12 3.771e-144 5.644e-02 
2.580e-01 2.580e+01 6.240e-12 2.872e-145 5.622e-02 
2.590e-01 2.590e+01 5.646e-12 2.165e-146 5.600e-02 
2.600e-01 2.600e+01 5.109e-12 1.616e-147 5.579e-02 
2.610e-01 2.610e+01 4.623e-12 1.194e-148 5.557e-02 
2.620e-01 2.620e+01 4.183e-12 8.739e-150 5.536e-02 
2.630e-01 2.630e+01 3.785e-12 6.330e-151 5.515e-02 
2.640e-01 2.640e+01 3.425e-12 4.540e-152 5.494e-02 
2.650e-01 2.650e+01 3.099e-12 3.224e-153 5.473e-02 
2.660e-01 2.660e+01 2.804e-12 2.266e-154 5.452e-02 
2.670e-01 2.670e+01 2.537e-12 1.577e-155 5.432e-02 
2.680e-01 2.680e+01 2.296e-12 1.087e-156 5.411e-02 
2.690e-01 2.690e+01 2.077e-12 7.415e-158 5.391e-02 
2.700e-01 2.700e+01 1.880e-12 5.008e-159 5.371e-02 
2.710e-01 2.710e+01 1.701e-12 3.349e-160 5.351e-02 
2.720e-01 2.720e+01 1.539e-12 2.217e-161 5.332e-02 
2.730e-01 2.730e+01 1.392e-12 1.453e-162 5.312e-02 
2.740e-01 2.740e+01 1.260e-12 9.431e-164 5.292e-02 
2.750e-01 2.750e+01 1.140e-12 6.059e-165 5.273e-02 
2.760e-01 2.760e+01 1.032e-12 3.854e-166 5.254e-02 
2.770e-01 2.770e+01 9.333e-13 2.427e-167 5.235e-02 
2.780e-01 2.780e+01 8.445e-13 1.513e-168 5.216e-02 
2.790e-01 2.790e+01 7.642e-13 9.341e-170 5.197e-02 
2.800e-01 2.800e+01 6.914e-13 5.709e-171 5.179e-02 
2.810e-01 2.810e+01 6.256e-13 3.454e-172 5.160e-02 
2.820e-01 2.820e+01 5.661e-13 2.069e-173 5.142e-02 
2.830e-01 2.830e+01 5.122e-13 1.227e-174 5.123e-02 
2.840e-01 2.840e+01 4.635e-13 7.206e-176 5.105e-02 
2.850e-01 2.850e+01 4.194e-13 4.189e-177 5.087e-02 
2.860e-01 2.860e+01 3.795e-13 2.411e-178 5.070e-02 
2.870e-01 2.870e+01 3.434e-13 1.374e-179 5.052e-02 
2.880e-01 2.880e+01 3.107e-13 7.752e-181 5.034e-02 
2.890e-01 2.890e+01 2.811e-13 4.330e-182 5.017e-02 
2.900e-01 2.900e+01 2.544e-13 2.394e-183 4.999e-02 
2.910e-01 2.910e+01 2.302e-13 1.311e-184 4.982e-02 
2.920e-01 2.920e+01 2.083e-13 7.105e-186 4.965e-02 
2.930e-01 2.930e+01 1.884e-13 3.813e-187 4.948e-02 
2.940e-01 2.940e+01 1.705e-13 2.026e-188 4.931e-02 
2.950e-01 2.950e+01 1.543e-13 1.066e-189 4.914e-02 
2.960e-01 2.960e+01 1.396e-13 5.550e-191 4.898e-02 
2.970e-01 2.970e+01 1.263e-13 2.861e-192 4.881e-02 
2.980e-01 2.980e+01 1.143e-13 1.461e-193 4.865e-02 
2.990e-01 2.990e+01 1.034e-13 7.382e-195 4.848e-02 
3.000e-01 3.000e+01 9.358e-14 3.694e-196 4.832e-02 
3.010e-01 3.010e+01 8.467e-14 1.830e-197 4.816e-02 
3.020e-01 3.020e+01 7.661e-14 8.975e-199 4.800e-02 
3.030e-01 3.030e+01 6.932e-14 4.358e-200 4.784e-02 
3.040e-01 3.040e+01 6.273e-14 2.095e-201 4.768e-02 
3.050e-01 3.050e+01 5.676e-14 9.972e-203 4.753e-02 
3.060e-01 3.060e+01 5.136e-14 4.699e-204 4.737e-02 
3.070e-01 3.070e+01 4.647e-14 2.192e-205 4.722e-02 
3.080e-01 3.080e+01 4.205e-14 1.013e-206 4.706e-02 
3.090e-01 3.090e+01 3.805e-14 4.631e-208 4.691e-02 
3.100e-01 3.100e+01 3.442e-14 2.097e-209 4.676e-02 
3.110e-01 3.110e+01 3.115e-14 9.398e-211 4.661e-02 
3.120e-01 3.120e+01 2.818e-14 4.171e-212 4.646e-02 
3.130e-01 3.130e+01 2.550e-14 1.832e-213 4.631e-02 
3.140e-01 3.140e+01 2.308e-14 7.971e-215 4.616e-02 
3.150e-01 3.150e+01 2.088e-14 3.433e-216 4.601e-02 
3.160e-01 3.160e+01 1.889e-14 1.464e-217 4.587e-02 
3.170e-01 3.170e+01 1.709e-14 6.179e-219 4.572e-02 
3.180e-01 3.180e+01 1.547e-14 2.582e-220 4.558e-02 
3.190e-01 3.190e+01 1.400e-14 1.069e-221 4.543e-02 
3.200e-01 3.200e+01 1.266e-14 4.377e-223 4.529e-02 
3.210e-01 3.210e+01 1.146e-14 1.775e-224 4.515e-02 
3.220e-01 3.220e+01 1.037e-14 7.129e-226 4.501e-02 
3.230e-01 3.230e+01 9.382e-15 2.834e-227 4.487e-02 
3.240e-01 3.240e+01 8.489e-15 1.116e-228 4.473e-02 
3.250e-01 3.250e+01 7.681e-15 4.347e-230 4.459e-02 
3.260e-01 3.260e+01 6.950e-15 1.677e-231 4.446e-02 
3.270e-01 3.270e+01 6.289e-15 6.407e-233 4.432e-02 
3.280e-01 3.280e+01 5.690e-15 2.423e-234 4.418e-02 
3.290e-01 3.290e+01 5.149e-15 9.071e-236 4.405e-02 
3.300e-01 3.300e+01 4.659e-15 3.362e-237 4.392e-02 
3.310e-01 3.310e+01 4.216e-15 1.234e-238 4.378e-02 
3.320e-01 3.320e+01 3.814e-15 4.484e-240 4.365e-02 
3.330e-01 3.330e+01 3.451e-15 1.613e-241 4.352e-02 
3.340e-01 3.340e+01 3.123e-15 5.744e-243 4.339e-02 
3.350e-01 3.350e+01 2.826e-15 2.025e-244 4.326e-02 
3.360e-01 3.360e+01 2.557e-15 7.071e-246 4.313e-02 
3.370e-01 3.370e+01 2.314e-15 2.444e-247 4.300e-02 
3.380e-01 3.380e+01 2.093e-15 8.362e-249 4.287e-02 
3.390e-01 3.390e+01 1.894e-15 2.833e-250 4.275e-02 
3.400e-01 3.400e+01 1.714e-15 9.501e-252 4.262e-02 
3.410e-01 3.410e+01 1.551e-15 3.155e-253 4.250e-02 
3.420e-01 3.420e+01 1.403e-15 1.037e-254 4.237e-02 
3.430e-01 3.430e+01 1.270e-15 3.376e-256 4.225e-02 
3.440e-01 3.440e+01 1.149e-15 1.088e-257 4.212e-02 
3.450e-01 3.450e+01 1.040e-15 3.471e-259 4.200e-02 
3.460e-01 3.460e+01 9.406e-16 1.097e-260 4.188e-02 
3.470e-01 3.470e+01 8.511e-16 3.429e-262 4.176e-02 
3.480e-01 3.480e+01 7.701e-16 1.062e-263 4.164e-02 
3.490e-01 3.490e+01 6.968e-16 3.255e-265 4.152e-02 
3.500e-01 3.500e+01 6.305e-16 9.877e-267 4.140e-02 
3.510e-01 3.510e+01 5.705e-16 2.968e-268 4.128e-02 
3.520e-01 3.520e+01 5.162e-16 8.828e-270 4.116e-02 
3.530e-01 3.530e+01 4.671e-16 2.600e-271 4.105e-02 
3.540e-01 3.540e+01 4.226e-16 7.582e-273 4.093e-02 
3.550e-01 3.550e+01 3.824e-16 2.189e-274 4.082e-02 
3.560e-01 3.560e+01 3.460e-16 6.256e-276 4.070e-02 
3.570e-01 3.570e+01 3.131e-16 1.770e-277 4.059e-02 
3.580e-01 3.580e+01 2.833e-16 4.959e-279 4.047e-02 
3.590e-01 3.590e+01 2.563e-16 1.376e-280 4.036e-02 
3.600e-01 3.600e+01 2.320e-16 3.777e-282 4.025e-02 
3.610e-01 3.610e+01 2.099e-16 1.027e-283 4.014e-02 
3.620e-01 3.620e+01 1.899e-16 2.764e-285 4.002e-02 
3.630e-01 3.630e+01 1.718e-16 7.366e-287 3.991e-02 
3.640e-01 3.640e+01 1.555e-16 1.944e-288 3.980e-02 
3.650e-01 3.650e+01 1.407e-16 5.077e-290 3.969e-02 
3.660e-01 3.660e+01 1.273e-16 1.313e-291 3.959e-02 
3.670e-01 3.670e+01 1.152e-16 3.362e-293 3.948e-02 
3.680e-01 3.680e+01 1.042e-16 8.522e-295 3.937e-02 
3.690e-01 3.690e+01 9.430e-17 2.139e-296 3.926e-02 
3.700e-01 3.700e+01 8.533e-17 5.314e-298 3.916e-02 
3.710e-01 3.710e+01 7.721e-17 1.307e-299 3.905e-02 
3.720e-01 3.720e+01 6.986e-17 3.184e-301 3.895e-02 
3.730e-01 3.730e+01 6.321e-17 7.677e-303 3.884e-02 
3.740e-01 3.740e+01 5.720e-17 1.833e-304 3.874e-02 
3.750e-01 3.750e+01 5.176e-17 4.332e-306 3.863e-02 
3.760e-01 3.760e+01 4.683e-17 1.014e-307 3.853e-02 
3.770e-01 3.770e+01 4.237e-17 2.349e-309 3.843e-02 
3.780e-01 3.780e+01 3.834e-17 5.387e-311 3.833e-02 
3.790e-01 3.790e+01 3.469e-17 1.223e-312 3.822e-02 
3.800e-01 3.800e+01 3.139e-17 2.750e-314 3.812e-02 
3.810e-01 3.810e+01 2.840e-17 6.122e-316 3.802e-02 
3.820e-01 3.820e+01 2.570e-17 1.349e-317 3.792e-02 
3.830e-01 3.830e+01 2.326e-17 2.944e-319 3.782e-02 
3.840e-01 3.840e+01 2.104e-17 6.359e-321 3.773e-02 
3.850e-01 3.850e+01 1.904e-17 1.383e-322 3.763e-02 
3.860e-01 3.860e+01 1.723e-17 4.941e-324 3.753e-02 
3.870e-01 3.870e+01 1.559e-17 0.000e+00 3.743e-02 
3.880e-01 3.880e+01 1.411e-17 0.000e+00 3.734e-02 
3.890e-01 3.890e+01 1.276e-17 0.000e+00 3.724e-02 
3.900e-01 3.900e+01 1.155e-17 0.000e+00 3.714e-02 
3.910e-01 3.910e+01 1.045e-17 0.000e+00 3.705e-02 
3.920e-01 3.920e+01 9.455e-18 0.000e+00 3.695e-02 
3.930e-01 3.930e+01 8.555e-18 0.000e+00 3.686e-02 
3.940e-01 3.940e+01 7.741e-18 0.000e+00 3.677e-02 
3.950e-01 3.950e+01 7.004e-18 0.000e+00 3.667e-02 
3.960e-01 3.960e+01 6.338e-18 0.000e+00 3.658e-02 
3.970e-01 3.970e+01 5.735e-18 0.000e+00 3.649e-02 
3.980e-01 3.980e+01 5.189e-18 0.000e+00 3.640e-02 
3.990e-01 3.990e+01 4.695e-18 0.000e+00 3.631e-02 
4.000e-01 4.000e+01 4.248e-18 0.000e+00 3.621e-02 
4.010e-01 4.010e+01 3.844e-18 0.000e+00 3.612e-02 
4.020e-01 4.020e+01 3.478e-18 0.000e+00 3.603e-02 
4.030e-01 4.030e+01 3.147e-18 0.000e+00 3.594e-02 
4.040e-01 4.040e+01 2.848e-18 0.000e+00 3.585e-02 
4.050e-01 4.050e+01 2.577e-18 0.000e+00 3.577e-02 
4.060e-01 4.060e+01 2.332e-18 0.000e+00 3.568e-02 
4.070e-01 4.070e+01 2.110e-18 0.000e+00 3.559e-02 
4.080e-01 4.080e+01 1.909e-18 0.000e+00 3.550e-02 
4.090e-01 4.090e+01 1.727e-18 0.000e+00 3.542e-02 
4.100e-01 4.100e+01 1.563e-18 0.000e+00 3.533e-02 
4.110e-01 4.110e+01 1.414e-18 0.000e+00 3.524e-02 
4.120e-01 4.120e+01 1.280e-18 0.000e+00 3.516e-02 
4.130e-01 4.130e+01 1.158e-18 0.000e+00 3.507e-02 
4.140e-01 4.140e+01 1.048e-18 0.000e+00 3.499e-02 
4.150e-01 4.150e+01 9.479e-19 0.000e+00 3.490e-02 
4.160e-01 4.160e+01 8.577e-19 0.000e+00 3.482e-02 
4.170e-01 4.170e+01 7.761e-19 0.000e+00 3.474e-02 
4.180e-01 4.180e+01 7.022e-19 0.000e+00 3.465e-02 
4.190e-01 4.190e+01 6.354e-19 0.000e+00 3.457e-02 
4.200e-01 4.200e+01 5.750e-19 0.000e+00 3.449e-02 
4.210e-01 4.210e+01 5.202e-19 0.000e+00 3.440e-02 
4.220e-01 4.220e+01 4.707e-19 0.000e+00 3.432e-02 
4.230e-01 4.230e+01 4.259e-19 0.000e+00 3.424e-02 
4.240e-01 4.240e+01 3.854e-19 0.000e+00 3.416e-02 
4.250e-01 4.250e+01 3.487e-19 0.000e+00 3.408e-02 
4.260e-01 4.260e+01 3.155e-19 0.000e+00 3.400e-02 
4.270e-01 4.270e+01 2.855e-19 0.000e+00 3.392e-02 
4.280e-01 4.280e+01 2.583e-19 0.000e+00 3.384e-02 
4.290e-01 4.290e+01 2.338e-19 0.000e+00 3.376e-02 
4.300e-01 4.300e+01 2.115e-19 0.000e+00 3.368e-02 
4.310e-01 4.310e+01 1.914e-19 0.000e+00 3.361e-02 
4.320e-01 4.320e+01 1.732e-19 0.000e+00 3.353e-02 
4.330e-01 4.330e+01 1.567e-19 0.000e+00 3.345e-02 
4.340e-01 4.340e+01 1.418e-19 0.000e+00 3.337e-02 
4.350e-01 4.350e+01 1.283e-19 0.000e+00 3.330e-02 
4.360e-01 4.360e+01 1.161e-19 0.000e+00 3.322e-02 
4.370e-01 4.370e+01 1.050e-19 0.000e+00 3.314e-02 
4.380e-01 4.380e+01 9.504e-20 0.000e+00 3.307e-02 
4.390e-01 4.390e+01 8.599e-20 0.000e+00 3.299e-02 
4.400e-01 4.400e+01 7.781e-20 0.000e+00 3.292e-02 
4.410e-01 4.410e+01 7.041e-20 0.000e+00 3.284e-02 
4.420e-01 4.420e+01 6.371e-20 0.000e+00 3.277e-02 
4.430e-01 4.430e+01 5.764e-20 0.000e+00 3.269e-02 
4.440e-01 4.440e+01 5.216e-20 0.000e+00 3.262e-02 
4.450e-01 4.450e+01 4.719e-20 0.000e+00 3.255e-02 
4.460e-01 4.460e+01 4.270e-20 0.000e+00 3.247e-02 
4.470e-01 4.470e+01 3.864e-20 0.000e+00 3.240e-02 
4.480e-01 4.480e+01 3.496e-20 0.000e+00 3.233e-02 
4.490e-01 4.490e+01 3.164e-20 0.000e+00 3.226e-02 
4.500e-01 4.500e+01 2.863e-20 0.000e+00 3.218e-02 
4.510e-01 4.510e+01 2.590e-20 0.000e+00 3.211e-02 
4.520e-01 4.520e+01 2.344e-20 0.000e+00 3.204e-02 
4.530e-01 4.530e+01 2.121e-20 0.000e+00 3.197e-02 
4.540e-01 4.540e+01 1.919e-20 0.000e+00 3.190e-02 
4.550e-01 4.550e+01 1.736e-20 0.000e+00 3.183e-02 
4.560e-01 4.560e+01 1.571e-20 0.000e+00 3.176e-02 
4.570e-01 4.570e+01 1.421e-20 0.000e+00 3.169e-02 
4.580e-01 4.580e+01 1.286e-20 0.000e+00 3.162e-02 
4.590e-01 4.590e+01 1.164e-20 0.000e+00 3.155e-02 
4.600e-01 4.600e+01 1.053e-20 0.000e+00 3.148e-02 
4.610e-01 4.610e+01 9.528e-21 0.000e+00 3.141e-02 
4.620e-01 4.620e+01 8.622e-21 0.000e+00 3.135e-02 
4.630e-01 4.630e+01 7.801e-21 0.000e+00 3.128e-02 
4.640e-01 4.640e+01 7.059e-21 0.000e+00 3.121e-02 
4.650e-01 4.650e+01 6.387e-21 0.000e+00 3.114e-02 
4.660e-01 4.660e+01 5.779e-21 0.000e+00 3.108e-02 
4.670e-01 4.670e+01 5.229e-21 0.000e+00 3.101e-02 
4.680e-01 4.680e+01 4.732e-21 0.000e+00 3.094e-02 
4.690e-01 4.690e+01 4.281e-21 0.000e+00 3.088e-02 
4.700e-01 4.700e+01 3.874e-21 0.000e+00 3.081e-02 
4.710e-01 4.710e+01 3.505e-21 0.000e+00 3.075e-02 
4.720e-01 4.720e+01 3.172e-21 0.000e+00 3.068e-02 
4.730e-01 4.730e+01 2.870e-21 0.000e+00 3.062e-02 
4.740e-01 4.740e+01 2.597e-21 0.000e+00 3.055e-02 
4.750e-01 4.750e+01 2.350e-21 0.000e+00 3.049e-02 
4.760e-01 4.760e+01 2.126e-21 0.000e+00 3.042e-02 
4.770e-01 4.770e+01 1.924e-21 0.000e+00 3.036e-02 
4.780e-01 4.780e+01 1.741e-21 0.000e+00 3.030e-02 
4.790e-01 4.790e+01 1.575e-21 0.000e+00 3.023e-02 
4.800e-01 4.800e+01 1.425e-21 0.000e+00 3.017e-02 
4.810e-01 4.810e+01 1.290e-21 0.000e+00 3.011e-02 
4.820e-01 4.820e+01 1.167e-21 0.000e+00 3.004e-02 
4.830e-01 4.830e+01 1.056e-21 0.000e+00 2.998e-02 
4.840e-01 4.840e+01 9.553e-22 0.000e+00 2.992e-02 
4.850e-01 4.850e+01 8.644e-22 0.000e+00 2.986e-02 
4.860e-01 4.860e+01 7.821e-22 0.000e+00 2.980e-02 
4.870e-01 4.870e+01 7.077e-22 0.000e+00 2.974e-02 
4.880e-01 4.880e+01 6.404e-22 0.000e+00 2.967e-02 
4.890e-01 4.890e+01 5.794e-22 0.000e+00 2.961e-02 
4.900e-01 4.900e+01 5.243e-22 0.000e+00 2.955e-02 
4.910e-01 4.910e+01 4.744e-22 0.000e+00 2.949e-02 
4.920e-01 4.920e+01 4.293e-22 0.000e+00 2.943e-02 
4.930e-01 4.930e+01 3.884e-22 0.000e+00 2.937e-02 
4.940e-01 4.940e+01 3.514e-22 0.000e+00 2.931e-02 
4.950e-01 4.950e+01 3.180e-22 0.000e+00 2.925e-02 
4.960e-01 4.960e+01 2.877e-22 0.000e+00 2.920e-02 
4.970e-01 4.970e+01 2.604e-22 0.000e+00 2.914e-02 
4.980e-01 4.980e+01 2.356e-22 0.000e+00 2.908e-02 
4.990e-01 4.990e+01 2.132e-22 0.000e+00 2.902e-02 
5.000e-01 5.000e+01 1.929e-22 0.000e+00 2.896e-02 
5.010e-01 5.010e+01 1.745e-22 0.000e+00 2.890e-02 
5.020e-01 5.020e+01 1.579e-22 0.000e+00 2.885e-02 
5.030e-01 5.030e+01 1.429e-22 0.000e+00 2.879e-02 
5.040e-01 5.040e+01 1.293e-22 0.000e+00 2.873e-02 
5.050e-01 5.050e+01 1.170e-22 0.000e+00 2.867e-02 
5.060e-01 5.060e+01 1.059e-22 0.000e+00 2.862e-02 
5.070e-01 5.070e+01 9.578e-23 0.000e+00 2.856e-02 
5.080e-01 5.080e+01 8.666e-23 0.000e+00 2.850e-02 
5.090e-01 5.090e+01 7.842e-23 0.000e+00 2.845e-02 
5.100e-01 5.100e+01 7.095e-23 0.000e+00 2.839e-02 
5.110e-01 5.110e+01 6.420e-23 0.000e+00 2.834e-02 
5.120e-01 5.120e+01 5.809e-23 0.000e+00 2.828e-02 
5.130e-01 5.130e+01 5.256e-23 0.000e+00 2.823e-02 
5.140e-01 5.140e+01 4.756e-23 0.000e+00 2.817e-02 
5.150e-01 5.150e+01 4.304e-23 0.000e+00 2.812e-02 
5.160e-01 5.160e+01 3.894e-23 0.000e+00 2.806e-02 
5.170e-01 5.170e+01 3.524e-23 0.000e+00 2.801e-02 
5.180e-01 5.180e+01 3.188e-23 0.000e+00 2.795e-02 
5.190e-01 5.190e+01 2.885e-23 0.000e+00 2.790e-02 
5.200e-01 5.200e+01 2.610e-23 0.000e+00 2.785e-02 
5.210e-01 5.210e+01 2.362e-23 0.000e+00 2.779e-02 
5.220e-01 5.220e+01 2.137e-23 0.000e+00 2.774e-02 
5.230e-01 5.230e+01 1.934e-23 0.000e+00 2.769e-02 
5.240e-01 5.240e+01 1.750e-23 0.000e+00 2.763e-02 
5.250e-01 5.250e+01 1.583e-23 0.000e+00 2.758e-02 
5.260e-01 5.260e+01 1.433e-23 0.000e+00 2.753e-02 
5.270e-01 5.270e+01 1.296e-23 0.000e+00 2.748e-02 
5.280e-01 5.280e+01 1.173e-23 0.000e+00 2.742e-02 
5.290e-01 5.290e+01 1.061e-23 0.000e+00 2.737e-02 
5.300e-01 5.300e+01 9.603e-24 0.000e+00 2.732e-02 
5.310e-01 5.310e+01 8.689e-24 0.000e+00 2.727e-02 
5.320e-01 5.320e+01 7.862e-24 0.000e+00 2.722e-02 
5.330e-01 5.330e+01 7.114e-24 0.000e+00 2.717e-02 
5.340e-01 5.340e+01 6.437e-24 0.000e+00 2.712e-02 
5.350e-01 5.350e+01 5.824e-24 0.000e+00 2.706e-02 
5.360e-01 5.360e+01 5.270e-24 0.000e+00 2.701e-02 
5.370e-01 5.370e+01 4.769e-24 0.000e+00 2.696e-02 
5.380e-01 5.380e+01 4.315e-24 0.000e+00 2.691e-02 
5.390e-01 5.390e+01 3.904e-24 0.000e+00 2.686e-02 
5.400e-01 5.400e+01 3.533e-24 0.000e+00 2.681e-02 
5.410e-01 5.410e+01 3.196e-24 0.000e+00 2.676e-02 
5.420e-01 5.420e+01 2.892e-24 0.000e+00 2.671e-02 
5.430e-01 5.430e+01 2.617e-24 0.000e+00 2.667e-02 
5.440e-01 5.440e+01 2.368e-24 0.000e+00 2.662e-02 
5.450e-01 5.450e+01 2.143e-24 0.000e+00 2.657e-02 
5.460e-01 5.460e+01 1.939e-24 0.000e+00 2.652e-02 
5.470e-01 5.470e+01 1.754e-24 0.000e+00 2.647e-02 
5.480e-01 5.480e+01 1.587e-24 0.000e+00 2.642e-02 
5.490e-01 5.490e+01 1.436e-24 0.000e+00 2.637e-02 
5.500e-01 5.500e+01 1.300e-24 0.000e+00 2.633e-02 
5.510e-01 5.510e+01 1.176e-24 0.000e+00 2.628e-02 
5.520e-01 5.520e+01 1.064e-24 0.000e+00 2.623e-02 
5.530e-01 5.530e+01 9.628e-25 0.000e+00 2.618e-02 
5.540e-01 5.540e+01 8.711e-25 0.000e+00 2.614e-02 
5.550e-01 5.550e+01 7.882e-25 0.000e+00 2.609e-02 
5.560e-01 5.560e+01 7.132e-25 0.000e+00 2.604e-02 
5.570e-01 5.570e+01 6.454e-25 0.000e+00 2.599e-02 
5.580e-01 5.580e+01 5.839e-25 0.000e+00 2.595e-02 
5.590e-01 5.590e+01 5.284e-25 0.000e+00 2.590e-02 
5.600e-01 5.600e+01 4.781e-25 0.000e+00 2.586e-02 
5.610e-01 5.610e+01 4.326e-25 0.000e+00 2.581e-02 
5.620e-01 5.620e+01 3.914e-25 0.000e+00 2.576e-02 
5.630e-01 5.630e+01 3.542e-25 0.000e+00 2.572e-02 
5.640e-01 5.640e+01 3.205e-25 0.000e+00 2.567e-02 
5.650e-01 5.650e+01 2.900e-25 0.000e+00 2.563e-02 
5.660e-01 5.660e+01 2.624e-25 0.000e+00 2.558e-02 
5.670e-01 5.670e+01 2.374e-25 0.000e+00 2.554e-02 
5.680e-01 5.680e+01 2.148e-25 0.000e+00 2.549e-02 
5.690e-01 5.690e+01 1.944e-25 0.000e+00 2.545e-02 
5.700e-01 5.700e+01 1.759e-25 0.000e+00 2.540e-02 
5.710e-01 5.710e+01 1.591e-25 0.000e+00 2.536e-02 
5.720e-01 5.720e+01 1.440e-25 0.000e+00 2.531e-02 
5.730e-01 5.730e+01 1.303e-25 0.000e+00 2.527e-02 
5.740e-01 5.740e+01 1.179e-25 0.000e+00 2.522e-02 
5.750e-01 5.750e+01 1.067e-25 0.000e+00 2.518e-02 
5.760e-01 5.760e+01 9.652e-26 0.000e+00 2.514e-02 
5.770e-01 5.770e+01 8.734e-26 0.000e+00 2.509e-02 
5.780e-01 5.780e+01 7.903e-26 0.000e+00 2.505e-02 
5.790e-01 5.790e+01 7.151e-26 0.000e+00 2.501e-02 
5.800e-01 5.800e+01 6.470e-26 0.000e+00 2.496e-02 
5.810e-01 5.810e+01 5.855e-26 0.000e+00 2.492e-02 
5.820e-01 5.820e+01 5.297e-26 0.000e+00 2.488e-02 
5.830e-01 5.830e+01 4.793e-26 0.000e+00 2.483e-02 
5.840e-01 5.840e+01 4.337e-26 0.000e+00 2.479e-02 
5.850e-01 5.850e+01 3.924e-26 0.000e+00 2.475e-02 
5.860e-01 5.860e+01 3.551e-26 0.000e+00 2.471e-02 
5.870e-01 5.870e+01 3.213e-26 0.000e+00 2.466e-02 
5.880e-01 5.880e+01 2.907e-26 0.000e+00 2.462e-02 
5.890e-01 5.890e+01 2.631e-26 0.000e+00 2.458e-02 
5.900e-01 5.900e+01 2.380e-26 0.000e+00 2.454e-02 
5.910e-01 5.910e+01 2.154e-26 0.000e+00 2.450e-02 
5.920e-01 5.920e+01 1.949e-26 0.000e+00 2.446e-02 
5.930e-01 5.930e+01 1.763e-26 0.000e+00 2.442e-02 
5.940e-01 5.940e+01 1.596e-26 0.000e+00 2.437e-02 
5.950e-01 5.950e+01 1.444e-26 0.000e+00 2.433e-02 
5.960e-01 5.960e+01 1.306e-26 0.000e+00 2.429e-02 
5.970e-01 5.970e+01 1.182e-26 0.000e+00 2.425e-02 
5.980e-01 5.980e+01 1.070e-26 0.000e+00 2.421e-02 
5.990e-01 5.990e+01 9.677e-27 0.000e+00 2.417e-02 
6.000e-01 6.000e+01 8.757e-27 0.000e+00 2.413e-02 
6.010e-01 6.010e+01 7.923e-27 0.000e+00 2.409e-02 
6.020e-01 6.020e+01 7.169e-27 0.000e+00 2.405e-02 
6.030e-01 6.030e+01 6.487e-27 0.000e+00 2.401e-02 
6.040e-01 6.040e+01 5.870e-27 0.000e+00 2.397e-02 
6.050e-01 6.050e+01 5.311e-27 0.000e+00 2.393e-02 
6.060e-01 6.060e+01 4.806e-27 0.000e+00 2.389e-02 
6.070e-01 6.070e+01 4.348e-27 0.000e+00 2.385e-02 
6.080e-01 6.080e+01 3.935e-27 0.000e+00 2.381e-02 
6.090e-01 6.090e+01 3.560e-27 0.000e+00 2.377e-02 
6.100e-01 6.100e+01 3.221e-27 0.000e+00 2.373e-02 
6.110e-01 6.110e+01 2.915e-27 0.000e+00 2.370e-02 
6.120e-01 6.120e+01 2.637e-27 0.000e+00 2.366e-02 
6.130e-01 6.130e+01 2.386e-27 0.000e+00 2.362e-02 
6.140e-01 6.140e+01 2.159e-27 0.000e+00 2.358e-02 
6.150e-01 6.150e+01 1.954e-27 0.000e+00 2.354e-02 
6.160e-01 6.160e+01 1.768e-27 0.000e+00 2.350e-02 
6.170e-01 6.170e+01 1.600e-27 0.000e+00 2.346e-02 
6.180e-01 6.180e+01 1.447e-27 0.000e+00 2.343e-02 
6.190e-01 6.190e+01 1.310e-27 0.000e+00 2.339e-02 
6.200e-01 6.200e+01 1.185e-27 0.000e+00 2.335e-02 
6.210e-01 6.210e+01 1.072e-27 0.000e+00 2.331e-02 
6.220e-01 6.220e+01 9.702e-28 0.000e+00 2.328e-02 
6.230e-01 6.230e+01 8.779e-28 0.000e+00 2.324e-02 
6.240e-01 6.240e+01 7.944e-28 0.000e+00 2.320e-02 
6.250e-01 6.250e+01 7.188e-28 0.000e+00 2.316e-02 
6.260e-01 6.260e+01 6.504e-28 0.000e+00 2.313e-02 
6.270e-01 6.270e+01 5.885e-28 0.000e+00 2.309e-02 
6.280e-01 6.280e+01 5.325e-28 0.000e+00 2.305e-02 
6.290e-01 6.290e+01 4.818e-28 0.000e+00 2.302e-02 
6.300e-01 6.300e+01 4.360e-28 0.000e+00 2.298e-02 
6.310e-01 6.310e+01 3.945e-28 0.000e+00 2.294e-02 
6.320e-01 6.320e+01 3.569e-28 0.000e+00 2.291e-02 
6.330e-01 6.330e+01 3.230e-28 0.000e+00 2.287e-02 
6.340e-01 6.340e+01 2.922e-28 0.000e+00 2.284e-02 
6.350e-01 6.350e+01 2.644e-28 0.000e+00 2.280e-02 
6.360e-01 6.360e+01 2.393e-28 0.000e+00 2.276e-02 
6.370e-01 6.370e+01 2.165e-28 0.000e+00 2.273e-02 
6.380e-01 6.380e+01 1.959e-28 0.000e+00 2.269e-02 
6.390e-01 6.390e+01 1.772e-28 0.000e+00 2.266e-02 
6.400e-01 6.400e+01 1.604e-28 0.000e+00 2.262e-02 
6.410e-01 6.410e+01 1.451e-28 0.000e+00 2.259e-02 
6.420e-01 6.420e+01 1.313e-28 0.000e+00 2.255e-02 
6.430e-01 6.430e+01 1.188e-28 0.000e+00 2.252e-02 
6.440e-01 6.440e+01 1.075e-28 0.000e+00 2.248e-02 
6.450e-01 6.450e+01 9.728e-29 0.000e+00 2.245e-02 
6.460e-01 6.460e+01 8.802e-29 0.000e+00 2.241e-02 
6.470e-01 6.470e+01 7.964e-29 0.000e+00 2.238e-02 
6.480e-01 6.480e+01 7.206e-29 0.000e+00 2.234e-02 
6.490e-01 6.490e+01 6.521e-29 0.000e+00 2.231e-02 
6.500e-01 6.500e+01 5.900e-29 0.000e+00 2.227e-02 
6.510e-01 6.510e+01 5.339e-29 0.000e+00 2.224e-02 
6.520e-01 6.520e+01 4.831e-29 0.000e+00 2.220e-02 
6.530e-01 6.530e+01 4.371e-29 0.000e+00 2.217e-02 
6.540e-01 6.540e+01 3.955e-29 0.000e+00 2.214e-02 
6.550e-01 6.550e+01 3.579e-29 0.000e+00 2.210e-02 
6.560e-01 6.560e+01 3.238e-29 0.000e+00 2.207e-02 
6.570e-01 6.570e+01 2.930e-29 0.000e+00 2.204e-02 
6.580e-01 6.580e+01 2.651e-29 0.000e+00 2.200e-02 
6.590e-01 6.590e+01 2.399e-29 0.000e+00 2.197e-02 
6.600e-01 6.600e+01 2.171e-29 0.000e+00 2.193e-02 
6.610e-01 6.610e+01 1.964e-29 0.000e+00 2.190e-02 
6.620e-01 6.620e+01 1.777e-29 0.000e+00 2.187e-02 
6.630e-01 6.630e+01 1.608e-29 0.000e+00 2.184e-02 
6.640e-01 6.640e+01 1.455e-29 0.000e+00 2.180e-02 
6.650e-01 6.650e+01 1.316e-29 0.000e+00 2.177e-02 
6.660e-01 6.660e+01 1.191e-29 0.000e+00 2.174e-02 
6.670e-01 6.670e+01 1.078e-29 0.000e+00 2.170e-02 
6.680e-01 6.680e+01 9.753e-30 0.000e+00 2.167e-02 
6.690e-01 6.690e+01 8.825e-30 0.000e+00 2.164e-02 
6.700e-01 6.700e+01 7.985e-30 0.000e+00 2.161e-02 
6.710e-01 6.710e+01 7.225e-30 0.000e+00 2.158e-02 
6.720e-01 6.720e+01 6.537e-30 0.000e+00 2.154e-02 
6.730e-01 6.730e+01 5.915e-30 0.000e+00 2.151e-02 
6.740e-01 6.740e+01 5.352e-30 0.000e+00 2.148e-02 
6.750e-01 6.750e+01 4.843e-30 0.000e+00 2.145e-02 
6.760e-01 6.760e+01 4.382e-30 0.000e+00 2.142e-02 
6.770e-01 6.770e+01 3.965e-30 0.000e+00 2.138e-02 
6.780e-01 6.780e+01 3.588e-30 0.000e+00 2.135e-02 
6.790e-01 6.790e+01 3.246e-30 0.000e+00 2.132e-02 
6.800e-01 6.800e+01 2.937e-30 0.000e+00 2.129e-02 
6.810e-01 6.810e+01 2.658e-30 0.000e+00 2.126e-02 
6.820e-01 6.820e+01 2.405e-30 0.000e+00 2.123e-02 
6.830e-01 6.830e+01 2.176e-30 0.000e+00 2.120e-02 
6.840e-01 6.840e+01 1.969e-30 0.000e+00 2.116e-02 
6.850e-01 6.850e+01 1.782e-30 0.000e+00 2.113e-02 
6.860e-01 6.860e+01 1.612e-30 0.000e+00 2.110e-02 
6.870e-01 6.870e+01 1.459e-30 0.000e+00 2.107e-02 
6.880e-01 6.880e+01 1.320e-30 0.000e+00 2.104e-02 
6.890e-01 6.890e+01 1.194e-30 0.000e+00 2.101e-02 
6.900e-01 6.900e+01 1.081e-30 0.000e+00 2.098e-02 
6.910e-01 6.910e+01 9.778e-31 0.000e+00 2.095e-02 
6.920e-01 6.920e+01 8.848e-31 0.000e+00 2.092e-02 
6.930e-01 6.930e+01 8.006e-31 0.000e+00 2.089e-02 
6.940e-01 6.940e+01 7.244e-31 0.000e+00 2.086e-02 
6.950e-01 6.950e+01 6.554e-31 0.000e+00 2.083e-02 
6.960e-01 6.960e+01 5.931e-31 0.000e+00 2.080e-02 
6.970e-01 6.970e+01 5.366e-31 0.000e+00 2.077e-02 
6.980e-01 6.980e+01 4.856e-31 0.000e+00 2.074e-02 
6.990e-01 6.990e+01 4.394e-31 0.000e+00 2.071e-02 
7.000e-01 7.000e+01 3.975e-31 0.000e+00 2.068e-02 
7.010e-01 7.010e+01 3.597e-31 0.000e+00 2.065e-02 
7.020e-01 7.020e+01 3.255e-31 0.000e+00 2.062e-02 
7.030e-01 7.030e+01 2.945e-31 0.000e+00 2.059e-02 
7.040e-01 7.040e+01 2.665e-31 0.000e+00 2.056e-02 
7.050e-01 7.050e+01 2.411e-31 0.000e+00 2.053e-02 
7.060e-01 7.060e+01 2.182e-31 0.000e+00 2.050e-02 
7.070e-01 7.070e+01 1.974e-31 0.000e+00 2.048e-02 
7.080e-01 7.080e+01 1.786e-31 0.000e+00 2.045e-02 
7.090e-01 7.090e+01 1.616e-31 0.000e+00 2.042e-02 
7.100e-01 7.100e+01 1.462e-31 0.000e+00 2.039e-02 
7.110e-01 7.110e+01 1.323e-31 0.000e+00 2.036e-02 
7.120e-01 7.120e+01 1.197e-31 0.000e+00 2.033e-02 
7.130e-01 7.130e+01 1.083e-31 0.000e+00 2.030e-02 
7.140e-01 7.140e+01 9.803e-32 0.000e+00 2.027e-02 
7.150e-01 7.150e+01 8.870e-32 0.000e+00 2.025e-02 
7.160e-01 7.160e+01 8.026e-32 0.000e+00 2.022e-02 
7.170e-01 7.170e+01 7.262e-32 0.000e+00 2.019e-02 
7.180e-01 7.180e+01 6.571e-32 0.000e+00 2.016e-02 
7.190e-01 7.190e+01 5.946e-32 0.000e+00 2.013e-02 
7.200e-01 7.200e+01 5.380e-32 0.000e+00 2.011e-02 
7.210e-01 7.210e+01 4.868e-32 0.000e+00 2.008e-02 
7.220e-01 7.220e+01 4.405e-32 0.000e+00 2.005e-02 
7.230e-01 7.230e+01 3.986e-32 0.000e+00 2.002e-02 
7.240e-01 7.240e+01 3.606e-32 0.000e+00 1.999e-02 
7.250e-01 7.250e+01 3.263e-32 0.000e+00 1.997e-02 
7.260e-01 7.260e+01 2.953e-32 0.000e+00 1.994e-02 
7.270e-01 7.270e+01 2.672e-32 0.000e+00 1.991e-02 
7.280e-01 7.280e+01 2.417e-32 0.000e+00 1.988e-02 
7.290e-01 7.290e+01 2.187e-32 0.000e+00 1.986e-02 
7.300e-01 7.300e+01 1.979e-32 0.000e+00 1.983e-02 
7.310e-01 7.310e+01 1.791e-32 0.000e+00 1.980e-02 
7.320e-01 7.320e+01 1.620e-32 0.000e+00 1.978e-02 
7.330e-01 7.330e+01 1.466e-32 0.000e+00 1.975e-02 
7.340e-01 7.340e+01 1.327e-32 0.000e+00 1.972e-02 
7.350e-01 7.350e+01 1.200e-32 0.000e+00 1.970e-02 
7.360e-01 7.360e+01 1.086e-32 0.000e+00 1.967e-02 
7.370e-01 7.370e+01 9.829e-33 0.000e+00 1.964e-02 
7.380e-01 7.380e+01 8.893e-33 0.000e+00 1.962e-02 
7.390e-01 7.390e+01 8.047e-33 0.000e+00 1.959e-02 
7.400e-01 7.400e+01 7.281e-33 0.000e+00 1.956e-02 
7.410e-01 7.410e+01 6.588e-33 0.000e+00 1.954e-02 
7.420e-01 7.420e+01 5.961e-33 0.000e+00 1.951e-02 
7.430e-01 7.430e+01 5.394e-33 0.000e+00 1.948e-02 
7.440e-01 7.440e+01 4.881e-33 0.000e+00 1.946e-02 
7.450e-01 7.450e+01 4.416e-33 0.000e+00 1.943e-02 
7.460e-01 7.460e+01 3.996e-33 0.000e+00 1.940e-02 
7.470e-01 7.470e+01 3.616e-33 0.000e+00 1.938e-02 
7.480e-01 7.480e+01 3.272e-33 0.000e+00 1.935e-02 
7.490e-01 7.490e+01 2.960e-33 0.000e+00 1.933e-02 
7.500e-01 7.500e+01 2.679e-33 0.000e+00 1.930e-02 
7.510e-01 7.510e+01 2.424e-33 0.000e+00 1.928e-02 
7.520e-01 7.520e+01 2.193e-33 0.000e+00 1.925e-02 
7.530e-01 7.530e+01 1.984e-33 0.000e+00 1.922e-02 
7.540e-01 7.540e+01 1.796e-33 0.000e+00 1.920e-02 
7.550e-01 7.550e+01 1.625e-33 0.000e+00 1.917e-02 
7.560e-01 7.560e+01 1.470e-33 0.000e+00 1.915e-02 
7.570e-01 7.570e+01 1.330e-33 0.000e+00 1.912e-02 
7.580e-01 7.580e+01 1.204e-33 0.000e+00 1.910e-02 
7.590e-01 7.590e+01 1.089e-33 0.000e+00 1.907e-02 
7.600e-01 7.600e+01 9.854e-34 0.000e+00 1.905e-02 
7.610e-01 7.610e+01 8.916e-34 0.000e+00 1.902e-02 
7.620e-01 7.620e+01 8.068e-34 0.000e+00 1.900e-02 
7.630e-01 7.630e+01 7.300e-34 0.000e+00 1.897e-02 
7.640e-01 7.640e+01 6.605e-34 0.000e+00 1.895e-02 
7.650e-01 7.650e+01 5.977e-34 0.000e+00 1.892e-02 
7.660e-01 7.660e+01 5.408e-34 0.000e+00 1.890e-02 
7.670e-01 7.670e+01 4.893e-34 0.000e+00 1.887e-02 
7.680e-01 7.680e+01 4.428e-34 0.000e+00 1.885e-02 
7.690e-01 7.690e+01 4.006e-34 0.000e+00 1.882e-02 
7.700e-01 7.700e+01 3.625e-34 0.000e+00 1.880e-02 
7.710e-01 7.710e+01 3.280e-34 0.000e+00 1.878e-02 
7.720e-01 7.720e+01 2.968e-34 0.000e+00 1.875e-02 
7.730e-01 7.730e+01 2.686e-34 0.000e+00 1.873e-02 
7.740e-01 7.740e+01 2.430e-34 0.000e+00 1.870e-02 
7.750e-01 7.750e+01 2.199e-34 0.000e+00 1.868e-02 
7.760e-01 7.760e+01 1.990e-34 0.000e+00 1.865e-02 
7.770e-01 7.770e+01 1.800e-34 0.000e+00 1.863e-02 
7.780e-01 7.780e+01 1.629e-34 0.000e+00 1.861e-02 
7.790e-01 7.790e+01 1.474e-34 0.000e+00 1.858e-02 
7.800e-01 7.800e+01 1.334e-34 0.000e+00 1.856e-02 
7.810e-01 7.810e+01 1.207e-34 0.000e+00 1.853e-02 
7.820e-01 7.820e+01 1.092e-34 0.000e+00 1.851e-02 
7.830e-01 7.830e+01 9.880e-35 0.000e+00 1.849e-02 
7.840e-01 7.840e+01 8.939e-35 0.000e+00 1.846e-02 
7.850e-01 7.850e+01 8.089e-35 0.000e+00 1.844e-02 
7.860e-01 7.860e+01 7.319e-35 0.000e+00 1.842e-02 
7.870e-01 7.870e+01 6.623e-35 0.000e+00 1.839e-02 
7.880e-01 7.880e+01 5.992e-35 0.000e+00 1.837e-02 
7.890e-01 7.890e+01 5.422e-35 0.000e+00 1.835e-02 
7.900e-01 7.900e+01 4.906e-35 0.000e+00 1.832e-02 
7.910e-01 7.910e+01 4.439e-35 0.000e+00 1.830e-02 
7.920e-01 7.920e+01 4.017e-35 0.000e+00 1.828e-02 
7.930e-01 7.930e+01 3.635e-35 0.000e+00 1.825e-02 
7.940e-01 7.940e+01 3.289e-35 0.000e+00 1.823e-02 
7.950e-01 7.950e+01 2.976e-35 0.000e+00 1.821e-02 
7.960e-01 7.960e+01 2.693e-35 0.000e+00 1.819e-02 
7.970e-01 7.970e+01 2.436e-35 0.000e+00 1.816e-02 
7.980e-01 7.980e+01 2.204e-35 0.000e+00 1.814e-02 
7.990e-01 7.990e+01 1.995e-35 0.000e+00 1.812e-02 
8.000e-01 8.000e+01 1.805e-35 0.000e+00 1.809e-02 
8.010e-01 8.010e+01 1.633e-35 0.000e+00 1.807e-02 
8.020e-01 8.020e+01 1.478e-35 0.000e+00 1.805e-02 
8.030e-01 8.030e+01 1.337e-35 0.000e+00 1.803e-02 
8.040e-01 8.040e+01 1.210e-35 0.000e+00 1.800e-02 
8.050e-01 8.050e+01 1.095e-35 0.000e+00 1.798e-02 
8.060e-01 8.060e+01 9.905e-36 0.000e+00 1.796e-02 
8.070e-01 8.070e+01 8.963e-36 0.000e+00 1.794e-02 
8.080e-01 8.080e+01 8.110e-36 0.000e+00 1.792e-02 
8.090e-01 8.090e+01 7.338e-36 0.000e+00 1.789e-02 
8.100e-01 8.100e+01 6.640e-36 0.000e+00 1.787e-02 
8.110e-01 8.110e+01 6.008e-36 0.000e+00 1.785e-02 
8.120e-01 8.120e+01 5.436e-36 0.000e+00 1.783e-02 
8.130e-01 8.130e+01 4.919e-36 0.000e+00 1.780e-02 
8.140e-01 8.140e+01 4.451e-36 0.000e+00 1.778e-02 
8.150e-01 8.150e+01 4.027e-36 0.000e+00 1.776e-02 
8.160e-01 8.160e+01 3.644e-36 0.000e+00 1.774e-02 
8.170e-01 8.170e+01 3.297e-36 0.000e+00 1.772e-02 
8.180e-01 8.180e+01 2.983e-36 0.000e+00 1.770e-02 
8.190e-01 8.190e+01 2.699e-36 0.000e+00 1.767e-02 
8.200e-01 8.200e+01 2.443e-36 0.000e+00 1.765e-02 
8.210e-01 8.210e+01 2.210e-36 0.000e+00 1.763e-02 
8.220e-01 8.220e+01 2.000e-36 0.000e+00 1.761e-02 
8.230e-01 8.230e+01 1.810e-36 0.000e+00 1.759e-02 
8.240e-01 8.240e+01 1.637e-36 0.000e+00 1.757e-02 
8.250e-01 8.250e+01 1.482e-36 0.000e+00 1.755e-02 
8.260e-01 8.260e+01 1.341e-36 0.000e+00 1.752e-02 
8.270e-01 8.270e+01 1.213e-36 0.000e+00 1.750e-02 
8.280e-01 8.280e+01 1.098e-36 0.000e+00 1.748e-02 
8.290e-01 8.290e+01 9.931e-37 0.000e+00 1.746e-02 
8.300e-01 8.300e+01 8.986e-37 0.000e+00 1.744e-02 
8.310e-01 8.310e+01 8.131e-37 0.000e+00 1.742e-02 
8.320e-01 8.320e+01 7.357e-37 0.000e+00 1.740e-02 
8.330e-01 8.330e+01 6.657e-37 0.000e+00 1.738e-02 
8.340e-01 8.340e+01 6.023e-37 0.000e+00 1.736e-02 
8.350e-01 8.350e+01 5.450e-37 0.000e+00 1.734e-02 
8.360e-01 8.360e+01 4.932e-37 0.000e+00 1.731e-02 
8.370e-01 8.370e+01 4.462e-37 0.000e+00 1.729e-02 
8.380e-01 8.380e+01 4.038e-37 0.000e+00 1.727e-02 
8.390e-01 8.390e+01 3.653e-37 0.000e+00 1.725e-02 
8.400e-01 8.400e+01 3.306e-37 0.000e+00 1.723e-02 
8.410e-01 8.410e+01 2.991e-37 0.000e+00 1.721e-02 
8.420e-01 8.420e+01 2.706e-37 0.000e+00 1.719e-02 
8.430e-01 8.430e+01 2.449e-37 0.000e+00 1.717e-02 
8.440e-01 8.440e+01 2.216e-37 0.000e+00 1.715e-02 
8.450e-01 8.450e+01 2.005e-37 0.000e+00 1.713e-02 
8.460e-01 8.460e+01 1.814e-37 0.000e+00 1.711e-02 
8.470e-01 8.470e+01 1.642e-37 0.000e+00 1.709e-02 
8.480e-01 8.480e+01 1.485e-37 0.000e+00 1.707e-02 
8.490e-01 8.490e+01 1.344e-37 0.000e+00 1.705e-02 
8.500e-01 8.500e+01 1.216e-37 0.000e+00 1.703e-02 
8.510e-01 8.510e+01 1.100e-37 0.000e+00 1.701e-02 
8.520e-01 8.520e+01 9.957e-38 0.000e+00 1.699e-02 
8.530e-01 8.530e+01 9.009e-38 0.000e+00 1.697e-02 
8.540e-01 8.540e+01 8.152e-38 0.000e+00 1.695e-02 
8.550e-01 8.550e+01 7.376e-38 0.000e+00 1.693e-02 
8.560e-01 8.560e+01 6.674e-38 0.000e+00 1.691e-02 
8.570e-01 8.570e+01 6.039e-38 0.000e+00 1.689e-02 
8.580e-01 8.580e+01 5.464e-38 0.000e+00 1.687e-02 
8.590e-01 8.590e+01 4.944e-38 0.000e+00 1.685e-02 
8.600e-01 8.600e+01 4.474e-38 0.000e+00 1.683e-02 
8.610e-01 8.610e+01 4.048e-38 0.000e+00 1.681e-02 
8.620e-01 8.620e+01 3.663e-38 0.000e+00 1.679e-02 
8.630e-01 8.630e+01 3.314e-38 0.000e+00 1.677e-02 
8.640e-01 8.640e+01 2.999e-38 0.000e+00 1.675e-02 
8.650e-01 8.650e+01 2.713e-38 0.000e+00 1.673e-02 
8.660e-01 8.660e+01 2.455e-38 0.000e+00 1.671e-02 
8.670e-01 8.670e+01 2.222e-38 0.000e+00 1.670e-02 
8.680e-01 8.680e+01 2.010e-38 0.000e+00 1.668e-02 
8.690e-01 8.690e+01 1.819e-38 0.000e+00 1.666e-02 
8.700e-01 8.700e+01 1.646e-38 0.000e+00 1.664e-02 
8.710e-01 8.710e+01 1.489e-38 0.000e+00 1.662e-02 
8.720e-01 8.720e+01 1.347e-38 0.000e+00 1.660e-02 
8.730e-01 8.730e+01 1.219e-38 0.000e+00 1.658e-02 
8.740e-01 8.740e+01 1.103e-38 0.000e+00 1.656e-02 
8.750e-01 8.750e+01 9.982e-39 0.000e+00 1.654e-02 
8.760e-01 8.760e+01 9.032e-39 0.000e+00 1.652e-02 
8.770e-01 8.770e+01 8.173e-39 0.000e+00 1.650e-02 
8.780e-01 8.780e+01 7.395e-39 0.000e+00 1.649e-02 
8.790e-01 8.790e+01 6.691e-39 0.000e+00 1.647e-02 
8.800e-01 8.800e+01 6.055e-39 0.000e+00 1.645e-02 
8.810e-01 8.810e+01 5.478e-39 0.000e+00 1.643e-02 
8.820e-01 8.820e+01 4.957e-39 0.000e+00 1.641e-02 
8.830e-01 8.830e+01 4.485e-39 0.000e+00 1.639e-02 
8.840e-01 8.840e+01 4.059e-39 0.000e+00 1.637e-02 
8.850e-01 8.850e+01 3.672e-39 0.000e+00 1.636e-02 
8.860e-01 8.860e+01 3.323e-39 0.000e+00 1.634e-02 
8.870e-01 8.870e+01 3.007e-39 0.000e+00 1.632e-02 
8.880e-01 8.880e+01 2.721e-39 0.000e+00 1.630e-02 
8.890e-01 8.890e+01 2.462e-39 0.000e+00 1.628e-02 
8.900e-01 8.900e+01 2.227e-39 0.000e+00 1.626e-02 
8.910e-01 8.910e+01 2.015e-39 0.000e+00 1.625e-02 
8.920e-01 8.920e+01 1.824e-39 0.000e+00 1.623e-02 
8.930e-01 8.930e+01 1.650e-39 0.000e+00 1.621e-02 
8.940e-01 8.940e+01 1.493e-39 0.000e+00 1.619e-02 
8.950e-01 8.950e+01 1.351e-39 0.000e+00 1.617e-02 
8.960e-01 8.960e+01 1.222e-39 0.000e+00 1.615e-02 
8.970e-01 8.970e+01 1.106e-39 0.000e+00 1.614e-02 
8.980e-01 8.980e+01 1.001e-39 0.000e+00 1.612e-02 
8.990e-01 8.990e+01 9.056e-40 0.000e+00 1.610e-02 
9.000e-01 9.000e+01 8.194e-40 0.000e+00 1.608e-02 
9.010e-01 9.010e+01 7.414e-40 0.000e+00 1.607e-02 
9.020e-01 9.020e+01 6.709e-40 0.000e+00 1.605e-02 
9.030e-01 9.030e+01 6.070e-40 0.000e+00 1.603e-02 
9.040e-01 9.040e+01 5.493e-40 0.000e+00 1.601e-02 
9.050e-01 9.050e+01 4.970e-40 0.000e+00 1.599e-02 
9.060e-01 9.060e+01 4.497e-40 0.000e+00 1.598e-02 
9.070e-01 9.070e+01 4.069e-40 0.000e+00 1.596e-02 
9.080e-01 9.080e+01 3.682e-40 0.000e+00 1.594e-02 
9.090e-01 9.090e+01 3.331e-40 0.000e+00 1.592e-02 
9.100e-01 9.100e+01 3.014e-40 0.000e+00 1.591e-02 
9.110e-01 9.110e+01 2.728e-40 0.000e+00 1.589e-02 
9.120e-01 9.120e+01 2.468e-40 0.000e+00 1.587e-02 
9.130e-01 9.130e+01 2.233e-40 0.000e+00 1.585e-02 
9.140e-01 9.140e+01 2.021e-40 0.000e+00 1.584e-02 
9.150e-01 9.150e+01 1.828e-40 0.000e+00 1.582e-02 
9.160e-01 9.160e+01 1.654e-40 0.000e+00 1.580e-02 
9.170e-01 9.170e+01 1.497e-40 0.000e+00 1.578e-02 
9.180e-01 9.180e+01 1.354e-40 0.000e+00 1.577e-02 
9.190e-01 9.190e+01 1.226e-40 0.000e+00 1.575e-02 
9.200e-01 9.200e+01 1.109e-40 0.000e+00 1.573e-02 
9.210e-01 9.210e+01 1.003e-40 0.000e+00 1.572e-02 
9.220e-01 9.220e+01 9.079e-41 0.000e+00 1.570e-02 
9.230e-01 9.230e+01 8.215e-41 0.000e+00 1.568e-02 
9.240e-01 9.240e+01 7.433e-41 0.000e+00 1.567e-02 
9.250e-01 9.250e+01 6.726e-41 0.000e+00 1.565e-02 
9.260e-01 9.260e+01 6.086e-41 0.000e+00 1.563e-02 
9.270e-01 9.270e+01 5.507e-41 0.000e+00 1.561e-02 
9.280e-01 9.280e+01 4.983e-41 0.000e+00 1.560e-02 
9.290e-01 9.290e+01 4.509e-41 0.000e+00 1.558e-02 
9.300e-01 9.300e+01 4.080e-41 0.000e+00 1.556e-02 
9.310e-01 9.310e+01 3.691e-41 0.000e+00 1.555e-02 
9.320e-01 9.320e+01 3.340e-41 0.000e+00 1.553e-02 
9.330e-01 9.330e+01 3.022e-41 0.000e+00 1.551e-02 
9.340e-01 9.340e+01 2.735e-41 0.000e+00 1.550e-02 
9.350e-01 9.350e+01 2.474e-41 0.000e+00 1.548e-02 
9.360e-01 9.360e+01 2.239e-41 0.000e+00 1.546e-02 
9.370e-01 9.370e+01 2.026e-41 0.000e+00 1.545e-02 
9.380e-01 9.380e+01 1.833e-41 0.000e+00 1.543e-02 
9.390e-01 9.390e+01 1.659e-41 0.000e+00 1.541e-02 
9.400e-01 9.400e+01 1.501e-41 0.000e+00 1.540e-02 
9.410e-01 9.410e+01 1.358e-41 0.000e+00 1.538e-02 
9.420e-01 9.420e+01 1.229e-41 0.000e+00 1.537e-02 
9.430e-01 9.430e+01 1.112e-41 0.000e+00 1.535e-02 
9.440e-01 9.440e+01 1.006e-41 0.000e+00 1.533e-02 
9.450e-01 9.450e+01 9.103e-42 0.000e+00 1.532e-02 
9.460e-01 9.460e+01 8.236e-42 0.000e+00 1.530e-02 
9.470e-01 9.470e+01 7.453e-42 0.000e+00 1.528e-02 
9.480e-01 9.480e+01 6.743e-42 0.000e+00 1.527e-02 
9.490e-01 9.490e+01 6.102e-42 0.000e+00 1.525e-02 
9.500e-01 9.500e+01 5.521e-42 0.000e+00 1.524e-02 
9.510e-01 9.510e+01 4.996e-42 0.000e+00 1.522e-02 
9.520e-01 9.520e+01 4.520e-42 0.000e+00 1.520e-02 
9.530e-01 9.530e+01 4.090e-42 0.000e+00 1.519e-02 
9.540e-01 9.540e+01 3.701e-42 0.000e+00 1.517e-02 
9.550e-01 9.550e+01 3.349e-42 0.000e+00 1.516e-02 
9.560e-01 9.560e+01 3.030e-42 0.000e+00 1.514e-02 
9.570e-01 9.570e+01 2.742e-42 0.000e+00 1.512e-02 
9.580e-01 9.580e+01 2.481e-42 0.000e+00 1.511e-02 
9.590e-01 9.590e+01 2.245e-42 0.000e+00 1.509e-02 
9.600e-01 9.600e+01 2.031e-42 0.000e+00 1.508e-02 
9.610e-01 9.610e+01 1.838e-42 0.000e+00 1.506e-02 
9.620e-01 9.620e+01 1.663e-42 0.000e+00 1.505e-02 
9.630e-01 9.630e+01 1.505e-42 0.000e+00 1.503e-02 
9.640e-01 9.640e+01 1.361e-42 0.000e+00 1.501e-02 
9.650e-01 9.650e+01 1.232e-42 0.000e+00 1.500e-02 
9.660e-01 9.660e+01 1.115e-42 0.000e+00 1.498e-02 
9.670e-01 9.670e+01 1.009e-42 0.000e+00 1.497e-02 
9.680e-01 9.680e+01 9.126e-43 0.000e+00 1.495e-02 
9.690e-01 9.690e+01 8.258e-43 0.000e+00 1.494e-02 
9.700e-01 9.700e+01 7.472e-43 0.000e+00 1.492e-02 
9.710e-01 9.710e+01 6.761e-43 0.000e+00 1.491e-02 
9.720e-01 9.720e+01 6.118e-43 0.000e+00 1.489e-02 
9.730e-01 9.730e+01 5.535e-43 0.000e+00 1.488e-02 
9.740e-01 9.740e+01 5.009e-43 0.000e+00 1.486e-02 
9.750e-01 9.750e+01 4.532e-43 0.000e+00 1.485e-02 
9.760e-01 9.760e+01 4.101e-43 0.000e+00 1.483e-02 
9.770e-01 9.770e+01 3.710e-43 0.000e+00 1.482e-02 
9.780e-01 9.780e+01 3.357e-43 0.000e+00 1.480e-02 
9.790e-01 9.790e+01 3.038e-43 0.000e+00 1.478e-02 
9.800e-01 9.800e+01 2.749e-43 0.000e+00 1.477e-02 
9.810e-01 9.810e+01 2.487e-43 0.000e+00 1.475e-02 
9.820e-01 9.820e+01 2.251e-43 0.000e+00 1.474e-02 
9.830e-01 9.830e+01 2.036e-43 0.000e+00 1.472e-02 
9.840e-01 9.840e+01 1.843e-43 0.000e+00 1.471e-02 
9.850e-01 9.850e+01 1.667e-43 0.000e+00 1.469e-02 
9.860e-01 9.860e+01 1.509e-43 0.000e+00 1.468e-02 
9.870e-01 9.870e+01 1.365e-43 0.000e+00 1.466e-02 
9.880e-01 9.880e+01 1.235e-43 0.000e+00 1.465e-02 
9.890e-01 9.890e+01 1.118e-43 0.000e+00 1.464e-02 
9.900e-01 9.900e+01 1.011e-43 0.000e+00 1.462e-02 
9.910e-01 9.910e+01 9.150e-44 0.000e+00 1.461e-02 
9.920e-01 9.920e+01 8.279e-44 0.000e+00 1.459e-02 
9.930e-01 9.930e+01 7.491e-44 0.000e+00 1.458e-02 
9.940e-01 9.940e+01 6.778e-44 0.000e+00 1.456e-02 
9.950e-01 9.950e+01 6.133e-44 0.000e+00 1.455e-02 
9.960e-01 9.960e+01 5.550e-44 0.000e+00 1.453e-02 
9.970e-01 9.970e+01 5.022e-44 0.000e+00 1.452e-02 
9.980e-01 9.980e+01 4.544e-44 0.000e+00 1.450e-02 
9.990e-01 9.990e+01 4.111e-44 0.000e+00 1.449e-02 
1.000e+00 1.000e+02 3.720e-44 0.000e+00 1.447e-02 


==> Figures/IR_Graham_fit.txt <==
TI_s z_2.28e-05 z_4.56e-05 z_1.14e-04 z_2.28e-04 z_3.42e-04 z_4.56e-04 z_5.70e-04 z_6.84e-04 z_7.98e-04 z_9.12e-04 
3.46e-03 -9.24e-01 -9.23e-01 -9.19e-01 -9.16e-01 -9.13e-01 -9.12e-01 -9.10e-01 -9.09e-01 -9.08e-01 -9.07e-01  
3.52e-03 -9.24e-01 -9.22e-01 -9.19e-01 -9.15e-01 -9.13e-01 -9.11e-01 -9.10e-01 -9.09e-01 -9.07e-01 -9.06e-01  
3.57e-03 -9.23e-01 -9.22e-01 -9.19e-01 -9.15e-01 -9.12e-01 -9.11e-01 -9.09e-01 -9.08e-01 -9.07e-01 -9.06e-01  
3.62e-03 -9.23e-01 -9.22e-01 -9.18e-01 -9.14e-01 -9.12e-01 -9.10e-01 -9.09e-01 -9.08e-01 -9.06e-01 -9.05e-01  
3.67e-03 -9.23e-01 -9.21e-01 -9.18e-01 -9.14e-01 -9.12e-01 -9.10e-01 -9.08e-01 -9.07e-01 -9.06e-01 -9.05e-01  
3.73e-03 -9.22e-01 -9.21e-01 -9.17e-01 -9.14e-01 -9.11e-01 -9.09e-01 -9.08e-01 -9.07e-01 -9.06e-01 -9.04e-01  
3.78e-03 -9.22e-01 -9.21e-01 -9.17e-01 -9.13e-01 -9.11e-01 -9.09e-01 -9.07e-01 -9.06e-01 -9.05e-01 -9.04e-01  
3.84e-03 -9.22e-01 -9.20e-01 -9.17e-01 -9.13e-01 -9.10e-01 -9.08e-01 -9.07e-01 -9.06e-01 -9.05e-01 -9.03e-01  
3.89e-03 -9.21e-01 -9.20e-01 -9.16e-01 -9.12e-01 -9.10e-01 -9.08e-01 -9.06e-01 -9.05e-01 -9.04e-01 -9.03e-01  
3.95e-03 -9.21e-01 -9.20e-01 -9.16e-01 -9.12e-01 -9.09e-01 -9.07e-01 -9.06e-01 -9.05e-01 -9.04e-01 -9.02e-01  
4.01e-03 -9.21e-01 -9.19e-01 -9.15e-01 -9.11e-01 -9.09e-01 -9.07e-01 -9.05e-01 -9.04e-01 -9.03e-01 -9.02e-01  
4.07e-03 -9.20e-01 -9.19e-01 -9.15e-01 -9.11e-01 -9.08e-01 -9.06e-01 -9.05e-01 -9.04e-01 -9.02e-01 -9.01e-01  
4.13e-03 -9.20e-01 -9.19e-01 -9.15e-01 -9.10e-01 -9.08e-01 -9.06e-01 -9.04e-01 -9.03e-01 -9.02e-01 -9.01e-01  
4.19e-03 -9.20e-01 -9.18e-01 -9.14e-01 -9.10e-01 -9.07e-01 -9.05e-01 -9.04e-01 -9.03e-01 -9.01e-01 -9.00e-01  
4.25e-03 -9.19e-01 -9.18e-01 -9.14e-01 -9.10e-01 -9.07e-01 -9.05e-01 -9.03e-01 -9.02e-01 -9.01e-01 -9.00e-01  
4.31e-03 -9.19e-01 -9.17e-01 -9.13e-01 -9.09e-01 -9.06e-01 -9.04e-01 -9.03e-01 -9.02e-01 -9.00e-01 -8.99e-01  
4.37e-03 -9.18e-01 -9.17e-01 -9.13e-01 -9.09e-01 -9.06e-01 -9.04e-01 -9.02e-01 -9.01e-01 -9.00e-01 -8.99e-01  
4.44e-03 -9.18e-01 -9.17e-01 -9.12e-01 -9.08e-01 -9.05e-01 -9.03e-01 -9.02e-01 -9.00e-01 -8.99e-01 -8.98e-01  
4.50e-03 -9.18e-01 -9.16e-01 -9.12e-01 -9.08e-01 -9.05e-01 -9.03e-01 -9.01e-01 -9.00e-01 -8.99e-01 -8.98e-01  
4.57e-03 -9.17e-01 -9.16e-01 -9.12e-01 -9.07e-01 -9.04e-01 -9.02e-01 -9.01e-01 -8.99e-01 -8.98e-01 -8.97e-01  
4.64e-03 -9.17e-01 -9.15e-01 -9.11e-01 -9.07e-01 -9.04e-01 -9.02e-01 -9.00e-01 -8.99e-01 -8.98e-01 -8.96e-01  
4.71e-03 -9.17e-01 -9.15e-01 -9.11e-01 -9.06e-01 -9.03e-01 -9.01e-01 -9.00e-01 -8.98e-01 -8.97e-01 -8.96e-01  
4.77e-03 -9.16e-01 -9.15e-01 -9.10e-01 -9.06e-01 -9.03e-01 -9.01e-01 -8.99e-01 -8.98e-01 -8.96e-01 -8.95e-01  
4.84e-03 -9.16e-01 -9.14e-01 -9.10e-01 -9.05e-01 -9.02e-01 -9.00e-01 -8.98e-01 -8.97e-01 -8.96e-01 -8.95e-01  
4.92e-03 -9.15e-01 -9.14e-01 -9.09e-01 -9.05e-01 -9.02e-01 -9.00e-01 -8.98e-01 -8.96e-01 -8.95e-01 -8.94e-01  
4.99e-03 -9.15e-01 -9.13e-01 -9.09e-01 -9.04e-01 -9.01e-01 -8.99e-01 -8.97e-01 -8.96e-01 -8.95e-01 -8.94e-01  
5.06e-03 -9.14e-01 -9.13e-01 -9.08e-01 -9.03e-01 -9.01e-01 -8.98e-01 -8.97e-01 -8.95e-01 -8.94e-01 -8.93e-01  
5.14e-03 -9.14e-01 -9.12e-01 -9.08e-01 -9.03e-01 -9.00e-01 -8.98e-01 -8.96e-01 -8.95e-01 -8.93e-01 -8.92e-01  
5.21e-03 -9.14e-01 -9.12e-01 -9.07e-01 -9.02e-01 -8.99e-01 -8.97e-01 -8.96e-01 -8.94e-01 -8.93e-01 -8.92e-01  
5.29e-03 -9.13e-01 -9.11e-01 -9.07e-01 -9.02e-01 -8.99e-01 -8.97e-01 -8.95e-01 -8.93e-01 -8.92e-01 -8.91e-01  
5.37e-03 -9.13e-01 -9.11e-01 -9.06e-01 -9.01e-01 -8.98e-01 -8.96e-01 -8.94e-01 -8.93e-01 -8.92e-01 -8.90e-01  
5.44e-03 -9.12e-01 -9.11e-01 -9.06e-01 -9.01e-01 -8.98e-01 -8.95e-01 -8.94e-01 -8.92e-01 -8.91e-01 -8.90e-01  
5.52e-03 -9.12e-01 -9.10e-01 -9.05e-01 -9.00e-01 -8.97e-01 -8.95e-01 -8.93e-01 -8.92e-01 -8.90e-01 -8.89e-01  
5.60e-03 -9.11e-01 -9.10e-01 -9.05e-01 -9.00e-01 -8.96e-01 -8.94e-01 -8.92e-01 -8.91e-01 -8.90e-01 -8.88e-01  
5.69e-03 -9.11e-01 -9.09e-01 -9.04e-01 -8.99e-01 -8.96e-01 -8.94e-01 -8.92e-01 -8.90e-01 -8.89e-01 -8.88e-01  
5.77e-03 -9.10e-01 -9.09e-01 -9.04e-01 -8.98e-01 -8.95e-01 -8.93e-01 -8.91e-01 -8.90e-01 -8.88e-01 -8.87e-01  
5.86e-03 -9.10e-01 -9.08e-01 -9.03e-01 -8.98e-01 -8.95e-01 -8.92e-01 -8.90e-01 -8.89e-01 -8.88e-01 -8.86e-01  
5.94e-03 -9.09e-01 -9.08e-01 -9.02e-01 -8.97e-01 -8.94e-01 -8.92e-01 -8.90e-01 -8.88e-01 -8.87e-01 -8.86e-01  
6.03e-03 -9.09e-01 -9.07e-01 -9.02e-01 -8.97e-01 -8.93e-01 -8.91e-01 -8.89e-01 -8.88e-01 -8.86e-01 -8.85e-01  
6.12e-03 -9.09e-01 -9.07e-01 -9.01e-01 -8.96e-01 -8.93e-01 -8.90e-01 -8.88e-01 -8.87e-01 -8.86e-01 -8.84e-01  
6.21e-03 -9.08e-01 -9.06e-01 -9.01e-01 -8.95e-01 -8.92e-01 -8.90e-01 -8.88e-01 -8.86e-01 -8.85e-01 -8.84e-01  
6.30e-03 -9.08e-01 -9.06e-01 -9.00e-01 -8.95e-01 -8.91e-01 -8.89e-01 -8.87e-01 -8.85e-01 -8.84e-01 -8.83e-01  
6.39e-03 -9.07e-01 -9.05e-01 -9.00e-01 -8.94e-01 -8.91e-01 -8.88e-01 -8.86e-01 -8.85e-01 -8.83e-01 -8.82e-01  
6.48e-03 -9.07e-01 -9.05e-01 -8.99e-01 -8.93e-01 -8.90e-01 -8.88e-01 -8.86e-01 -8.84e-01 -8.83e-01 -8.81e-01  
6.58e-03 -9.06e-01 -9.04e-01 -8.98e-01 -8.93e-01 -8.89e-01 -8.87e-01 -8.85e-01 -8.83e-01 -8.82e-01 -8.81e-01  
6.68e-03 -9.05e-01 -9.03e-01 -8.98e-01 -8.92e-01 -8.89e-01 -8.86e-01 -8.84e-01 -8.83e-01 -8.81e-01 -8.80e-01  
6.77e-03 -9.05e-01 -9.03e-01 -8.97e-01 -8.92e-01 -8.88e-01 -8.85e-01 -8.84e-01 -8.82e-01 -8.80e-01 -8.79e-01  
6.87e-03 -9.04e-01 -9.02e-01 -8.97e-01 -8.91e-01 -8.87e-01 -8.85e-01 -8.83e-01 -8.81e-01 -8.80e-01 -8.78e-01  
6.97e-03 -9.04e-01 -9.02e-01 -8.96e-01 -8.90e-01 -8.87e-01 -8.84e-01 -8.82e-01 -8.80e-01 -8.79e-01 -8.78e-01  
7.08e-03 -9.03e-01 -9.01e-01 -8.95e-01 -8.89e-01 -8.86e-01 -8.83e-01 -8.81e-01 -8.80e-01 -8.78e-01 -8.77e-01  
7.18e-03 -9.03e-01 -9.01e-01 -8.95e-01 -8.89e-01 -8.85e-01 -8.83e-01 -8.81e-01 -8.79e-01 -8.77e-01 -8.76e-01  
7.29e-03 -9.02e-01 -9.00e-01 -8.94e-01 -8.88e-01 -8.84e-01 -8.82e-01 -8.80e-01 -8.78e-01 -8.77e-01 -8.75e-01  
7.39e-03 -9.02e-01 -9.00e-01 -8.94e-01 -8.87e-01 -8.84e-01 -8.81e-01 -8.79e-01 -8.77e-01 -8.76e-01 -8.75e-01  
7.50e-03 -9.01e-01 -8.99e-01 -8.93e-01 -8.87e-01 -8.83e-01 -8.80e-01 -8.78e-01 -8.77e-01 -8.75e-01 -8.74e-01  
7.61e-03 -9.01e-01 -8.98e-01 -8.92e-01 -8.86e-01 -8.82e-01 -8.80e-01 -8.77e-01 -8.76e-01 -8.74e-01 -8.73e-01  
7.72e-03 -9.00e-01 -8.98e-01 -8.92e-01 -8.85e-01 -8.81e-01 -8.79e-01 -8.77e-01 -8.75e-01 -8.73e-01 -8.72e-01  
7.84e-03 -8.99e-01 -8.97e-01 -8.91e-01 -8.85e-01 -8.81e-01 -8.78e-01 -8.76e-01 -8.74e-01 -8.73e-01 -8.71e-01  
7.95e-03 -8.99e-01 -8.97e-01 -8.90e-01 -8.84e-01 -8.80e-01 -8.77e-01 -8.75e-01 -8.73e-01 -8.72e-01 -8.71e-01  
8.07e-03 -8.98e-01 -8.96e-01 -8.90e-01 -8.83e-01 -8.79e-01 -8.76e-01 -8.74e-01 -8.73e-01 -8.71e-01 -8.70e-01  
8.19e-03 -8.98e-01 -8.95e-01 -8.89e-01 -8.82e-01 -8.78e-01 -8.76e-01 -8.73e-01 -8.72e-01 -8.70e-01 -8.69e-01  
8.31e-03 -8.97e-01 -8.95e-01 -8.88e-01 -8.82e-01 -8.78e-01 -8.75e-01 -8.73e-01 -8.71e-01 -8.69e-01 -8.68e-01  
8.43e-03 -8.96e-01 -8.94e-01 -8.88e-01 -8.81e-01 -8.77e-01 -8.74e-01 -8.72e-01 -8.70e-01 -8.69e-01 -8.67e-01  
8.55e-03 -8.96e-01 -8.93e-01 -8.87e-01 -8.80e-01 -8.76e-01 -8.73e-01 -8.71e-01 -8.69e-01 -8.68e-01 -8.66e-01  
8.68e-03 -8.95e-01 -8.93e-01 -8.86e-01 -8.79e-01 -8.75e-01 -8.72e-01 -8.70e-01 -8.68e-01 -8.67e-01 -8.65e-01  
8.81e-03 -8.95e-01 -8.92e-01 -8.85e-01 -8.79e-01 -8.74e-01 -8.72e-01 -8.69e-01 -8.68e-01 -8.66e-01 -8.65e-01  
8.94e-03 -8.94e-01 -8.91e-01 -8.85e-01 -8.78e-01 -8.74e-01 -8.71e-01 -8.68e-01 -8.67e-01 -8.65e-01 -8.64e-01  
9.07e-03 -8.93e-01 -8.91e-01 -8.84e-01 -8.77e-01 -8.73e-01 -8.70e-01 -8.68e-01 -8.66e-01 -8.64e-01 -8.63e-01  
9.20e-03 -8.93e-01 -8.90e-01 -8.83e-01 -8.76e-01 -8.72e-01 -8.69e-01 -8.67e-01 -8.65e-01 -8.63e-01 -8.62e-01  
9.34e-03 -8.92e-01 -8.89e-01 -8.83e-01 -8.75e-01 -8.71e-01 -8.68e-01 -8.66e-01 -8.64e-01 -8.62e-01 -8.61e-01  
9.47e-03 -8.91e-01 -8.89e-01 -8.82e-01 -8.75e-01 -8.70e-01 -8.67e-01 -8.65e-01 -8.63e-01 -8.62e-01 -8.60e-01  
9.61e-03 -8.91e-01 -8.88e-01 -8.81e-01 -8.74e-01 -8.69e-01 -8.66e-01 -8.64e-01 -8.62e-01 -8.61e-01 -8.59e-01  
9.75e-03 -8.90e-01 -8.87e-01 -8.80e-01 -8.73e-01 -8.69e-01 -8.66e-01 -8.63e-01 -8.61e-01 -8.60e-01 -8.58e-01  
9.90e-03 -8.89e-01 -8.87e-01 -8.80e-01 -8.72e-01 -8.68e-01 -8.65e-01 -8.62e-01 -8.60e-01 -8.59e-01 -8.57e-01  
1.00e-02 -8.89e-01 -8.86e-01 -8.79e-01 -8.71e-01 -8.67e-01 -8.64e-01 -8.61e-01 -8.59e-01 -8.58e-01 -8.56e-01  
1.02e-02 -8.88e-01 -8.85e-01 -8.78e-01 -8.70e-01 -8.66e-01 -8.63e-01 -8.60e-01 -8.59e-01 -8.57e-01 -8.55e-01  
1.03e-02 -8.87e-01 -8.85e-01 -8.77e-01 -8.70e-01 -8.65e-01 -8.62e-01 -8.60e-01 -8.58e-01 -8.56e-01 -8.55e-01  
1.05e-02 -8.87e-01 -8.84e-01 -8.76e-01 -8.69e-01 -8.64e-01 -8.61e-01 -8.59e-01 -8.57e-01 -8.55e-01 -8.54e-01  
1.06e-02 -8.86e-01 -8.83e-01 -8.76e-01 -8.68e-01 -8.63e-01 -8.60e-01 -8.58e-01 -8.56e-01 -8.54e-01 -8.53e-01  
1.08e-02 -8.85e-01 -8.82e-01 -8.75e-01 -8.67e-01 -8.62e-01 -8.59e-01 -8.57e-01 -8.55e-01 -8.53e-01 -8.52e-01  
1.10e-02 -8.85e-01 -8.82e-01 -8.74e-01 -8.66e-01 -8.62e-01 -8.58e-01 -8.56e-01 -8.54e-01 -8.52e-01 -8.51e-01  
1.11e-02 -8.84e-01 -8.81e-01 -8.73e-01 -8.65e-01 -8.61e-01 -8.57e-01 -8.55e-01 -8.53e-01 -8.51e-01 -8.50e-01  
1.13e-02 -8.83e-01 -8.80e-01 -8.72e-01 -8.64e-01 -8.60e-01 -8.56e-01 -8.54e-01 -8.52e-01 -8.50e-01 -8.49e-01  
1.15e-02 -8.82e-01 -8.79e-01 -8.72e-01 -8.64e-01 -8.59e-01 -8.55e-01 -8.53e-01 -8.51e-01 -8.49e-01 -8.48e-01  
1.16e-02 -8.82e-01 -8.79e-01 -8.71e-01 -8.63e-01 -8.58e-01 -8.55e-01 -8.52e-01 -8.50e-01 -8.48e-01 -8.47e-01  
1.18e-02 -8.81e-01 -8.78e-01 -8.70e-01 -8.62e-01 -8.57e-01 -8.54e-01 -8.51e-01 -8.49e-01 -8.47e-01 -8.46e-01  
1.20e-02 -8.80e-01 -8.77e-01 -8.69e-01 -8.61e-01 -8.56e-01 -8.53e-01 -8.50e-01 -8.48e-01 -8.46e-01 -8.45e-01  
1.21e-02 -8.79e-01 -8.76e-01 -8.68e-01 -8.60e-01 -8.55e-01 -8.52e-01 -8.49e-01 -8.47e-01 -8.45e-01 -8.44e-01  
1.23e-02 -8.79e-01 -8.76e-01 -8.67e-01 -8.59e-01 -8.54e-01 -8.51e-01 -8.48e-01 -8.46e-01 -8.44e-01 -8.43e-01  
1.25e-02 -8.78e-01 -8.75e-01 -8.67e-01 -8.58e-01 -8.53e-01 -8.50e-01 -8.47e-01 -8.45e-01 -8.43e-01 -8.42e-01  
1.27e-02 -8.77e-01 -8.74e-01 -8.66e-01 -8.57e-01 -8.52e-01 -8.49e-01 -8.46e-01 -8.44e-01 -8.42e-01 -8.41e-01  
1.29e-02 -8.76e-01 -8.73e-01 -8.65e-01 -8.56e-01 -8.51e-01 -8.48e-01 -8.45e-01 -8.43e-01 -8.41e-01 -8.40e-01  
1.31e-02 -8.76e-01 -8.72e-01 -8.64e-01 -8.55e-01 -8.50e-01 -8.47e-01 -8.44e-01 -8.42e-01 -8.40e-01 -8.38e-01  
1.32e-02 -8.75e-01 -8.72e-01 -8.63e-01 -8.54e-01 -8.49e-01 -8.46e-01 -8.43e-01 -8.41e-01 -8.39e-01 -8.37e-01  
1.34e-02 -8.74e-01 -8.71e-01 -8.62e-01 -8.53e-01 -8.48e-01 -8.45e-01 -8.42e-01 -8.40e-01 -8.38e-01 -8.36e-01  
1.36e-02 -8.73e-01 -8.70e-01 -8.61e-01 -8.52e-01 -8.47e-01 -8.44e-01 -8.41e-01 -8.39e-01 -8.37e-01 -8.35e-01  
1.38e-02 -8.72e-01 -8.69e-01 -8.60e-01 -8.51e-01 -8.46e-01 -8.43e-01 -8.40e-01 -8.38e-01 -8.36e-01 -8.34e-01  
1.40e-02 -8.72e-01 -8.68e-01 -8.59e-01 -8.50e-01 -8.45e-01 -8.42e-01 -8.39e-01 -8.37e-01 -8.35e-01 -8.33e-01  
1.42e-02 -8.71e-01 -8.67e-01 -8.58e-01 -8.50e-01 -8.44e-01 -8.40e-01 -8.38e-01 -8.36e-01 -8.34e-01 -8.32e-01  
1.45e-02 -8.70e-01 -8.67e-01 -8.58e-01 -8.49e-01 -8.43e-01 -8.39e-01 -8.37e-01 -8.34e-01 -8.33e-01 -8.31e-01  
1.47e-02 -8.69e-01 -8.66e-01 -8.57e-01 -8.48e-01 -8.42e-01 -8.38e-01 -8.36e-01 -8.33e-01 -8.31e-01 -8.30e-01  
1.49e-02 -8.68e-01 -8.65e-01 -8.56e-01 -8.47e-01 -8.41e-01 -8.37e-01 -8.35e-01 -8.32e-01 -8.30e-01 -8.29e-01  
1.51e-02 -8.67e-01 -8.64e-01 -8.55e-01 -8.46e-01 -8.40e-01 -8.36e-01 -8.33e-01 -8.31e-01 -8.29e-01 -8.28e-01  
1.53e-02 -8.66e-01 -8.63e-01 -8.54e-01 -8.45e-01 -8.39e-01 -8.35e-01 -8.32e-01 -8.30e-01 -8.28e-01 -8.27e-01  
1.56e-02 -8.66e-01 -8.62e-01 -8.53e-01 -8.44e-01 -8.38e-01 -8.34e-01 -8.31e-01 -8.29e-01 -8.27e-01 -8.25e-01  
1.58e-02 -8.65e-01 -8.61e-01 -8.52e-01 -8.42e-01 -8.37e-01 -8.33e-01 -8.30e-01 -8.28e-01 -8.26e-01 -8.24e-01  
1.60e-02 -8.64e-01 -8.60e-01 -8.51e-01 -8.41e-01 -8.36e-01 -8.32e-01 -8.29e-01 -8.27e-01 -8.25e-01 -8.23e-01  
1.62e-02 -8.63e-01 -8.60e-01 -8.50e-01 -8.40e-01 -8.35e-01 -8.31e-01 -8.28e-01 -8.26e-01 -8.24e-01 -8.22e-01  
1.65e-02 -8.62e-01 -8.59e-01 -8.49e-01 -8.39e-01 -8.34e-01 -8.30e-01 -8.27e-01 -8.25e-01 -8.23e-01 -8.21e-01  
1.67e-02 -8.61e-01 -8.58e-01 -8.48e-01 -8.38e-01 -8.33e-01 -8.29e-01 -8.26e-01 -8.23e-01 -8.21e-01 -8.20e-01  
1.70e-02 -8.60e-01 -8.57e-01 -8.47e-01 -8.37e-01 -8.32e-01 -8.28e-01 -8.25e-01 -8.22e-01 -8.20e-01 -8.19e-01  
1.72e-02 -8.59e-01 -8.56e-01 -8.46e-01 -8.36e-01 -8.30e-01 -8.26e-01 -8.23e-01 -8.21e-01 -8.19e-01 -8.17e-01  
1.75e-02 -8.59e-01 -8.55e-01 -8.45e-01 -8.35e-01 -8.29e-01 -8.25e-01 -8.22e-01 -8.20e-01 -8.18e-01 -8.16e-01  
1.77e-02 -8.58e-01 -8.54e-01 -8.44e-01 -8.34e-01 -8.28e-01 -8.24e-01 -8.21e-01 -8.19e-01 -8.17e-01 -8.15e-01  
1.80e-02 -8.57e-01 -8.53e-01 -8.43e-01 -8.33e-01 -8.27e-01 -8.23e-01 -8.20e-01 -8.18e-01 -8.16e-01 -8.14e-01  
1.83e-02 -8.56e-01 -8.52e-01 -8.42e-01 -8.32e-01 -8.26e-01 -8.22e-01 -8.19e-01 -8.17e-01 -8.14e-01 -8.13e-01  
1.85e-02 -8.55e-01 -8.51e-01 -8.41e-01 -8.31e-01 -8.25e-01 -8.21e-01 -8.18e-01 -8.15e-01 -8.13e-01 -8.12e-01  
1.88e-02 -8.54e-01 -8.50e-01 -8.40e-01 -8.30e-01 -8.24e-01 -8.20e-01 -8.17e-01 -8.14e-01 -8.12e-01 -8.10e-01  
1.91e-02 -8.53e-01 -8.49e-01 -8.39e-01 -8.29e-01 -8.23e-01 -8.19e-01 -8.15e-01 -8.13e-01 -8.11e-01 -8.09e-01  
1.94e-02 -8.52e-01 -8.48e-01 -8.38e-01 -8.28e-01 -8.22e-01 -8.17e-01 -8.14e-01 -8.12e-01 -8.10e-01 -8.08e-01  
1.96e-02 -8.51e-01 -8.47e-01 -8.37e-01 -8.27e-01 -8.20e-01 -8.16e-01 -8.13e-01 -8.11e-01 -8.09e-01 -8.07e-01  
1.99e-02 -8.50e-01 -8.46e-01 -8.36e-01 -8.25e-01 -8.19e-01 -8.15e-01 -8.12e-01 -8.09e-01 -8.07e-01 -8.06e-01  
2.02e-02 -8.49e-01 -8.45e-01 -8.35e-01 -8.24e-01 -8.18e-01 -8.14e-01 -8.11e-01 -8.08e-01 -8.06e-01 -8.04e-01  
2.05e-02 -8.48e-01 -8.44e-01 -8.34e-01 -8.23e-01 -8.17e-01 -8.13e-01 -8.10e-01 -8.07e-01 -8.05e-01 -8.03e-01  
2.08e-02 -8.47e-01 -8.43e-01 -8.33e-01 -8.22e-01 -8.16e-01 -8.12e-01 -8.08e-01 -8.06e-01 -8.04e-01 -8.02e-01  
2.11e-02 -8.46e-01 -8.42e-01 -8.32e-01 -8.21e-01 -8.15e-01 -8.10e-01 -8.07e-01 -8.05e-01 -8.03e-01 -8.01e-01  
2.14e-02 -8.45e-01 -8.41e-01 -8.31e-01 -8.20e-01 -8.13e-01 -8.09e-01 -8.06e-01 -8.03e-01 -8.01e-01 -8.00e-01  
2.17e-02 -8.44e-01 -8.40e-01 -8.29e-01 -8.19e-01 -8.12e-01 -8.08e-01 -8.05e-01 -8.02e-01 -8.00e-01 -7.98e-01  
2.21e-02 -8.43e-01 -8.39e-01 -8.28e-01 -8.18e-01 -8.11e-01 -8.07e-01 -8.04e-01 -8.01e-01 -7.99e-01 -7.97e-01  
2.24e-02 -8.42e-01 -8.38e-01 -8.27e-01 -8.16e-01 -8.10e-01 -8.06e-01 -8.02e-01 -8.00e-01 -7.98e-01 -7.96e-01  
2.27e-02 -8.41e-01 -8.37e-01 -8.26e-01 -8.15e-01 -8.09e-01 -8.04e-01 -8.01e-01 -7.99e-01 -7.96e-01 -7.95e-01  
2.31e-02 -8.40e-01 -8.36e-01 -8.25e-01 -8.14e-01 -8.08e-01 -8.03e-01 -8.00e-01 -7.97e-01 -7.95e-01 -7.93e-01  
2.34e-02 -8.39e-01 -8.35e-01 -8.24e-01 -8.13e-01 -8.06e-01 -8.02e-01 -7.99e-01 -7.96e-01 -7.94e-01 -7.92e-01  
2.37e-02 -8.38e-01 -8.34e-01 -8.23e-01 -8.12e-01 -8.05e-01 -8.01e-01 -7.97e-01 -7.95e-01 -7.93e-01 -7.91e-01  
2.41e-02 -8.37e-01 -8.33e-01 -8.22e-01 -8.11e-01 -8.04e-01 -8.00e-01 -7.96e-01 -7.94e-01 -7.91e-01 -7.90e-01  
2.44e-02 -8.36e-01 -8.32e-01 -8.21e-01 -8.09e-01 -8.03e-01 -7.98e-01 -7.95e-01 -7.92e-01 -7.90e-01 -7.88e-01  
2.48e-02 -8.35e-01 -8.31e-01 -8.19e-01 -8.08e-01 -8.02e-01 -7.97e-01 -7.94e-01 -7.91e-01 -7.89e-01 -7.87e-01  
2.52e-02 -8.34e-01 -8.30e-01 -8.18e-01 -8.07e-01 -8.00e-01 -7.96e-01 -7.93e-01 -7.90e-01 -7.88e-01 -7.86e-01  
2.55e-02 -8.33e-01 -8.28e-01 -8.17e-01 -8.06e-01 -7.99e-01 -7.95e-01 -7.91e-01 -7.89e-01 -7.86e-01 -7.85e-01  
2.59e-02 -8.32e-01 -8.27e-01 -8.16e-01 -8.05e-01 -7.98e-01 -7.93e-01 -7.90e-01 -7.87e-01 -7.85e-01 -7.83e-01  
2.63e-02 -8.30e-01 -8.26e-01 -8.15e-01 -8.03e-01 -7.97e-01 -7.92e-01 -7.89e-01 -7.86e-01 -7.84e-01 -7.82e-01  
2.67e-02 -8.29e-01 -8.25e-01 -8.14e-01 -8.02e-01 -7.95e-01 -7.91e-01 -7.87e-01 -7.85e-01 -7.83e-01 -7.81e-01  
2.71e-02 -8.28e-01 -8.24e-01 -8.12e-01 -8.01e-01 -7.94e-01 -7.90e-01 -7.86e-01 -7.84e-01 -7.81e-01 -7.79e-01  
2.75e-02 -8.27e-01 -8.23e-01 -8.11e-01 -8.00e-01 -7.93e-01 -7.88e-01 -7.85e-01 -7.82e-01 -7.80e-01 -7.78e-01  
2.79e-02 -8.26e-01 -8.22e-01 -8.10e-01 -7.98e-01 -7.92e-01 -7.87e-01 -7.84e-01 -7.81e-01 -7.79e-01 -7.77e-01  
2.83e-02 -8.25e-01 -8.21e-01 -8.09e-01 -7.97e-01 -7.90e-01 -7.86e-01 -7.82e-01 -7.80e-01 -7.77e-01 -7.75e-01  
2.87e-02 -8.24e-01 -8.19e-01 -8.08e-01 -7.96e-01 -7.89e-01 -7.84e-01 -7.81e-01 -7.78e-01 -7.76e-01 -7.74e-01  
2.91e-02 -8.23e-01 -8.18e-01 -8.06e-01 -7.95e-01 -7.88e-01 -7.83e-01 -7.80e-01 -7.77e-01 -7.75e-01 -7.73e-01  
2.95e-02 -8.21e-01 -8.17e-01 -8.05e-01 -7.93e-01 -7.87e-01 -7.82e-01 -7.78e-01 -7.76e-01 -7.73e-01 -7.72e-01  
3.00e-02 -8.20e-01 -8.16e-01 -8.04e-01 -7.92e-01 -7.85e-01 -7.81e-01 -7.77e-01 -7.74e-01 -7.72e-01 -7.70e-01  
3.04e-02 -8.19e-01 -8.15e-01 -8.03e-01 -7.91e-01 -7.84e-01 -7.79e-01 -7.76e-01 -7.73e-01 -7.71e-01 -7.69e-01  
3.09e-02 -8.18e-01 -8.13e-01 -8.02e-01 -7.90e-01 -7.83e-01 -7.78e-01 -7.74e-01 -7.72e-01 -7.69e-01 -7.68e-01  
3.13e-02 -8.17e-01 -8.12e-01 -8.00e-01 -7.88e-01 -7.81e-01 -7.77e-01 -7.73e-01 -7.70e-01 -7.68e-01 -7.66e-01  
3.18e-02 -8.15e-01 -8.11e-01 -7.99e-01 -7.87e-01 -7.80e-01 -7.75e-01 -7.72e-01 -7.69e-01 -7.67e-01 -7.65e-01  
3.22e-02 -8.14e-01 -8.10e-01 -7.98e-01 -7.86e-01 -7.79e-01 -7.74e-01 -7.71e-01 -7.68e-01 -7.65e-01 -7.64e-01  
3.27e-02 -8.13e-01 -8.09e-01 -7.97e-01 -7.84e-01 -7.77e-01 -7.73e-01 -7.69e-01 -7.66e-01 -7.64e-01 -7.62e-01  
3.32e-02 -8.12e-01 -8.07e-01 -7.95e-01 -7.83e-01 -7.76e-01 -7.71e-01 -7.68e-01 -7.65e-01 -7.63e-01 -7.61e-01  
3.37e-02 -8.10e-01 -8.06e-01 -7.94e-01 -7.82e-01 -7.75e-01 -7.70e-01 -7.66e-01 -7.64e-01 -7.61e-01 -7.59e-01  
3.42e-02 -8.09e-01 -8.05e-01 -7.93e-01 -7.81e-01 -7.73e-01 -7.69e-01 -7.65e-01 -7.62e-01 -7.60e-01 -7.58e-01  
3.47e-02 -8.08e-01 -8.03e-01 -7.91e-01 -7.79e-01 -7.72e-01 -7.67e-01 -7.64e-01 -7.61e-01 -7.59e-01 -7.57e-01  
3.52e-02 -8.07e-01 -8.02e-01 -7.90e-01 -7.78e-01 -7.71e-01 -7.66e-01 -7.62e-01 -7.60e-01 -7.57e-01 -7.55e-01  
3.57e-02 -8.05e-01 -8.01e-01 -7.89e-01 -7.76e-01 -7.69e-01 -7.65e-01 -7.61e-01 -7.58e-01 -7.56e-01 -7.54e-01  
3.62e-02 -8.04e-01 -8.00e-01 -7.87e-01 -7.75e-01 -7.68e-01 -7.63e-01 -7.60e-01 -7.57e-01 -7.54e-01 -7.52e-01  
3.68e-02 -8.03e-01 -7.98e-01 -7.86e-01 -7.74e-01 -7.67e-01 -7.62e-01 -7.58e-01 -7.55e-01 -7.53e-01 -7.51e-01  
3.73e-02 -8.01e-01 -7.97e-01 -7.85e-01 -7.72e-01 -7.65e-01 -7.60e-01 -7.57e-01 -7.54e-01 -7.52e-01 -7.50e-01  
3.78e-02 -8.00e-01 -7.96e-01 -7.83e-01 -7.71e-01 -7.64e-01 -7.59e-01 -7.55e-01 -7.53e-01 -7.50e-01 -7.48e-01  
3.84e-02 -7.99e-01 -7.94e-01 -7.82e-01 -7.70e-01 -7.62e-01 -7.57e-01 -7.54e-01 -7.51e-01 -7.49e-01 -7.47e-01  
3.90e-02 -7.97e-01 -7.93e-01 -7.81e-01 -7.68e-01 -7.61e-01 -7.56e-01 -7.52e-01 -7.50e-01 -7.47e-01 -7.45e-01  
3.95e-02 -7.96e-01 -7.91e-01 -7.79e-01 -7.67e-01 -7.60e-01 -7.55e-01 -7.51e-01 -7.48e-01 -7.46e-01 -7.44e-01  
4.01e-02 -7.95e-01 -7.90e-01 -7.78e-01 -7.65e-01 -7.58e-01 -7.53e-01 -7.50e-01 -7.47e-01 -7.44e-01 -7.42e-01  
4.07e-02 -7.93e-01 -7.89e-01 -7.76e-01 -7.64e-01 -7.57e-01 -7.52e-01 -7.48e-01 -7.45e-01 -7.43e-01 -7.41e-01  
4.13e-02 -7.92e-01 -7.87e-01 -7.75e-01 -7.62e-01 -7.55e-01 -7.50e-01 -7.47e-01 -7.44e-01 -7.41e-01 -7.39e-01  
4.19e-02 -7.90e-01 -7.86e-01 -7.73e-01 -7.61e-01 -7.54e-01 -7.49e-01 -7.45e-01 -7.42e-01 -7.40e-01 -7.38e-01  
4.25e-02 -7.89e-01 -7.84e-01 -7.72e-01 -7.59e-01 -7.52e-01 -7.47e-01 -7.44e-01 -7.41e-01 -7.38e-01 -7.36e-01  
4.31e-02 -7.88e-01 -7.83e-01 -7.70e-01 -7.58e-01 -7.51e-01 -7.46e-01 -7.42e-01 -7.39e-01 -7.37e-01 -7.35e-01  
4.38e-02 -7.86e-01 -7.81e-01 -7.69e-01 -7.56e-01 -7.49e-01 -7.44e-01 -7.41e-01 -7.38e-01 -7.35e-01 -7.33e-01  
4.44e-02 -7.85e-01 -7.80e-01 -7.67e-01 -7.55e-01 -7.48e-01 -7.43e-01 -7.39e-01 -7.36e-01 -7.34e-01 -7.32e-01  
4.51e-02 -7.83e-01 -7.79e-01 -7.66e-01 -7.53e-01 -7.46e-01 -7.41e-01 -7.38e-01 -7.35e-01 -7.32e-01 -7.30e-01  
4.57e-02 -7.82e-01 -7.77e-01 -7.64e-01 -7.52e-01 -7.45e-01 -7.40e-01 -7.36e-01 -7.33e-01 -7.31e-01 -7.29e-01  
4.64e-02 -7.80e-01 -7.75e-01 -7.63e-01 -7.50e-01 -7.43e-01 -7.38e-01 -7.34e-01 -7.32e-01 -7.29e-01 -7.27e-01  
4.71e-02 -7.79e-01 -7.74e-01 -7.61e-01 -7.49e-01 -7.41e-01 -7.37e-01 -7.33e-01 -7.30e-01 -7.28e-01 -7.26e-01  
4.78e-02 -7.77e-01 -7.72e-01 -7.60e-01 -7.47e-01 -7.40e-01 -7.35e-01 -7.31e-01 -7.28e-01 -7.26e-01 -7.24e-01  
4.85e-02 -7.75e-01 -7.71e-01 -7.58e-01 -7.46e-01 -7.38e-01 -7.33e-01 -7.30e-01 -7.27e-01 -7.25e-01 -7.23e-01  
4.92e-02 -7.74e-01 -7.69e-01 -7.57e-01 -7.44e-01 -7.37e-01 -7.32e-01 -7.28e-01 -7.25e-01 -7.23e-01 -7.21e-01  
4.99e-02 -7.72e-01 -7.68e-01 -7.55e-01 -7.42e-01 -7.35e-01 -7.30e-01 -7.26e-01 -7.24e-01 -7.21e-01 -7.19e-01  
5.07e-02 -7.71e-01 -7.66e-01 -7.53e-01 -7.41e-01 -7.33e-01 -7.28e-01 -7.25e-01 -7.22e-01 -7.20e-01 -7.18e-01  
5.14e-02 -7.69e-01 -7.64e-01 -7.52e-01 -7.39e-01 -7.32e-01 -7.27e-01 -7.23e-01 -7.20e-01 -7.18e-01 -7.16e-01  
5.22e-02 -7.67e-01 -7.63e-01 -7.50e-01 -7.37e-01 -7.30e-01 -7.25e-01 -7.22e-01 -7.19e-01 -7.16e-01 -7.14e-01  
5.29e-02 -7.66e-01 -7.61e-01 -7.48e-01 -7.36e-01 -7.28e-01 -7.23e-01 -7.20e-01 -7.17e-01 -7.15e-01 -7.13e-01  
5.37e-02 -7.64e-01 -7.59e-01 -7.47e-01 -7.34e-01 -7.27e-01 -7.22e-01 -7.18e-01 -7.15e-01 -7.13e-01 -7.11e-01  
5.45e-02 -7.62e-01 -7.58e-01 -7.45e-01 -7.32e-01 -7.25e-01 -7.20e-01 -7.16e-01 -7.14e-01 -7.11e-01 -7.09e-01  
5.53e-02 -7.60e-01 -7.56e-01 -7.43e-01 -7.31e-01 -7.23e-01 -7.18e-01 -7.15e-01 -7.12e-01 -7.09e-01 -7.07e-01  
5.61e-02 -7.59e-01 -7.54e-01 -7.41e-01 -7.29e-01 -7.22e-01 -7.17e-01 -7.13e-01 -7.10e-01 -7.08e-01 -7.06e-01  
5.69e-02 -7.57e-01 -7.52e-01 -7.40e-01 -7.27e-01 -7.20e-01 -7.15e-01 -7.11e-01 -7.08e-01 -7.06e-01 -7.04e-01  
5.78e-02 -7.55e-01 -7.51e-01 -7.38e-01 -7.25e-01 -7.18e-01 -7.13e-01 -7.09e-01 -7.06e-01 -7.04e-01 -7.02e-01  
5.86e-02 -7.53e-01 -7.49e-01 -7.36e-01 -7.23e-01 -7.16e-01 -7.11e-01 -7.08e-01 -7.05e-01 -7.02e-01 -7.00e-01  
5.95e-02 -7.51e-01 -7.47e-01 -7.34e-01 -7.22e-01 -7.14e-01 -7.09e-01 -7.06e-01 -7.03e-01 -7.01e-01 -6.99e-01  
6.03e-02 -7.50e-01 -7.45e-01 -7.32e-01 -7.20e-01 -7.12e-01 -7.08e-01 -7.04e-01 -7.01e-01 -6.99e-01 -6.97e-01  
6.12e-02 -7.48e-01 -7.43e-01 -7.31e-01 -7.18e-01 -7.11e-01 -7.06e-01 -7.02e-01 -6.99e-01 -6.97e-01 -6.95e-01  
6.21e-02 -7.46e-01 -7.41e-01 -7.29e-01 -7.16e-01 -7.09e-01 -7.04e-01 -7.00e-01 -6.97e-01 -6.95e-01 -6.93e-01  
6.30e-02 -7.44e-01 -7.39e-01 -7.27e-01 -7.14e-01 -7.07e-01 -7.02e-01 -6.98e-01 -6.95e-01 -6.93e-01 -6.91e-01  
6.40e-02 -7.42e-01 -7.37e-01 -7.25e-01 -7.12e-01 -7.05e-01 -7.00e-01 -6.96e-01 -6.93e-01 -6.91e-01 -6.89e-01  
6.49e-02 -7.40e-01 -7.35e-01 -7.23e-01 -7.10e-01 -7.03e-01 -6.98e-01 -6.94e-01 -6.91e-01 -6.89e-01 -6.87e-01  
6.59e-02 -7.38e-01 -7.33e-01 -7.21e-01 -7.08e-01 -7.01e-01 -6.96e-01 -6.92e-01 -6.90e-01 -6.87e-01 -6.85e-01  
6.68e-02 -7.36e-01 -7.31e-01 -7.19e-01 -7.06e-01 -6.99e-01 -6.94e-01 -6.90e-01 -6.88e-01 -6.85e-01 -6.83e-01  
6.78e-02 -7.34e-01 -7.29e-01 -7.17e-01 -7.04e-01 -6.97e-01 -6.92e-01 -6.88e-01 -6.86e-01 -6.83e-01 -6.81e-01  
6.88e-02 -7.32e-01 -7.27e-01 -7.15e-01 -7.02e-01 -6.95e-01 -6.90e-01 -6.86e-01 -6.83e-01 -6.81e-01 -6.79e-01  
6.98e-02 -7.30e-01 -7.25e-01 -7.13e-01 -7.00e-01 -6.93e-01 -6.88e-01 -6.84e-01 -6.81e-01 -6.79e-01 -6.77e-01  
7.08e-02 -7.28e-01 -7.23e-01 -7.10e-01 -6.98e-01 -6.91e-01 -6.86e-01 -6.82e-01 -6.79e-01 -6.77e-01 -6.75e-01  
7.19e-02 -7.25e-01 -7.21e-01 -7.08e-01 -6.96e-01 -6.89e-01 -6.84e-01 -6.80e-01 -6.77e-01 -6.75e-01 -6.73e-01  
7.29e-02 -7.23e-01 -7.19e-01 -7.06e-01 -6.94e-01 -6.86e-01 -6.82e-01 -6.78e-01 -6.75e-01 -6.73e-01 -6.71e-01  
7.40e-02 -7.21e-01 -7.16e-01 -7.04e-01 -6.92e-01 -6.84e-01 -6.79e-01 -6.76e-01 -6.73e-01 -6.71e-01 -6.69e-01  
7.51e-02 -7.19e-01 -7.14e-01 -7.02e-01 -6.89e-01 -6.82e-01 -6.77e-01 -6.74e-01 -6.71e-01 -6.68e-01 -6.66e-01  
7.62e-02 -7.17e-01 -7.12e-01 -7.00e-01 -6.87e-01 -6.80e-01 -6.75e-01 -6.71e-01 -6.69e-01 -6.66e-01 -6.64e-01  
7.73e-02 -7.14e-01 -7.10e-01 -6.97e-01 -6.85e-01 -6.78e-01 -6.73e-01 -6.69e-01 -6.66e-01 -6.64e-01 -6.62e-01  
7.84e-02 -7.12e-01 -7.07e-01 -6.95e-01 -6.83e-01 -6.75e-01 -6.70e-01 -6.67e-01 -6.64e-01 -6.62e-01 -6.60e-01  
7.96e-02 -7.10e-01 -7.05e-01 -6.93e-01 -6.80e-01 -6.73e-01 -6.68e-01 -6.65e-01 -6.62e-01 -6.59e-01 -6.57e-01  
8.08e-02 -7.07e-01 -7.03e-01 -6.90e-01 -6.78e-01 -6.71e-01 -6.66e-01 -6.62e-01 -6.59e-01 -6.57e-01 -6.55e-01  
8.20e-02 -7.05e-01 -7.00e-01 -6.88e-01 -6.75e-01 -6.68e-01 -6.63e-01 -6.60e-01 -6.57e-01 -6.55e-01 -6.53e-01  
8.32e-02 -7.02e-01 -6.98e-01 -6.85e-01 -6.73e-01 -6.66e-01 -6.61e-01 -6.57e-01 -6.55e-01 -6.52e-01 -6.50e-01  
8.44e-02 -7.00e-01 -6.95e-01 -6.83e-01 -6.71e-01 -6.63e-01 -6.59e-01 -6.55e-01 -6.52e-01 -6.50e-01 -6.48e-01  
8.56e-02 -6.97e-01 -6.93e-01 -6.81e-01 -6.68e-01 -6.61e-01 -6.56e-01 -6.53e-01 -6.50e-01 -6.47e-01 -6.46e-01  
8.69e-02 -6.95e-01 -6.90e-01 -6.78e-01 -6.66e-01 -6.59e-01 -6.54e-01 -6.50e-01 -6.47e-01 -6.45e-01 -6.43e-01  
8.81e-02 -6.92e-01 -6.88e-01 -6.75e-01 -6.63e-01 -6.56e-01 -6.51e-01 -6.48e-01 -6.45e-01 -6.43e-01 -6.41e-01  
8.94e-02 -6.90e-01 -6.85e-01 -6.73e-01 -6.61e-01 -6.53e-01 -6.49e-01 -6.45e-01 -6.42e-01 -6.40e-01 -6.38e-01  
9.08e-02 -6.87e-01 -6.83e-01 -6.70e-01 -6.58e-01 -6.51e-01 -6.46e-01 -6.42e-01 -6.40e-01 -6.37e-01 -6.35e-01  
9.21e-02 -6.84e-01 -6.80e-01 -6.68e-01 -6.55e-01 -6.48e-01 -6.43e-01 -6.40e-01 -6.37e-01 -6.35e-01 -6.33e-01  
9.34e-02 -6.82e-01 -6.77e-01 -6.65e-01 -6.53e-01 -6.46e-01 -6.41e-01 -6.37e-01 -6.34e-01 -6.32e-01 -6.30e-01  
9.48e-02 -6.79e-01 -6.74e-01 -6.62e-01 -6.50e-01 -6.43e-01 -6.38e-01 -6.35e-01 -6.32e-01 -6.30e-01 -6.28e-01  
9.62e-02 -6.76e-01 -6.72e-01 -6.59e-01 -6.47e-01 -6.40e-01 -6.35e-01 -6.32e-01 -6.29e-01 -6.27e-01 -6.25e-01  
9.76e-02 -6.73e-01 -6.69e-01 -6.57e-01 -6.45e-01 -6.37e-01 -6.33e-01 -6.29e-01 -6.26e-01 -6.24e-01 -6.22e-01  
9.91e-02 -6.71e-01 -6.66e-01 -6.54e-01 -6.42e-01 -6.35e-01 -6.30e-01 -6.26e-01 -6.24e-01 -6.21e-01 -6.19e-01  
1.01e-01 -6.68e-01 -6.63e-01 -6.51e-01 -6.39e-01 -6.32e-01 -6.27e-01 -6.24e-01 -6.21e-01 -6.19e-01 -6.17e-01  
1.02e-01 -6.65e-01 -6.60e-01 -6.48e-01 -6.36e-01 -6.29e-01 -6.24e-01 -6.21e-01 -6.18e-01 -6.16e-01 -6.14e-01  
1.03e-01 -6.62e-01 -6.57e-01 -6.45e-01 -6.33e-01 -6.26e-01 -6.21e-01 -6.18e-01 -6.15e-01 -6.13e-01 -6.11e-01  
1.05e-01 -6.59e-01 -6.54e-01 -6.42e-01 -6.30e-01 -6.23e-01 -6.18e-01 -6.15e-01 -6.12e-01 -6.10e-01 -6.08e-01  
1.07e-01 -6.56e-01 -6.51e-01 -6.39e-01 -6.27e-01 -6.20e-01 -6.15e-01 -6.12e-01 -6.09e-01 -6.07e-01 -6.05e-01  
1.08e-01 -6.53e-01 -6.48e-01 -6.36e-01 -6.24e-01 -6.17e-01 -6.12e-01 -6.09e-01 -6.06e-01 -6.04e-01 -6.02e-01  
1.10e-01 -6.50e-01 -6.45e-01 -6.33e-01 -6.21e-01 -6.14e-01 -6.09e-01 -6.06e-01 -6.03e-01 -6.01e-01 -5.99e-01  
1.11e-01 -6.46e-01 -6.42e-01 -6.30e-01 -6.18e-01 -6.11e-01 -6.06e-01 -6.03e-01 -6.00e-01 -5.98e-01 -5.96e-01  
1.13e-01 -6.43e-01 -6.39e-01 -6.27e-01 -6.15e-01 -6.08e-01 -6.03e-01 -6.00e-01 -5.97e-01 -5.95e-01 -5.93e-01  
1.15e-01 -6.40e-01 -6.36e-01 -6.24e-01 -6.12e-01 -6.05e-01 -6.00e-01 -5.97e-01 -5.94e-01 -5.92e-01 -5.90e-01  
1.16e-01 -6.37e-01 -6.32e-01 -6.20e-01 -6.09e-01 -6.02e-01 -5.97e-01 -5.93e-01 -5.91e-01 -5.89e-01 -5.87e-01  
1.18e-01 -6.33e-01 -6.29e-01 -6.17e-01 -6.05e-01 -5.98e-01 -5.94e-01 -5.90e-01 -5.88e-01 -5.85e-01 -5.83e-01  
1.20e-01 -6.30e-01 -6.26e-01 -6.14e-01 -6.02e-01 -5.95e-01 -5.90e-01 -5.87e-01 -5.84e-01 -5.82e-01 -5.80e-01  
1.21e-01 -6.27e-01 -6.22e-01 -6.11e-01 -5.99e-01 -5.92e-01 -5.87e-01 -5.84e-01 -5.81e-01 -5.79e-01 -5.77e-01  
1.23e-01 -6.23e-01 -6.19e-01 -6.07e-01 -5.95e-01 -5.88e-01 -5.84e-01 -5.80e-01 -5.78e-01 -5.75e-01 -5.74e-01  
1.25e-01 -6.20e-01 -6.15e-01 -6.04e-01 -5.92e-01 -5.85e-01 -5.80e-01 -5.77e-01 -5.74e-01 -5.72e-01 -5.70e-01  
1.27e-01 -6.16e-01 -6.12e-01 -6.00e-01 -5.88e-01 -5.82e-01 -5.77e-01 -5.74e-01 -5.71e-01 -5.69e-01 -5.67e-01  
1.29e-01 -6.13e-01 -6.08e-01 -5.97e-01 -5.85e-01 -5.78e-01 -5.73e-01 -5.70e-01 -5.67e-01 -5.65e-01 -5.63e-01  
1.31e-01 -6.09e-01 -6.05e-01 -5.93e-01 -5.81e-01 -5.75e-01 -5.70e-01 -5.67e-01 -5.64e-01 -5.62e-01 -5.60e-01  
1.33e-01 -6.05e-01 -6.01e-01 -5.89e-01 -5.78e-01 -5.71e-01 -5.66e-01 -5.63e-01 -5.60e-01 -5.58e-01 -5.56e-01  
1.35e-01 -6.02e-01 -5.97e-01 -5.86e-01 -5.74e-01 -5.67e-01 -5.63e-01 -5.59e-01 -5.57e-01 -5.55e-01 -5.53e-01  
1.37e-01 -5.98e-01 -5.94e-01 -5.82e-01 -5.70e-01 -5.64e-01 -5.59e-01 -5.56e-01 -5.53e-01 -5.51e-01 -5.49e-01  
1.39e-01 -5.94e-01 -5.90e-01 -5.78e-01 -5.67e-01 -5.60e-01 -5.55e-01 -5.52e-01 -5.49e-01 -5.47e-01 -5.45e-01  
1.41e-01 -5.90e-01 -5.86e-01 -5.75e-01 -5.63e-01 -5.56e-01 -5.52e-01 -5.48e-01 -5.46e-01 -5.44e-01 -5.42e-01  
1.43e-01 -5.86e-01 -5.82e-01 -5.71e-01 -5.59e-01 -5.52e-01 -5.48e-01 -5.45e-01 -5.42e-01 -5.40e-01 -5.38e-01  
1.45e-01 -5.83e-01 -5.78e-01 -5.67e-01 -5.55e-01 -5.49e-01 -5.44e-01 -5.41e-01 -5.38e-01 -5.36e-01 -5.34e-01  
1.47e-01 -5.79e-01 -5.74e-01 -5.63e-01 -5.51e-01 -5.45e-01 -5.40e-01 -5.37e-01 -5.34e-01 -5.32e-01 -5.30e-01  
1.49e-01 -5.75e-01 -5.70e-01 -5.59e-01 -5.47e-01 -5.41e-01 -5.36e-01 -5.33e-01 -5.30e-01 -5.28e-01 -5.26e-01  
1.51e-01 -5.70e-01 -5.66e-01 -5.55e-01 -5.43e-01 -5.37e-01 -5.32e-01 -5.29e-01 -5.26e-01 -5.24e-01 -5.22e-01  
1.53e-01 -5.66e-01 -5.62e-01 -5.51e-01 -5.39e-01 -5.33e-01 -5.28e-01 -5.25e-01 -5.22e-01 -5.20e-01 -5.18e-01  
1.56e-01 -5.62e-01 -5.58e-01 -5.47e-01 -5.35e-01 -5.29e-01 -5.24e-01 -5.21e-01 -5.18e-01 -5.16e-01 -5.14e-01  
1.58e-01 -5.58e-01 -5.54e-01 -5.42e-01 -5.31e-01 -5.24e-01 -5.20e-01 -5.17e-01 -5.14e-01 -5.12e-01 -5.10e-01  
1.60e-01 -5.54e-01 -5.50e-01 -5.38e-01 -5.27e-01 -5.20e-01 -5.16e-01 -5.13e-01 -5.10e-01 -5.08e-01 -5.06e-01  
1.63e-01 -5.49e-01 -5.45e-01 -5.34e-01 -5.23e-01 -5.16e-01 -5.12e-01 -5.08e-01 -5.06e-01 -5.04e-01 -5.02e-01  
1.65e-01 -5.45e-01 -5.41e-01 -5.30e-01 -5.18e-01 -5.12e-01 -5.07e-01 -5.04e-01 -5.02e-01 -4.99e-01 -4.98e-01  
1.67e-01 -5.41e-01 -5.36e-01 -5.25e-01 -5.14e-01 -5.07e-01 -5.03e-01 -5.00e-01 -4.97e-01 -4.95e-01 -4.93e-01  
1.70e-01 -5.36e-01 -5.32e-01 -5.21e-01 -5.10e-01 -5.03e-01 -4.99e-01 -4.95e-01 -4.93e-01 -4.91e-01 -4.89e-01  
1.72e-01 -5.32e-01 -5.27e-01 -5.16e-01 -5.05e-01 -4.99e-01 -4.94e-01 -4.91e-01 -4.88e-01 -4.86e-01 -4.85e-01  
1.75e-01 -5.27e-01 -5.23e-01 -5.12e-01 -5.01e-01 -4.94e-01 -4.90e-01 -4.87e-01 -4.84e-01 -4.82e-01 -4.80e-01  
1.77e-01 -5.22e-01 -5.18e-01 -5.07e-01 -4.96e-01 -4.90e-01 -4.85e-01 -4.82e-01 -4.80e-01 -4.77e-01 -4.76e-01  
1.80e-01 -5.18e-01 -5.14e-01 -5.02e-01 -4.91e-01 -4.85e-01 -4.81e-01 -4.77e-01 -4.75e-01 -4.73e-01 -4.71e-01  
1.83e-01 -5.13e-01 -5.09e-01 -4.98e-01 -4.87e-01 -4.80e-01 -4.76e-01 -4.73e-01 -4.70e-01 -4.68e-01 -4.67e-01  
1.85e-01 -5.08e-01 -5.04e-01 -4.93e-01 -4.82e-01 -4.76e-01 -4.71e-01 -4.68e-01 -4.66e-01 -4.64e-01 -4.62e-01  
1.88e-01 -5.03e-01 -4.99e-01 -4.88e-01 -4.77e-01 -4.71e-01 -4.67e-01 -4.63e-01 -4.61e-01 -4.59e-01 -4.57e-01  
1.91e-01 -4.98e-01 -4.94e-01 -4.83e-01 -4.72e-01 -4.66e-01 -4.62e-01 -4.59e-01 -4.56e-01 -4.54e-01 -4.52e-01  
1.94e-01 -4.93e-01 -4.89e-01 -4.78e-01 -4.68e-01 -4.61e-01 -4.57e-01 -4.54e-01 -4.51e-01 -4.49e-01 -4.48e-01  
1.97e-01 -4.88e-01 -4.84e-01 -4.73e-01 -4.63e-01 -4.56e-01 -4.52e-01 -4.49e-01 -4.46e-01 -4.44e-01 -4.43e-01  
1.99e-01 -4.83e-01 -4.79e-01 -4.68e-01 -4.58e-01 -4.51e-01 -4.47e-01 -4.44e-01 -4.42e-01 -4.40e-01 -4.38e-01  
2.02e-01 -4.78e-01 -4.74e-01 -4.63e-01 -4.53e-01 -4.46e-01 -4.42e-01 -4.39e-01 -4.37e-01 -4.35e-01 -4.33e-01  
2.05e-01 -4.73e-01 -4.69e-01 -4.58e-01 -4.47e-01 -4.41e-01 -4.37e-01 -4.34e-01 -4.31e-01 -4.29e-01 -4.28e-01  
2.08e-01 -4.68e-01 -4.64e-01 -4.53e-01 -4.42e-01 -4.36e-01 -4.32e-01 -4.29e-01 -4.26e-01 -4.24e-01 -4.23e-01  
2.11e-01 -4.62e-01 -4.58e-01 -4.48e-01 -4.37e-01 -4.31e-01 -4.27e-01 -4.24e-01 -4.21e-01 -4.19e-01 -4.18e-01  
2.14e-01 -4.57e-01 -4.53e-01 -4.42e-01 -4.32e-01 -4.26e-01 -4.21e-01 -4.18e-01 -4.16e-01 -4.14e-01 -4.12e-01  
2.18e-01 -4.52e-01 -4.48e-01 -4.37e-01 -4.26e-01 -4.20e-01 -4.16e-01 -4.13e-01 -4.11e-01 -4.09e-01 -4.07e-01  
2.21e-01 -4.46e-01 -4.42e-01 -4.32e-01 -4.21e-01 -4.15e-01 -4.11e-01 -4.08e-01 -4.05e-01 -4.03e-01 -4.02e-01  
2.24e-01 -4.40e-01 -4.37e-01 -4.26e-01 -4.16e-01 -4.09e-01 -4.05e-01 -4.02e-01 -4.00e-01 -3.98e-01 -3.96e-01  
2.27e-01 -4.35e-01 -4.31e-01 -4.21e-01 -4.10e-01 -4.04e-01 -4.00e-01 -3.97e-01 -3.95e-01 -3.93e-01 -3.91e-01  
2.31e-01 -4.29e-01 -4.25e-01 -4.15e-01 -4.05e-01 -3.98e-01 -3.94e-01 -3.91e-01 -3.89e-01 -3.87e-01 -3.85e-01  
2.34e-01 -4.23e-01 -4.20e-01 -4.09e-01 -3.99e-01 -3.93e-01 -3.89e-01 -3.86e-01 -3.83e-01 -3.82e-01 -3.80e-01  
2.38e-01 -4.18e-01 -4.14e-01 -4.04e-01 -3.93e-01 -3.87e-01 -3.83e-01 -3.80e-01 -3.78e-01 -3.76e-01 -3.74e-01  
2.41e-01 -4.12e-01 -4.08e-01 -3.98e-01 -3.87e-01 -3.81e-01 -3.77e-01 -3.74e-01 -3.72e-01 -3.70e-01 -3.69e-01  
2.45e-01 -4.06e-01 -4.02e-01 -3.92e-01 -3.82e-01 -3.76e-01 -3.72e-01 -3.69e-01 -3.66e-01 -3.64e-01 -3.63e-01  
2.48e-01 -4.00e-01 -3.96e-01 -3.86e-01 -3.76e-01 -3.70e-01 -3.66e-01 -3.63e-01 -3.61e-01 -3.59e-01 -3.57e-01  
2.52e-01 -3.94e-01 -3.90e-01 -3.80e-01 -3.70e-01 -3.64e-01 -3.60e-01 -3.57e-01 -3.55e-01 -3.53e-01 -3.51e-01  
2.56e-01 -3.88e-01 -3.84e-01 -3.74e-01 -3.64e-01 -3.58e-01 -3.54e-01 -3.51e-01 -3.49e-01 -3.47e-01 -3.45e-01  
2.59e-01 -3.82e-01 -3.78e-01 -3.68e-01 -3.58e-01 -3.52e-01 -3.48e-01 -3.45e-01 -3.43e-01 -3.41e-01 -3.39e-01  
2.63e-01 -3.75e-01 -3.72e-01 -3.62e-01 -3.52e-01 -3.46e-01 -3.42e-01 -3.39e-01 -3.37e-01 -3.35e-01 -3.33e-01  
2.67e-01 -3.69e-01 -3.65e-01 -3.55e-01 -3.46e-01 -3.40e-01 -3.36e-01 -3.33e-01 -3.31e-01 -3.29e-01 -3.27e-01  
2.71e-01 -3.63e-01 -3.59e-01 -3.49e-01 -3.39e-01 -3.33e-01 -3.30e-01 -3.27e-01 -3.24e-01 -3.23e-01 -3.21e-01  
2.75e-01 -3.56e-01 -3.53e-01 -3.43e-01 -3.33e-01 -3.27e-01 -3.23e-01 -3.20e-01 -3.18e-01 -3.16e-01 -3.15e-01  
2.79e-01 -3.50e-01 -3.46e-01 -3.36e-01 -3.27e-01 -3.21e-01 -3.17e-01 -3.14e-01 -3.12e-01 -3.10e-01 -3.09e-01  
2.83e-01 -3.43e-01 -3.40e-01 -3.30e-01 -3.20e-01 -3.14e-01 -3.11e-01 -3.08e-01 -3.06e-01 -3.04e-01 -3.02e-01  
2.87e-01 -3.37e-01 -3.33e-01 -3.23e-01 -3.14e-01 -3.08e-01 -3.04e-01 -3.01e-01 -2.99e-01 -2.97e-01 -2.96e-01  
2.91e-01 -3.30e-01 -3.27e-01 -3.17e-01 -3.07e-01 -3.01e-01 -2.98e-01 -2.95e-01 -2.93e-01 -2.91e-01 -2.89e-01  
2.96e-01 -3.23e-01 -3.20e-01 -3.10e-01 -3.01e-01 -2.95e-01 -2.91e-01 -2.88e-01 -2.86e-01 -2.84e-01 -2.83e-01  
3.00e-01 -3.17e-01 -3.13e-01 -3.03e-01 -2.94e-01 -2.88e-01 -2.84e-01 -2.82e-01 -2.80e-01 -2.78e-01 -2.76e-01  
3.04e-01 -3.10e-01 -3.06e-01 -2.97e-01 -2.87e-01 -2.82e-01 -2.78e-01 -2.75e-01 -2.73e-01 -2.71e-01 -2.70e-01  
3.09e-01 -3.03e-01 -2.99e-01 -2.90e-01 -2.80e-01 -2.75e-01 -2.71e-01 -2.68e-01 -2.66e-01 -2.64e-01 -2.63e-01  
3.13e-01 -2.96e-01 -2.92e-01 -2.83e-01 -2.73e-01 -2.68e-01 -2.64e-01 -2.61e-01 -2.59e-01 -2.58e-01 -2.56e-01  
3.18e-01 -2.89e-01 -2.85e-01 -2.76e-01 -2.67e-01 -2.61e-01 -2.57e-01 -2.55e-01 -2.52e-01 -2.51e-01 -2.49e-01  
3.23e-01 -2.82e-01 -2.78e-01 -2.69e-01 -2.60e-01 -2.54e-01 -2.50e-01 -2.48e-01 -2.46e-01 -2.44e-01 -2.42e-01  
3.27e-01 -2.74e-01 -2.71e-01 -2.62e-01 -2.52e-01 -2.47e-01 -2.43e-01 -2.41e-01 -2.39e-01 -2.37e-01 -2.35e-01  
3.32e-01 -2.67e-01 -2.64e-01 -2.55e-01 -2.45e-01 -2.40e-01 -2.36e-01 -2.34e-01 -2.32e-01 -2.30e-01 -2.28e-01  
3.37e-01 -2.60e-01 -2.57e-01 -2.47e-01 -2.38e-01 -2.33e-01 -2.29e-01 -2.27e-01 -2.24e-01 -2.23e-01 -2.21e-01  
3.42e-01 -2.53e-01 -2.49e-01 -2.40e-01 -2.31e-01 -2.26e-01 -2.22e-01 -2.19e-01 -2.17e-01 -2.16e-01 -2.14e-01  
3.47e-01 -2.45e-01 -2.42e-01 -2.33e-01 -2.24e-01 -2.18e-01 -2.15e-01 -2.12e-01 -2.10e-01 -2.08e-01 -2.07e-01  
3.52e-01 -2.38e-01 -2.34e-01 -2.25e-01 -2.16e-01 -2.11e-01 -2.07e-01 -2.05e-01 -2.03e-01 -2.01e-01 -2.00e-01  
3.57e-01 -2.30e-01 -2.27e-01 -2.18e-01 -2.09e-01 -2.04e-01 -2.00e-01 -1.97e-01 -1.95e-01 -1.94e-01 -1.92e-01  
3.63e-01 -2.22e-01 -2.19e-01 -2.10e-01 -2.01e-01 -1.96e-01 -1.93e-01 -1.90e-01 -1.88e-01 -1.86e-01 -1.85e-01  
3.68e-01 -2.15e-01 -2.11e-01 -2.03e-01 -1.94e-01 -1.89e-01 -1.85e-01 -1.82e-01 -1.80e-01 -1.79e-01 -1.77e-01  
3.73e-01 -2.07e-01 -2.04e-01 -1.95e-01 -1.86e-01 -1.81e-01 -1.77e-01 -1.75e-01 -1.73e-01 -1.71e-01 -1.70e-01  
3.79e-01 -1.99e-01 -1.96e-01 -1.87e-01 -1.78e-01 -1.73e-01 -1.70e-01 -1.67e-01 -1.65e-01 -1.64e-01 -1.62e-01  
3.84e-01 -1.91e-01 -1.88e-01 -1.79e-01 -1.71e-01 -1.66e-01 -1.62e-01 -1.60e-01 -1.58e-01 -1.56e-01 -1.55e-01  
3.90e-01 -1.83e-01 -1.80e-01 -1.71e-01 -1.63e-01 -1.58e-01 -1.54e-01 -1.52e-01 -1.50e-01 -1.48e-01 -1.47e-01  
3.96e-01 -1.75e-01 -1.72e-01 -1.64e-01 -1.55e-01 -1.50e-01 -1.47e-01 -1.44e-01 -1.42e-01 -1.41e-01 -1.39e-01  
4.01e-01 -1.67e-01 -1.64e-01 -1.56e-01 -1.47e-01 -1.42e-01 -1.39e-01 -1.36e-01 -1.34e-01 -1.33e-01 -1.31e-01  
4.07e-01 -1.59e-01 -1.56e-01 -1.47e-01 -1.39e-01 -1.34e-01 -1.31e-01 -1.28e-01 -1.26e-01 -1.25e-01 -1.23e-01  
4.13e-01 -1.51e-01 -1.48e-01 -1.39e-01 -1.31e-01 -1.26e-01 -1.23e-01 -1.20e-01 -1.18e-01 -1.17e-01 -1.16e-01  
4.19e-01 -1.43e-01 -1.40e-01 -1.31e-01 -1.23e-01 -1.18e-01 -1.15e-01 -1.12e-01 -1.10e-01 -1.09e-01 -1.08e-01  
4.26e-01 -1.34e-01 -1.31e-01 -1.23e-01 -1.15e-01 -1.10e-01 -1.07e-01 -1.04e-01 -1.02e-01 -1.01e-01 -9.95e-02  
4.32e-01 -1.26e-01 -1.23e-01 -1.15e-01 -1.06e-01 -1.02e-01 -9.84e-02 -9.60e-02 -9.42e-02 -9.26e-02 -9.13e-02  
4.38e-01 -1.17e-01 -1.14e-01 -1.06e-01 -9.81e-02 -9.34e-02 -9.02e-02 -8.78e-02 -8.60e-02 -8.44e-02 -8.31e-02  
4.45e-01 -1.09e-01 -1.06e-01 -9.78e-02 -8.98e-02 -8.50e-02 -8.19e-02 -7.95e-02 -7.77e-02 -7.62e-02 -7.49e-02  
4.51e-01 -1.00e-01 -9.74e-02 -8.94e-02 -8.13e-02 -7.67e-02 -7.35e-02 -7.12e-02 -6.94e-02 -6.79e-02 -6.66e-02  
4.58e-01 -9.17e-02 -8.88e-02 -8.08e-02 -7.29e-02 -6.82e-02 -6.51e-02 -6.28e-02 -6.10e-02 -5.95e-02 -5.82e-02  
4.65e-01 -8.31e-02 -8.01e-02 -7.22e-02 -6.43e-02 -5.97e-02 -5.66e-02 -5.43e-02 -5.25e-02 -5.11e-02 -4.98e-02  
4.71e-01 -7.43e-02 -7.14e-02 -6.36e-02 -5.57e-02 -5.12e-02 -4.81e-02 -4.58e-02 -4.41e-02 -4.26e-02 -4.14e-02  
4.78e-01 -6.55e-02 -6.27e-02 -5.49e-02 -4.71e-02 -4.26e-02 -3.95e-02 -3.73e-02 -3.55e-02 -3.41e-02 -3.28e-02  
4.85e-01 -5.67e-02 -5.38e-02 -4.61e-02 -3.84e-02 -3.39e-02 -3.09e-02 -2.87e-02 -2.69e-02 -2.55e-02 -2.43e-02  
4.92e-01 -4.78e-02 -4.50e-02 -3.73e-02 -2.97e-02 -2.52e-02 -2.22e-02 -2.00e-02 -1.82e-02 -1.68e-02 -1.56e-02  
5.00e-01 -3.88e-02 -3.60e-02 -2.84e-02 -2.08e-02 -1.64e-02 -1.35e-02 -1.13e-02 -9.54e-03 -8.13e-03 -6.93e-03  
5.07e-01 -2.98e-02 -2.70e-02 -1.95e-02 -1.20e-02 -7.60e-03 -4.66e-03 -2.48e-03 -7.79e-04 6.20e-04 1.81e-03  
5.14e-01 -2.07e-02 -1.80e-02 -1.05e-02 -3.08e-03 1.27e-03 4.19e-03 6.34e-03 8.03e-03 9.42e-03 1.06e-02  
5.22e-01 -1.16e-02 -8.90e-03 -1.50e-03 5.88e-03 1.02e-02 1.31e-02 1.52e-02 1.69e-02 1.83e-02 1.94e-02  
5.30e-01 -2.44e-03 2.47e-04 7.58e-03 1.49e-02 1.92e-02 2.20e-02 2.42e-02 2.58e-02 2.72e-02 2.83e-02  
5.37e-01 6.78e-03 9.44e-03 1.67e-02 2.40e-02 2.82e-02 3.10e-02 3.31e-02 3.48e-02 3.61e-02 3.73e-02  
5.45e-01 1.60e-02 1.87e-02 2.59e-02 3.31e-02 3.73e-02 4.01e-02 4.22e-02 4.38e-02 4.51e-02 4.63e-02  
5.53e-01 2.54e-02 2.80e-02 3.51e-02 4.22e-02 4.64e-02 4.92e-02 5.12e-02 5.28e-02 5.42e-02 5.53e-02  
5.61e-01 3.47e-02 3.73e-02 4.44e-02 5.14e-02 5.55e-02 5.83e-02 6.03e-02 6.19e-02 6.33e-02 6.44e-02  
5.70e-01 4.41e-02 4.67e-02 5.37e-02 6.07e-02 6.48e-02 6.75e-02 6.95e-02 7.11e-02 7.24e-02 7.35e-02  
5.78e-01 5.36e-02 5.61e-02 6.31e-02 7.00e-02 7.40e-02 7.67e-02 7.87e-02 8.03e-02 8.16e-02 8.27e-02  
5.87e-01 6.31e-02 6.56e-02 7.25e-02 7.93e-02 8.33e-02 8.60e-02 8.80e-02 8.95e-02 9.08e-02 9.19e-02  
5.95e-01 7.26e-02 7.51e-02 8.19e-02 8.87e-02 9.26e-02 9.53e-02 9.73e-02 9.88e-02 1.00e-01 1.01e-01  
6.04e-01 8.22e-02 8.47e-02 9.14e-02 9.81e-02 1.02e-01 1.05e-01 1.07e-01 1.08e-01 1.09e-01 1.10e-01  
6.13e-01 9.19e-02 9.43e-02 1.01e-01 1.08e-01 1.11e-01 1.14e-01 1.16e-01 1.17e-01 1.19e-01 1.20e-01  
6.22e-01 1.02e-01 1.04e-01 1.11e-01 1.17e-01 1.21e-01 1.23e-01 1.25e-01 1.27e-01 1.28e-01 1.29e-01  
6.31e-01 1.11e-01 1.14e-01 1.20e-01 1.27e-01 1.30e-01 1.33e-01 1.35e-01 1.36e-01 1.37e-01 1.39e-01  
6.40e-01 1.21e-01 1.23e-01 1.30e-01 1.36e-01 1.40e-01 1.42e-01 1.44e-01 1.46e-01 1.47e-01 1.48e-01  
6.50e-01 1.31e-01 1.33e-01 1.39e-01 1.46e-01 1.49e-01 1.52e-01 1.54e-01 1.55e-01 1.56e-01 1.57e-01  
6.59e-01 1.41e-01 1.43e-01 1.49e-01 1.55e-01 1.59e-01 1.62e-01 1.63e-01 1.65e-01 1.66e-01 1.67e-01  
6.69e-01 1.50e-01 1.53e-01 1.59e-01 1.65e-01 1.69e-01 1.71e-01 1.73e-01 1.74e-01 1.76e-01 1.76e-01  
6.79e-01 1.60e-01 1.62e-01 1.69e-01 1.75e-01 1.78e-01 1.81e-01 1.83e-01 1.84e-01 1.85e-01 1.86e-01  
6.89e-01 1.70e-01 1.72e-01 1.78e-01 1.85e-01 1.88e-01 1.90e-01 1.92e-01 1.94e-01 1.95e-01 1.96e-01  
6.99e-01 1.80e-01 1.82e-01 1.88e-01 1.94e-01 1.98e-01 2.00e-01 2.02e-01 2.03e-01 2.04e-01 2.05e-01  
7.09e-01 1.90e-01 1.92e-01 1.98e-01 2.04e-01 2.08e-01 2.10e-01 2.12e-01 2.13e-01 2.14e-01 2.15e-01  
7.19e-01 2.00e-01 2.02e-01 2.08e-01 2.14e-01 2.17e-01 2.20e-01 2.21e-01 2.23e-01 2.24e-01 2.25e-01  
7.30e-01 2.10e-01 2.12e-01 2.18e-01 2.24e-01 2.27e-01 2.29e-01 2.31e-01 2.32e-01 2.33e-01 2.34e-01  
7.41e-01 2.20e-01 2.22e-01 2.28e-01 2.34e-01 2.37e-01 2.39e-01 2.41e-01 2.42e-01 2.43e-01 2.44e-01  
7.51e-01 2.30e-01 2.32e-01 2.38e-01 2.43e-01 2.47e-01 2.49e-01 2.51e-01 2.52e-01 2.53e-01 2.54e-01  
7.63e-01 2.40e-01 2.42e-01 2.48e-01 2.53e-01 2.57e-01 2.59e-01 2.60e-01 2.62e-01 2.63e-01 2.63e-01  
7.74e-01 2.50e-01 2.52e-01 2.58e-01 2.63e-01 2.66e-01 2.69e-01 2.70e-01 2.71e-01 2.72e-01 2.73e-01  
7.85e-01 2.60e-01 2.62e-01 2.68e-01 2.73e-01 2.76e-01 2.78e-01 2.80e-01 2.81e-01 2.82e-01 2.83e-01  
7.97e-01 2.70e-01 2.72e-01 2.78e-01 2.83e-01 2.86e-01 2.88e-01 2.90e-01 2.91e-01 2.92e-01 2.93e-01  
8.08e-01 2.80e-01 2.82e-01 2.88e-01 2.93e-01 2.96e-01 2.98e-01 3.00e-01 3.01e-01 3.02e-01 3.03e-01  
8.20e-01 2.91e-01 2.92e-01 2.98e-01 3.03e-01 3.06e-01 3.08e-01 3.09e-01 3.11e-01 3.12e-01 3.12e-01  
8.32e-01 3.01e-01 3.03e-01 3.08e-01 3.13e-01 3.16e-01 3.18e-01 3.19e-01 3.20e-01 3.21e-01 3.22e-01  
8.44e-01 3.11e-01 3.13e-01 3.18e-01 3.23e-01 3.26e-01 3.28e-01 3.29e-01 3.30e-01 3.31e-01 3.32e-01  
8.57e-01 3.21e-01 3.23e-01 3.28e-01 3.33e-01 3.36e-01 3.38e-01 3.39e-01 3.40e-01 3.41e-01 3.42e-01  
8.69e-01 3.31e-01 3.33e-01 3.38e-01 3.43e-01 3.45e-01 3.47e-01 3.49e-01 3.50e-01 3.51e-01 3.52e-01  
8.82e-01 3.41e-01 3.43e-01 3.48e-01 3.53e-01 3.55e-01 3.57e-01 3.59e-01 3.60e-01 3.61e-01 3.61e-01  
8.95e-01 3.51e-01 3.53e-01 3.58e-01 3.62e-01 3.65e-01 3.67e-01 3.68e-01 3.70e-01 3.70e-01 3.71e-01  
9.08e-01 3.61e-01 3.63e-01 3.68e-01 3.72e-01 3.75e-01 3.77e-01 3.78e-01 3.79e-01 3.80e-01 3.81e-01  
9.22e-01 3.71e-01 3.73e-01 3.78e-01 3.82e-01 3.85e-01 3.87e-01 3.88e-01 3.89e-01 3.90e-01 3.91e-01  
9.35e-01 3.81e-01 3.83e-01 3.88e-01 3.92e-01 3.95e-01 3.97e-01 3.98e-01 3.99e-01 4.00e-01 4.01e-01  
9.49e-01 3.92e-01 3.93e-01 3.98e-01 4.02e-01 4.05e-01 4.06e-01 4.08e-01 4.09e-01 4.10e-01 4.10e-01  
9.63e-01 4.02e-01 4.03e-01 4.08e-01 4.12e-01 4.15e-01 4.16e-01 4.17e-01 4.18e-01 4.19e-01 4.20e-01  
9.77e-01 4.12e-01 4.13e-01 4.17e-01 4.22e-01 4.24e-01 4.26e-01 4.27e-01 4.28e-01 4.29e-01 4.30e-01  
9.91e-01 4.22e-01 4.23e-01 4.27e-01 4.32e-01 4.34e-01 4.36e-01 4.37e-01 4.38e-01 4.39e-01 4.39e-01  
1.01e+00 4.32e-01 4.33e-01 4.37e-01 4.41e-01 4.44e-01 4.45e-01 4.47e-01 4.48e-01 4.48e-01 4.49e-01  
1.02e+00 4.41e-01 4.43e-01 4.47e-01 4.51e-01 4.54e-01 4.55e-01 4.56e-01 4.57e-01 4.58e-01 4.59e-01  
1.04e+00 4.51e-01 4.53e-01 4.57e-01 4.61e-01 4.63e-01 4.65e-01 4.66e-01 4.67e-01 4.68e-01 4.68e-01  
1.05e+00 4.61e-01 4.63e-01 4.67e-01 4.71e-01 4.73e-01 4.75e-01 4.76e-01 4.77e-01 4.77e-01 4.78e-01  
1.07e+00 4.71e-01 4.73e-01 4.76e-01 4.80e-01 4.83e-01 4.84e-01 4.85e-01 4.86e-01 4.87e-01 4.87e-01  
1.08e+00 4.81e-01 4.82e-01 4.86e-01 4.90e-01 4.92e-01 4.94e-01 4.95e-01 4.96e-01 4.96e-01 4.97e-01  
1.10e+00 4.91e-01 4.92e-01 4.96e-01 5.00e-01 5.02e-01 5.03e-01 5.04e-01 5.05e-01 5.06e-01 5.06e-01  
1.11e+00 5.00e-01 5.02e-01 5.05e-01 5.09e-01 5.11e-01 5.13e-01 5.14e-01 5.15e-01 5.15e-01 5.16e-01  
1.13e+00 5.10e-01 5.11e-01 5.15e-01 5.19e-01 5.21e-01 5.22e-01 5.23e-01 5.24e-01 5.25e-01 5.25e-01  
1.15e+00 5.20e-01 5.21e-01 5.25e-01 5.28e-01 5.30e-01 5.32e-01 5.33e-01 5.33e-01 5.34e-01 5.35e-01  
1.16e+00 5.29e-01 5.31e-01 5.34e-01 5.38e-01 5.40e-01 5.41e-01 5.42e-01 5.43e-01 5.43e-01 5.44e-01  
1.18e+00 5.39e-01 5.40e-01 5.44e-01 5.47e-01 5.49e-01 5.50e-01 5.51e-01 5.52e-01 5.53e-01 5.53e-01  
1.20e+00 5.48e-01 5.50e-01 5.53e-01 5.56e-01 5.58e-01 5.60e-01 5.60e-01 5.61e-01 5.62e-01 5.62e-01  
1.22e+00 5.58e-01 5.59e-01 5.62e-01 5.66e-01 5.67e-01 5.69e-01 5.70e-01 5.70e-01 5.71e-01 5.72e-01  
1.23e+00 5.67e-01 5.68e-01 5.72e-01 5.75e-01 5.77e-01 5.78e-01 5.79e-01 5.80e-01 5.80e-01 5.81e-01  
1.25e+00 5.76e-01 5.78e-01 5.81e-01 5.84e-01 5.86e-01 5.87e-01 5.88e-01 5.89e-01 5.89e-01 5.90e-01  
1.27e+00 5.86e-01 5.87e-01 5.90e-01 5.93e-01 5.95e-01 5.96e-01 5.97e-01 5.98e-01 5.98e-01 5.99e-01  
1.29e+00 5.95e-01 5.96e-01 5.99e-01 6.02e-01 6.04e-01 6.05e-01 6.06e-01 6.06e-01 6.07e-01 6.07e-01  
1.31e+00 6.04e-01 6.05e-01 6.08e-01 6.11e-01 6.13e-01 6.14e-01 6.15e-01 6.15e-01 6.16e-01 6.16e-01  
1.33e+00 6.13e-01 6.14e-01 6.17e-01 6.20e-01 6.21e-01 6.23e-01 6.23e-01 6.24e-01 6.25e-01 6.25e-01  
1.35e+00 6.22e-01 6.23e-01 6.26e-01 6.29e-01 6.30e-01 6.31e-01 6.32e-01 6.33e-01 6.33e-01 6.34e-01  
1.37e+00 6.31e-01 6.32e-01 6.35e-01 6.37e-01 6.39e-01 6.40e-01 6.41e-01 6.41e-01 6.42e-01 6.42e-01  
1.39e+00 6.40e-01 6.41e-01 6.43e-01 6.46e-01 6.48e-01 6.49e-01 6.49e-01 6.50e-01 6.50e-01 6.51e-01  
1.41e+00 6.48e-01 6.49e-01 6.52e-01 6.55e-01 6.56e-01 6.57e-01 6.58e-01 6.58e-01 6.59e-01 6.59e-01  
1.43e+00 6.57e-01 6.58e-01 6.61e-01 6.63e-01 6.65e-01 6.66e-01 6.66e-01 6.67e-01 6.67e-01 6.68e-01  
1.45e+00 6.66e-01 6.67e-01 6.69e-01 6.71e-01 6.73e-01 6.74e-01 6.75e-01 6.75e-01 6.76e-01 6.76e-01  
1.47e+00 6.74e-01 6.75e-01 6.77e-01 6.80e-01 6.81e-01 6.82e-01 6.83e-01 6.83e-01 6.84e-01 6.84e-01  
1.49e+00 6.82e-01 6.83e-01 6.86e-01 6.88e-01 6.89e-01 6.90e-01 6.91e-01 6.92e-01 6.92e-01 6.92e-01  
1.51e+00 6.91e-01 6.92e-01 6.94e-01 6.96e-01 6.98e-01 6.98e-01 6.99e-01 7.00e-01 7.00e-01 7.00e-01  
1.54e+00 6.99e-01 7.00e-01 7.02e-01 7.04e-01 7.06e-01 7.06e-01 7.07e-01 7.08e-01 7.08e-01 7.08e-01  
1.56e+00 7.07e-01 7.08e-01 7.10e-01 7.12e-01 7.13e-01 7.14e-01 7.15e-01 7.15e-01 7.16e-01 7.16e-01  
1.58e+00 7.15e-01 7.16e-01 7.18e-01 7.20e-01 7.21e-01 7.22e-01 7.23e-01 7.23e-01 7.24e-01 7.24e-01  
1.60e+00 7.23e-01 7.24e-01 7.26e-01 7.28e-01 7.29e-01 7.30e-01 7.30e-01 7.31e-01 7.31e-01 7.32e-01  
1.63e+00 7.31e-01 7.31e-01 7.33e-01 7.35e-01 7.37e-01 7.37e-01 7.38e-01 7.38e-01 7.39e-01 7.39e-01  
1.65e+00 7.38e-01 7.39e-01 7.41e-01 7.43e-01 7.44e-01 7.45e-01 7.46e-01 7.46e-01 7.46e-01 7.47e-01  
1.68e+00 7.46e-01 7.47e-01 7.49e-01 7.51e-01 7.52e-01 7.52e-01 7.53e-01 7.53e-01 7.54e-01 7.54e-01  
1.70e+00 7.53e-01 7.54e-01 7.56e-01 7.58e-01 7.59e-01 7.60e-01 7.60e-01 7.61e-01 7.61e-01 7.61e-01  
1.73e+00 7.61e-01 7.62e-01 7.63e-01 7.65e-01 7.66e-01 7.67e-01 7.67e-01 7.68e-01 7.68e-01 7.68e-01  
1.75e+00 7.68e-01 7.69e-01 7.70e-01 7.72e-01 7.73e-01 7.74e-01 7.74e-01 7.75e-01 7.75e-01 7.75e-01  
1.78e+00 7.75e-01 7.76e-01 7.78e-01 7.79e-01 7.80e-01 7.81e-01 7.81e-01 7.82e-01 7.82e-01 7.82e-01  
1.80e+00 7.82e-01 7.83e-01 7.85e-01 7.86e-01 7.87e-01 7.88e-01 7.88e-01 7.89e-01 7.89e-01 7.89e-01  
1.83e+00 7.89e-01 7.90e-01 7.91e-01 7.93e-01 7.94e-01 7.95e-01 7.95e-01 7.95e-01 7.96e-01 7.96e-01  
1.86e+00 7.96e-01 7.97e-01 7.98e-01 8.00e-01 8.01e-01 8.01e-01 8.02e-01 8.02e-01 8.02e-01 8.02e-01  
1.88e+00 8.03e-01 8.03e-01 8.05e-01 8.06e-01 8.07e-01 8.08e-01 8.08e-01 8.08e-01 8.09e-01 8.09e-01  
1.91e+00 8.09e-01 8.10e-01 8.11e-01 8.13e-01 8.14e-01 8.14e-01 8.15e-01 8.15e-01 8.15e-01 8.15e-01  
1.94e+00 8.16e-01 8.16e-01 8.18e-01 8.19e-01 8.20e-01 8.20e-01 8.21e-01 8.21e-01 8.21e-01 8.22e-01  
1.97e+00 8.22e-01 8.23e-01 8.24e-01 8.25e-01 8.26e-01 8.27e-01 8.27e-01 8.27e-01 8.28e-01 8.28e-01  
2.00e+00 8.28e-01 8.29e-01 8.30e-01 8.31e-01 8.32e-01 8.33e-01 8.33e-01 8.33e-01 8.34e-01 8.34e-01  
2.03e+00 8.34e-01 8.35e-01 8.36e-01 8.37e-01 8.38e-01 8.39e-01 8.39e-01 8.39e-01 8.39e-01 8.40e-01  
2.05e+00 8.40e-01 8.41e-01 8.42e-01 8.43e-01 8.44e-01 8.44e-01 8.45e-01 8.45e-01 8.45e-01 8.45e-01  
2.09e+00 8.46e-01 8.47e-01 8.48e-01 8.49e-01 8.50e-01 8.50e-01 8.50e-01 8.51e-01 8.51e-01 8.51e-01  
2.12e+00 8.52e-01 8.52e-01 8.53e-01 8.55e-01 8.55e-01 8.56e-01 8.56e-01 8.56e-01 8.56e-01 8.57e-01  
2.15e+00 8.58e-01 8.58e-01 8.59e-01 8.60e-01 8.61e-01 8.61e-01 8.61e-01 8.62e-01 8.62e-01 8.62e-01  
2.18e+00 8.63e-01 8.63e-01 8.64e-01 8.65e-01 8.66e-01 8.66e-01 8.67e-01 8.67e-01 8.67e-01 8.67e-01  
2.21e+00 8.68e-01 8.69e-01 8.70e-01 8.71e-01 8.71e-01 8.72e-01 8.72e-01 8.72e-01 8.72e-01 8.73e-01  
2.24e+00 8.74e-01 8.74e-01 8.75e-01 8.76e-01 8.76e-01 8.77e-01 8.77e-01 8.77e-01 8.77e-01 8.78e-01  
2.28e+00 8.79e-01 8.79e-01 8.80e-01 8.81e-01 8.81e-01 8.82e-01 8.82e-01 8.82e-01 8.82e-01 8.83e-01  
2.31e+00 8.84e-01 8.84e-01 8.85e-01 8.86e-01 8.86e-01 8.87e-01 8.87e-01 8.87e-01 8.87e-01 8.87e-01  
2.34e+00 8.89e-01 8.89e-01 8.90e-01 8.91e-01 8.91e-01 8.91e-01 8.92e-01 8.92e-01 8.92e-01 8.92e-01  
2.38e+00 8.93e-01 8.94e-01 8.94e-01 8.95e-01 8.96e-01 8.96e-01 8.96e-01 8.96e-01 8.97e-01 8.97e-01  
2.41e+00 8.98e-01 8.98e-01 8.99e-01 9.00e-01 9.00e-01 9.01e-01 9.01e-01 9.01e-01 9.01e-01 9.01e-01  
2.45e+00 9.02e-01 9.03e-01 9.03e-01 9.04e-01 9.05e-01 9.05e-01 9.05e-01 9.05e-01 9.05e-01 9.06e-01  
2.48e+00 9.07e-01 9.07e-01 9.08e-01 9.08e-01 9.09e-01 9.09e-01 9.09e-01 9.10e-01 9.10e-01 9.10e-01  
2.52e+00 9.11e-01 9.11e-01 9.12e-01 9.13e-01 9.13e-01 9.13e-01 9.13e-01 9.14e-01 9.14e-01 9.14e-01  
2.56e+00 9.15e-01 9.15e-01 9.16e-01 9.17e-01 9.17e-01 9.17e-01 9.18e-01 9.18e-01 9.18e-01 9.18e-01  
2.59e+00 9.19e-01 9.19e-01 9.20e-01 9.21e-01 9.21e-01 9.21e-01 9.21e-01 9.22e-01 9.22e-01 9.22e-01  
2.63e+00 9.23e-01 9.23e-01 9.24e-01 9.24e-01 9.25e-01 9.25e-01 9.25e-01 9.25e-01 9.25e-01 9.26e-01  
2.67e+00 9.27e-01 9.27e-01 9.28e-01 9.28e-01 9.28e-01 9.29e-01 9.29e-01 9.29e-01 9.29e-01 9.29e-01  
2.71e+00 9.30e-01 9.31e-01 9.31e-01 9.32e-01 9.32e-01 9.32e-01 9.32e-01 9.33e-01 9.33e-01 9.33e-01  
2.75e+00 9.34e-01 9.34e-01 9.35e-01 9.35e-01 9.35e-01 9.36e-01 9.36e-01 9.36e-01 9.36e-01 9.36e-01  
2.79e+00 9.37e-01 9.38e-01 9.38e-01 9.39e-01 9.39e-01 9.39e-01 9.39e-01 9.39e-01 9.39e-01 9.39e-01  
2.83e+00 9.41e-01 9.41e-01 9.41e-01 9.42e-01 9.42e-01 9.42e-01 9.42e-01 9.43e-01 9.43e-01 9.43e-01  
2.87e+00 9.44e-01 9.44e-01 9.44e-01 9.45e-01 9.45e-01 9.45e-01 9.46e-01 9.46e-01 9.46e-01 9.46e-01  
2.92e+00 9.47e-01 9.47e-01 9.48e-01 9.48e-01 9.48e-01 9.48e-01 9.49e-01 9.49e-01 9.49e-01 9.49e-01  
2.96e+00 9.50e-01 9.50e-01 9.51e-01 9.51e-01 9.51e-01 9.51e-01 9.51e-01 9.52e-01 9.52e-01 9.52e-01  
3.00e+00 9.53e-01 9.53e-01 9.53e-01 9.54e-01 9.54e-01 9.54e-01 9.54e-01 9.54e-01 9.54e-01 9.54e-01  
3.05e+00 9.56e-01 9.56e-01 9.56e-01 9.56e-01 9.57e-01 9.57e-01 9.57e-01 9.57e-01 9.57e-01 9.57e-01  
3.09e+00 9.58e-01 9.58e-01 9.59e-01 9.59e-01 9.59e-01 9.59e-01 9.60e-01 9.60e-01 9.60e-01 9.60e-01  
3.14e+00 9.61e-01 9.61e-01 9.61e-01 9.62e-01 9.62e-01 9.62e-01 9.62e-01 9.62e-01 9.62e-01 9.62e-01  
3.18e+00 9.63e-01 9.63e-01 9.64e-01 9.64e-01 9.64e-01 9.64e-01 9.64e-01 9.65e-01 9.65e-01 9.65e-01  
3.23e+00 9.66e-01 9.66e-01 9.66e-01 9.66e-01 9.67e-01 9.67e-01 9.67e-01 9.67e-01 9.67e-01 9.67e-01  
3.28e+00 9.68e-01 9.68e-01 9.68e-01 9.69e-01 9.69e-01 9.69e-01 9.69e-01 9.69e-01 9.69e-01 9.69e-01  
3.32e+00 9.70e-01 9.70e-01 9.71e-01 9.71e-01 9.71e-01 9.71e-01 9.71e-01 9.71e-01 9.71e-01 9.71e-01  
3.37e+00 9.72e-01 9.72e-01 9.73e-01 9.73e-01 9.73e-01 9.73e-01 9.73e-01 9.73e-01 9.73e-01 9.73e-01  
3.42e+00 9.74e-01 9.74e-01 9.75e-01 9.75e-01 9.75e-01 9.75e-01 9.75e-01 9.75e-01 9.75e-01 9.75e-01  
3.47e+00 9.76e-01 9.76e-01 9.76e-01 9.77e-01 9.77e-01 9.77e-01 9.77e-01 9.77e-01 9.77e-01 9.77e-01  
3.52e+00 9.78e-01 9.78e-01 9.78e-01 9.78e-01 9.79e-01 9.79e-01 9.79e-01 9.79e-01 9.79e-01 9.79e-01  
3.58e+00 9.80e-01 9.80e-01 9.80e-01 9.80e-01 9.80e-01 9.80e-01 9.80e-01 9.81e-01 9.81e-01 9.81e-01  
3.63e+00 9.81e-01 9.81e-01 9.82e-01 9.82e-01 9.82e-01 9.82e-01 9.82e-01 9.82e-01 9.82e-01 9.82e-01  
3.68e+00 9.83e-01 9.83e-01 9.83e-01 9.83e-01 9.84e-01 9.84e-01 9.84e-01 9.84e-01 9.84e-01 9.84e-01  
3.74e+00 9.85e-01 9.85e-01 9.85e-01 9.85e-01 9.85e-01 9.85e-01 9.85e-01 9.85e-01 9.85e-01 9.85e-01  
3.79e+00 9.86e-01 9.86e-01 9.86e-01 9.86e-01 9.86e-01 9.86e-01 9.87e-01 9.87e-01 9.87e-01 9.87e-01  
3.85e+00 9.87e-01 9.87e-01 9.88e-01 9.88e-01 9.88e-01 9.88e-01 9.88e-01 9.88e-01 9.88e-01 9.88e-01  
3.90e+00 9.89e-01 9.89e-01 9.89e-01 9.89e-01 9.89e-01 9.89e-01 9.89e-01 9.89e-01 9.89e-01 9.89e-01  
3.96e+00 9.90e-01 9.90e-01 9.90e-01 9.90e-01 9.90e-01 9.90e-01 9.90e-01 9.90e-01 9.90e-01 9.90e-01  
4.02e+00 9.91e-01 9.91e-01 9.91e-01 9.91e-01 9.91e-01 9.91e-01 9.91e-01 9.91e-01 9.92e-01 9.92e-01  
4.08e+00 9.92e-01 9.92e-01 9.92e-01 9.92e-01 9.92e-01 9.93e-01 9.93e-01 9.93e-01 9.93e-01 9.93e-01  
4.14e+00 9.93e-01 9.93e-01 9.93e-01 9.93e-01 9.94e-01 9.94e-01 9.94e-01 9.94e-01 9.94e-01 9.94e-01  
4.20e+00 9.94e-01 9.94e-01 9.94e-01 9.94e-01 9.94e-01 9.95e-01 9.95e-01 9.95e-01 9.95e-01 9.95e-01  
4.26e+00 9.95e-01 9.95e-01 9.95e-01 9.95e-01 9.95e-01 9.95e-01 9.95e-01 9.95e-01 9.95e-01 9.96e-01  
4.32e+00 9.96e-01 9.96e-01 9.96e-01 9.96e-01 9.96e-01 9.96e-01 9.96e-01 9.96e-01 9.96e-01 9.96e-01  
4.39e+00 9.97e-01 9.97e-01 9.97e-01 9.97e-01 9.97e-01 9.97e-01 9.97e-01 9.97e-01 9.97e-01 9.97e-01  
4.45e+00 9.98e-01 9.98e-01 9.98e-01 9.98e-01 9.98e-01 9.98e-01 9.98e-01 9.98e-01 9.98e-01 9.98e-01  
4.52e+00 9.98e-01 9.98e-01 9.98e-01 9.99e-01 9.99e-01 9.99e-01 9.99e-01 9.99e-01 9.99e-01 9.99e-01  
4.58e+00 9.99e-01 9.99e-01 9.99e-01 9.99e-01 9.99e-01 9.99e-01 9.99e-01 9.99e-01 9.99e-01 9.99e-01  
4.65e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00  
4.72e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00  
4.79e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00  
4.86e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00  
4.93e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00  
5.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00  


==> Figures/IR_Sled_fit.txt <==
TI_s z_2.28e-05 z_4.56e-05 z_1.14e-04 z_2.28e-04 z_3.42e-04 z_4.56e-04 z_5.70e-04 z_6.84e-04 z_7.98e-04 z_9.12e-04 
3.46e-03 -9.21e-01 -9.21e-01 -9.19e-01 -9.16e-01 -9.13e-01 -9.12e-01 -9.10e-01 -9.09e-01 -9.08e-01 -9.07e-01  
3.52e-03 -9.21e-01 -9.20e-01 -9.18e-01 -9.15e-01 -9.13e-01 -9.11e-01 -9.10e-01 -9.08e-01 -9.07e-01 -9.06e-01  
3.57e-03 -9.21e-01 -9.20e-01 -9.18e-01 -9.15e-01 -9.13e-01 -9.11e-01 -9.09e-01 -9.08e-01 -9.07e-01 -9.06e-01  
3.62e-03 -9.20e-01 -9.20e-01 -9.18e-01 -9.15e-01 -9.12e-01 -9.11e-01 -9.09e-01 -9.08e-01 -9.06e-01 -9.05e-01  
3.67e-03 -9.20e-01 -9.20e-01 -9.17e-01 -9.14e-01 -9.12e-01 -9.10e-01 -9.09e-01 -9.07e-01 -9.06e-01 -9.05e-01  
3.73e-03 -9.20e-01 -9.19e-01 -9.17e-01 -9.14e-01 -9.12e-01 -9.10e-01 -9.08e-01 -9.07e-01 -9.06e-01 -9.04e-01  
3.78e-03 -9.20e-01 -9.19e-01 -9.17e-01 -9.14e-01 -9.11e-01 -9.09e-01 -9.08e-01 -9.06e-01 -9.05e-01 -9.04e-01  
3.84e-03 -9.19e-01 -9.19e-01 -9.16e-01 -9.13e-01 -9.11e-01 -9.09e-01 -9.07e-01 -9.06e-01 -9.05e-01 -9.04e-01  
3.89e-03 -9.19e-01 -9.18e-01 -9.16e-01 -9.13e-01 -9.10e-01 -9.09e-01 -9.07e-01 -9.06e-01 -9.04e-01 -9.03e-01  
3.95e-03 -9.19e-01 -9.18e-01 -9.16e-01 -9.12e-01 -9.10e-01 -9.08e-01 -9.07e-01 -9.05e-01 -9.04e-01 -9.03e-01  
4.01e-03 -9.18e-01 -9.18e-01 -9.15e-01 -9.12e-01 -9.10e-01 -9.08e-01 -9.06e-01 -9.05e-01 -9.03e-01 -9.02e-01  
4.07e-03 -9.18e-01 -9.17e-01 -9.15e-01 -9.12e-01 -9.09e-01 -9.07e-01 -9.06e-01 -9.04e-01 -9.03e-01 -9.02e-01  
4.13e-03 -9.18e-01 -9.17e-01 -9.15e-01 -9.11e-01 -9.09e-01 -9.07e-01 -9.05e-01 -9.04e-01 -9.03e-01 -9.01e-01  
4.19e-03 -9.17e-01 -9.17e-01 -9.14e-01 -9.11e-01 -9.08e-01 -9.06e-01 -9.05e-01 -9.03e-01 -9.02e-01 -9.01e-01  
4.25e-03 -9.17e-01 -9.16e-01 -9.14e-01 -9.10e-01 -9.08e-01 -9.06e-01 -9.04e-01 -9.03e-01 -9.02e-01 -9.00e-01  
4.31e-03 -9.17e-01 -9.16e-01 -9.13e-01 -9.10e-01 -9.08e-01 -9.06e-01 -9.04e-01 -9.02e-01 -9.01e-01 -9.00e-01  
4.37e-03 -9.16e-01 -9.16e-01 -9.13e-01 -9.10e-01 -9.07e-01 -9.05e-01 -9.03e-01 -9.02e-01 -9.01e-01 -9.00e-01  
4.44e-03 -9.16e-01 -9.15e-01 -9.13e-01 -9.09e-01 -9.07e-01 -9.05e-01 -9.03e-01 -9.02e-01 -9.00e-01 -8.99e-01  
4.50e-03 -9.16e-01 -9.15e-01 -9.12e-01 -9.09e-01 -9.06e-01 -9.04e-01 -9.02e-01 -9.01e-01 -9.00e-01 -8.99e-01  
4.57e-03 -9.15e-01 -9.15e-01 -9.12e-01 -9.08e-01 -9.06e-01 -9.04e-01 -9.02e-01 -9.01e-01 -8.99e-01 -8.98e-01  
4.64e-03 -9.15e-01 -9.14e-01 -9.12e-01 -9.08e-01 -9.05e-01 -9.03e-01 -9.02e-01 -9.00e-01 -8.99e-01 -8.98e-01  
4.71e-03 -9.14e-01 -9.14e-01 -9.11e-01 -9.08e-01 -9.05e-01 -9.03e-01 -9.01e-01 -9.00e-01 -8.98e-01 -8.97e-01  
4.77e-03 -9.14e-01 -9.13e-01 -9.11e-01 -9.07e-01 -9.04e-01 -9.02e-01 -9.01e-01 -8.99e-01 -8.98e-01 -8.97e-01  
4.84e-03 -9.14e-01 -9.13e-01 -9.10e-01 -9.07e-01 -9.04e-01 -9.02e-01 -9.00e-01 -8.99e-01 -8.97e-01 -8.96e-01  
4.92e-03 -9.13e-01 -9.13e-01 -9.10e-01 -9.06e-01 -9.03e-01 -9.01e-01 -9.00e-01 -8.98e-01 -8.97e-01 -8.95e-01  
4.99e-03 -9.13e-01 -9.12e-01 -9.09e-01 -9.06e-01 -9.03e-01 -9.01e-01 -8.99e-01 -8.98e-01 -8.96e-01 -8.95e-01  
5.06e-03 -9.13e-01 -9.12e-01 -9.09e-01 -9.05e-01 -9.02e-01 -9.00e-01 -8.99e-01 -8.97e-01 -8.96e-01 -8.94e-01  
5.14e-03 -9.12e-01 -9.11e-01 -9.09e-01 -9.05e-01 -9.02e-01 -9.00e-01 -8.98e-01 -8.96e-01 -8.95e-01 -8.94e-01  
5.21e-03 -9.12e-01 -9.11e-01 -9.08e-01 -9.04e-01 -9.01e-01 -8.99e-01 -8.97e-01 -8.96e-01 -8.95e-01 -8.93e-01  
5.29e-03 -9.11e-01 -9.11e-01 -9.08e-01 -9.04e-01 -9.01e-01 -8.99e-01 -8.97e-01 -8.95e-01 -8.94e-01 -8.93e-01  
5.37e-03 -9.11e-01 -9.10e-01 -9.07e-01 -9.03e-01 -9.00e-01 -8.98e-01 -8.96e-01 -8.95e-01 -8.93e-01 -8.92e-01  
5.44e-03 -9.11e-01 -9.10e-01 -9.07e-01 -9.03e-01 -9.00e-01 -8.98e-01 -8.96e-01 -8.94e-01 -8.93e-01 -8.92e-01  
5.52e-03 -9.10e-01 -9.09e-01 -9.06e-01 -9.02e-01 -8.99e-01 -8.97e-01 -8.95e-01 -8.94e-01 -8.92e-01 -8.91e-01  
5.60e-03 -9.10e-01 -9.09e-01 -9.06e-01 -9.02e-01 -8.99e-01 -8.97e-01 -8.95e-01 -8.93e-01 -8.92e-01 -8.90e-01  
5.69e-03 -9.09e-01 -9.08e-01 -9.05e-01 -9.01e-01 -8.98e-01 -8.96e-01 -8.94e-01 -8.93e-01 -8.91e-01 -8.90e-01  
5.77e-03 -9.09e-01 -9.08e-01 -9.05e-01 -9.01e-01 -8.98e-01 -8.96e-01 -8.94e-01 -8.92e-01 -8.91e-01 -8.89e-01  
5.86e-03 -9.08e-01 -9.08e-01 -9.05e-01 -9.00e-01 -8.97e-01 -8.95e-01 -8.93e-01 -8.91e-01 -8.90e-01 -8.89e-01  
5.94e-03 -9.08e-01 -9.07e-01 -9.04e-01 -9.00e-01 -8.97e-01 -8.94e-01 -8.92e-01 -8.91e-01 -8.89e-01 -8.88e-01  
6.03e-03 -9.08e-01 -9.07e-01 -9.04e-01 -8.99e-01 -8.96e-01 -8.94e-01 -8.92e-01 -8.90e-01 -8.89e-01 -8.87e-01  
6.12e-03 -9.07e-01 -9.06e-01 -9.03e-01 -8.99e-01 -8.96e-01 -8.93e-01 -8.91e-01 -8.90e-01 -8.88e-01 -8.87e-01  
6.21e-03 -9.07e-01 -9.06e-01 -9.03e-01 -8.98e-01 -8.95e-01 -8.93e-01 -8.91e-01 -8.89e-01 -8.87e-01 -8.86e-01  
6.30e-03 -9.06e-01 -9.05e-01 -9.02e-01 -8.98e-01 -8.94e-01 -8.92e-01 -8.90e-01 -8.88e-01 -8.87e-01 -8.86e-01  
6.39e-03 -9.06e-01 -9.05e-01 -9.02e-01 -8.97e-01 -8.94e-01 -8.91e-01 -8.89e-01 -8.88e-01 -8.86e-01 -8.85e-01  
6.48e-03 -9.05e-01 -9.04e-01 -9.01e-01 -8.97e-01 -8.93e-01 -8.91e-01 -8.89e-01 -8.87e-01 -8.86e-01 -8.84e-01  
6.58e-03 -9.05e-01 -9.04e-01 -9.01e-01 -8.96e-01 -8.93e-01 -8.90e-01 -8.88e-01 -8.86e-01 -8.85e-01 -8.84e-01  
6.68e-03 -9.04e-01 -9.03e-01 -9.00e-01 -8.95e-01 -8.92e-01 -8.90e-01 -8.88e-01 -8.86e-01 -8.84e-01 -8.83e-01  
6.77e-03 -9.04e-01 -9.03e-01 -8.99e-01 -8.95e-01 -8.92e-01 -8.89e-01 -8.87e-01 -8.85e-01 -8.84e-01 -8.82e-01  
6.87e-03 -9.03e-01 -9.02e-01 -8.99e-01 -8.94e-01 -8.91e-01 -8.88e-01 -8.86e-01 -8.84e-01 -8.83e-01 -8.82e-01  
6.97e-03 -9.03e-01 -9.02e-01 -8.98e-01 -8.94e-01 -8.90e-01 -8.88e-01 -8.86e-01 -8.84e-01 -8.82e-01 -8.81e-01  
7.08e-03 -9.02e-01 -9.01e-01 -8.98e-01 -8.93e-01 -8.90e-01 -8.87e-01 -8.85e-01 -8.83e-01 -8.82e-01 -8.80e-01  
7.18e-03 -9.02e-01 -9.01e-01 -8.97e-01 -8.92e-01 -8.89e-01 -8.86e-01 -8.84e-01 -8.82e-01 -8.81e-01 -8.79e-01  
7.29e-03 -9.01e-01 -9.00e-01 -8.97e-01 -8.92e-01 -8.88e-01 -8.86e-01 -8.84e-01 -8.82e-01 -8.80e-01 -8.79e-01  
7.39e-03 -9.01e-01 -9.00e-01 -8.96e-01 -8.91e-01 -8.88e-01 -8.85e-01 -8.83e-01 -8.81e-01 -8.79e-01 -8.78e-01  
7.50e-03 -9.00e-01 -8.99e-01 -8.96e-01 -8.91e-01 -8.87e-01 -8.84e-01 -8.82e-01 -8.80e-01 -8.79e-01 -8.77e-01  
7.61e-03 -9.00e-01 -8.99e-01 -8.95e-01 -8.90e-01 -8.86e-01 -8.84e-01 -8.82e-01 -8.80e-01 -8.78e-01 -8.77e-01  
7.72e-03 -8.99e-01 -8.98e-01 -8.94e-01 -8.89e-01 -8.86e-01 -8.83e-01 -8.81e-01 -8.79e-01 -8.77e-01 -8.76e-01  
7.84e-03 -8.99e-01 -8.98e-01 -8.94e-01 -8.89e-01 -8.85e-01 -8.82e-01 -8.80e-01 -8.78e-01 -8.77e-01 -8.75e-01  
7.95e-03 -8.98e-01 -8.97e-01 -8.93e-01 -8.88e-01 -8.84e-01 -8.82e-01 -8.79e-01 -8.77e-01 -8.76e-01 -8.74e-01  
8.07e-03 -8.97e-01 -8.96e-01 -8.93e-01 -8.87e-01 -8.84e-01 -8.81e-01 -8.79e-01 -8.77e-01 -8.75e-01 -8.74e-01  
8.19e-03 -8.97e-01 -8.96e-01 -8.92e-01 -8.87e-01 -8.83e-01 -8.80e-01 -8.78e-01 -8.76e-01 -8.74e-01 -8.73e-01  
8.31e-03 -8.96e-01 -8.95e-01 -8.91e-01 -8.86e-01 -8.82e-01 -8.79e-01 -8.77e-01 -8.75e-01 -8.74e-01 -8.72e-01  
8.43e-03 -8.96e-01 -8.95e-01 -8.91e-01 -8.85e-01 -8.82e-01 -8.79e-01 -8.76e-01 -8.75e-01 -8.73e-01 -8.71e-01  
8.55e-03 -8.95e-01 -8.94e-01 -8.90e-01 -8.85e-01 -8.81e-01 -8.78e-01 -8.76e-01 -8.74e-01 -8.72e-01 -8.71e-01  
8.68e-03 -8.95e-01 -8.94e-01 -8.90e-01 -8.84e-01 -8.80e-01 -8.77e-01 -8.75e-01 -8.73e-01 -8.71e-01 -8.70e-01  
8.81e-03 -8.94e-01 -8.93e-01 -8.89e-01 -8.83e-01 -8.79e-01 -8.77e-01 -8.74e-01 -8.72e-01 -8.70e-01 -8.69e-01  
8.94e-03 -8.93e-01 -8.92e-01 -8.88e-01 -8.83e-01 -8.79e-01 -8.76e-01 -8.73e-01 -8.71e-01 -8.70e-01 -8.68e-01  
9.07e-03 -8.93e-01 -8.92e-01 -8.88e-01 -8.82e-01 -8.78e-01 -8.75e-01 -8.73e-01 -8.71e-01 -8.69e-01 -8.67e-01  
9.20e-03 -8.92e-01 -8.91e-01 -8.87e-01 -8.81e-01 -8.77e-01 -8.74e-01 -8.72e-01 -8.70e-01 -8.68e-01 -8.66e-01  
9.34e-03 -8.92e-01 -8.90e-01 -8.86e-01 -8.81e-01 -8.76e-01 -8.73e-01 -8.71e-01 -8.69e-01 -8.67e-01 -8.66e-01  
9.47e-03 -8.91e-01 -8.90e-01 -8.86e-01 -8.80e-01 -8.76e-01 -8.73e-01 -8.70e-01 -8.68e-01 -8.66e-01 -8.65e-01  
9.61e-03 -8.90e-01 -8.89e-01 -8.85e-01 -8.79e-01 -8.75e-01 -8.72e-01 -8.69e-01 -8.67e-01 -8.66e-01 -8.64e-01  
9.75e-03 -8.90e-01 -8.89e-01 -8.84e-01 -8.78e-01 -8.74e-01 -8.71e-01 -8.69e-01 -8.66e-01 -8.65e-01 -8.63e-01  
9.90e-03 -8.89e-01 -8.88e-01 -8.84e-01 -8.78e-01 -8.73e-01 -8.70e-01 -8.68e-01 -8.66e-01 -8.64e-01 -8.62e-01  
1.00e-02 -8.88e-01 -8.87e-01 -8.83e-01 -8.77e-01 -8.73e-01 -8.69e-01 -8.67e-01 -8.65e-01 -8.63e-01 -8.61e-01  
1.02e-02 -8.88e-01 -8.87e-01 -8.82e-01 -8.76e-01 -8.72e-01 -8.69e-01 -8.66e-01 -8.64e-01 -8.62e-01 -8.60e-01  
1.03e-02 -8.87e-01 -8.86e-01 -8.81e-01 -8.75e-01 -8.71e-01 -8.68e-01 -8.65e-01 -8.63e-01 -8.61e-01 -8.60e-01  
1.05e-02 -8.86e-01 -8.85e-01 -8.81e-01 -8.75e-01 -8.70e-01 -8.67e-01 -8.64e-01 -8.62e-01 -8.60e-01 -8.59e-01  
1.06e-02 -8.86e-01 -8.85e-01 -8.80e-01 -8.74e-01 -8.69e-01 -8.66e-01 -8.63e-01 -8.61e-01 -8.59e-01 -8.58e-01  
1.08e-02 -8.85e-01 -8.84e-01 -8.79e-01 -8.73e-01 -8.69e-01 -8.65e-01 -8.63e-01 -8.60e-01 -8.59e-01 -8.57e-01  
1.10e-02 -8.84e-01 -8.83e-01 -8.78e-01 -8.72e-01 -8.68e-01 -8.64e-01 -8.62e-01 -8.60e-01 -8.58e-01 -8.56e-01  
1.11e-02 -8.84e-01 -8.82e-01 -8.78e-01 -8.71e-01 -8.67e-01 -8.64e-01 -8.61e-01 -8.59e-01 -8.57e-01 -8.55e-01  
1.13e-02 -8.83e-01 -8.82e-01 -8.77e-01 -8.71e-01 -8.66e-01 -8.63e-01 -8.60e-01 -8.58e-01 -8.56e-01 -8.54e-01  
1.15e-02 -8.82e-01 -8.81e-01 -8.76e-01 -8.70e-01 -8.65e-01 -8.62e-01 -8.59e-01 -8.57e-01 -8.55e-01 -8.53e-01  
1.16e-02 -8.82e-01 -8.80e-01 -8.75e-01 -8.69e-01 -8.64e-01 -8.61e-01 -8.58e-01 -8.56e-01 -8.54e-01 -8.52e-01  
1.18e-02 -8.81e-01 -8.80e-01 -8.75e-01 -8.68e-01 -8.63e-01 -8.60e-01 -8.57e-01 -8.55e-01 -8.53e-01 -8.51e-01  
1.20e-02 -8.80e-01 -8.79e-01 -8.74e-01 -8.67e-01 -8.63e-01 -8.59e-01 -8.56e-01 -8.54e-01 -8.52e-01 -8.50e-01  
1.21e-02 -8.79e-01 -8.78e-01 -8.73e-01 -8.66e-01 -8.62e-01 -8.58e-01 -8.55e-01 -8.53e-01 -8.51e-01 -8.49e-01  
1.23e-02 -8.79e-01 -8.77e-01 -8.72e-01 -8.66e-01 -8.61e-01 -8.57e-01 -8.54e-01 -8.52e-01 -8.50e-01 -8.48e-01  
1.25e-02 -8.78e-01 -8.77e-01 -8.71e-01 -8.65e-01 -8.60e-01 -8.56e-01 -8.53e-01 -8.51e-01 -8.49e-01 -8.47e-01  
1.27e-02 -8.77e-01 -8.76e-01 -8.71e-01 -8.64e-01 -8.59e-01 -8.55e-01 -8.53e-01 -8.50e-01 -8.48e-01 -8.46e-01  
1.29e-02 -8.76e-01 -8.75e-01 -8.70e-01 -8.63e-01 -8.58e-01 -8.54e-01 -8.52e-01 -8.49e-01 -8.47e-01 -8.45e-01  
1.31e-02 -8.76e-01 -8.74e-01 -8.69e-01 -8.62e-01 -8.57e-01 -8.53e-01 -8.51e-01 -8.48e-01 -8.46e-01 -8.44e-01  
1.32e-02 -8.75e-01 -8.73e-01 -8.68e-01 -8.61e-01 -8.56e-01 -8.52e-01 -8.50e-01 -8.47e-01 -8.45e-01 -8.43e-01  
1.34e-02 -8.74e-01 -8.73e-01 -8.67e-01 -8.60e-01 -8.55e-01 -8.52e-01 -8.49e-01 -8.46e-01 -8.44e-01 -8.42e-01  
1.36e-02 -8.73e-01 -8.72e-01 -8.66e-01 -8.59e-01 -8.54e-01 -8.51e-01 -8.48e-01 -8.45e-01 -8.43e-01 -8.41e-01  
1.38e-02 -8.72e-01 -8.71e-01 -8.66e-01 -8.58e-01 -8.53e-01 -8.50e-01 -8.47e-01 -8.44e-01 -8.42e-01 -8.40e-01  
1.40e-02 -8.72e-01 -8.70e-01 -8.65e-01 -8.57e-01 -8.52e-01 -8.49e-01 -8.46e-01 -8.43e-01 -8.41e-01 -8.39e-01  
1.42e-02 -8.71e-01 -8.69e-01 -8.64e-01 -8.57e-01 -8.51e-01 -8.48e-01 -8.45e-01 -8.42e-01 -8.40e-01 -8.38e-01  
1.45e-02 -8.70e-01 -8.69e-01 -8.63e-01 -8.56e-01 -8.50e-01 -8.47e-01 -8.44e-01 -8.41e-01 -8.39e-01 -8.37e-01  
1.47e-02 -8.69e-01 -8.68e-01 -8.62e-01 -8.55e-01 -8.49e-01 -8.46e-01 -8.43e-01 -8.40e-01 -8.38e-01 -8.36e-01  
1.49e-02 -8.68e-01 -8.67e-01 -8.61e-01 -8.54e-01 -8.48e-01 -8.45e-01 -8.42e-01 -8.39e-01 -8.37e-01 -8.35e-01  
1.51e-02 -8.67e-01 -8.66e-01 -8.60e-01 -8.53e-01 -8.47e-01 -8.44e-01 -8.40e-01 -8.38e-01 -8.36e-01 -8.34e-01  
1.53e-02 -8.67e-01 -8.65e-01 -8.59e-01 -8.52e-01 -8.46e-01 -8.43e-01 -8.39e-01 -8.37e-01 -8.35e-01 -8.33e-01  
1.56e-02 -8.66e-01 -8.64e-01 -8.59e-01 -8.51e-01 -8.45e-01 -8.41e-01 -8.38e-01 -8.36e-01 -8.34e-01 -8.32e-01  
1.58e-02 -8.65e-01 -8.63e-01 -8.58e-01 -8.50e-01 -8.44e-01 -8.40e-01 -8.37e-01 -8.35e-01 -8.33e-01 -8.31e-01  
1.60e-02 -8.64e-01 -8.62e-01 -8.57e-01 -8.49e-01 -8.43e-01 -8.39e-01 -8.36e-01 -8.34e-01 -8.31e-01 -8.29e-01  
1.62e-02 -8.63e-01 -8.62e-01 -8.56e-01 -8.48e-01 -8.42e-01 -8.38e-01 -8.35e-01 -8.33e-01 -8.30e-01 -8.28e-01  
1.65e-02 -8.62e-01 -8.61e-01 -8.55e-01 -8.47e-01 -8.41e-01 -8.37e-01 -8.34e-01 -8.31e-01 -8.29e-01 -8.27e-01  
1.67e-02 -8.61e-01 -8.60e-01 -8.54e-01 -8.46e-01 -8.40e-01 -8.36e-01 -8.33e-01 -8.30e-01 -8.28e-01 -8.26e-01  
1.70e-02 -8.60e-01 -8.59e-01 -8.53e-01 -8.45e-01 -8.39e-01 -8.35e-01 -8.32e-01 -8.29e-01 -8.27e-01 -8.25e-01  
1.72e-02 -8.60e-01 -8.58e-01 -8.52e-01 -8.44e-01 -8.38e-01 -8.34e-01 -8.31e-01 -8.28e-01 -8.26e-01 -8.24e-01  
1.75e-02 -8.59e-01 -8.57e-01 -8.51e-01 -8.43e-01 -8.37e-01 -8.33e-01 -8.30e-01 -8.27e-01 -8.25e-01 -8.23e-01  
1.77e-02 -8.58e-01 -8.56e-01 -8.50e-01 -8.42e-01 -8.36e-01 -8.32e-01 -8.28e-01 -8.26e-01 -8.23e-01 -8.21e-01  
1.80e-02 -8.57e-01 -8.55e-01 -8.49e-01 -8.41e-01 -8.35e-01 -8.31e-01 -8.27e-01 -8.25e-01 -8.22e-01 -8.20e-01  
1.83e-02 -8.56e-01 -8.54e-01 -8.48e-01 -8.40e-01 -8.34e-01 -8.30e-01 -8.26e-01 -8.23e-01 -8.21e-01 -8.19e-01  
1.85e-02 -8.55e-01 -8.53e-01 -8.47e-01 -8.39e-01 -8.33e-01 -8.28e-01 -8.25e-01 -8.22e-01 -8.20e-01 -8.18e-01  
1.88e-02 -8.54e-01 -8.52e-01 -8.46e-01 -8.38e-01 -8.32e-01 -8.27e-01 -8.24e-01 -8.21e-01 -8.19e-01 -8.17e-01  
1.91e-02 -8.53e-01 -8.51e-01 -8.45e-01 -8.36e-01 -8.31e-01 -8.26e-01 -8.23e-01 -8.20e-01 -8.18e-01 -8.16e-01  
1.94e-02 -8.52e-01 -8.50e-01 -8.44e-01 -8.35e-01 -8.29e-01 -8.25e-01 -8.22e-01 -8.19e-01 -8.16e-01 -8.14e-01  
1.96e-02 -8.51e-01 -8.49e-01 -8.43e-01 -8.34e-01 -8.28e-01 -8.24e-01 -8.20e-01 -8.18e-01 -8.15e-01 -8.13e-01  
1.99e-02 -8.50e-01 -8.48e-01 -8.42e-01 -8.33e-01 -8.27e-01 -8.23e-01 -8.19e-01 -8.16e-01 -8.14e-01 -8.12e-01  
2.02e-02 -8.49e-01 -8.47e-01 -8.41e-01 -8.32e-01 -8.26e-01 -8.22e-01 -8.18e-01 -8.15e-01 -8.13e-01 -8.11e-01  
2.05e-02 -8.48e-01 -8.46e-01 -8.40e-01 -8.31e-01 -8.25e-01 -8.20e-01 -8.17e-01 -8.14e-01 -8.12e-01 -8.09e-01  
2.08e-02 -8.47e-01 -8.45e-01 -8.39e-01 -8.30e-01 -8.24e-01 -8.19e-01 -8.16e-01 -8.13e-01 -8.10e-01 -8.08e-01  
2.11e-02 -8.46e-01 -8.44e-01 -8.38e-01 -8.29e-01 -8.23e-01 -8.18e-01 -8.14e-01 -8.12e-01 -8.09e-01 -8.07e-01  
2.14e-02 -8.45e-01 -8.43e-01 -8.37e-01 -8.28e-01 -8.21e-01 -8.17e-01 -8.13e-01 -8.10e-01 -8.08e-01 -8.06e-01  
2.17e-02 -8.44e-01 -8.42e-01 -8.35e-01 -8.26e-01 -8.20e-01 -8.16e-01 -8.12e-01 -8.09e-01 -8.07e-01 -8.04e-01  
2.21e-02 -8.43e-01 -8.41e-01 -8.34e-01 -8.25e-01 -8.19e-01 -8.14e-01 -8.11e-01 -8.08e-01 -8.05e-01 -8.03e-01  
2.24e-02 -8.42e-01 -8.40e-01 -8.33e-01 -8.24e-01 -8.18e-01 -8.13e-01 -8.10e-01 -8.07e-01 -8.04e-01 -8.02e-01  
2.27e-02 -8.41e-01 -8.39e-01 -8.32e-01 -8.23e-01 -8.17e-01 -8.12e-01 -8.08e-01 -8.05e-01 -8.03e-01 -8.01e-01  
2.31e-02 -8.40e-01 -8.38e-01 -8.31e-01 -8.22e-01 -8.15e-01 -8.11e-01 -8.07e-01 -8.04e-01 -8.02e-01 -7.99e-01  
2.34e-02 -8.39e-01 -8.37e-01 -8.30e-01 -8.21e-01 -8.14e-01 -8.09e-01 -8.06e-01 -8.03e-01 -8.00e-01 -7.98e-01  
2.37e-02 -8.38e-01 -8.36e-01 -8.29e-01 -8.19e-01 -8.13e-01 -8.08e-01 -8.05e-01 -8.02e-01 -7.99e-01 -7.97e-01  
2.41e-02 -8.36e-01 -8.35e-01 -8.28e-01 -8.18e-01 -8.12e-01 -8.07e-01 -8.03e-01 -8.00e-01 -7.98e-01 -7.96e-01  
2.44e-02 -8.35e-01 -8.34e-01 -8.27e-01 -8.17e-01 -8.11e-01 -8.06e-01 -8.02e-01 -7.99e-01 -7.96e-01 -7.94e-01  
2.48e-02 -8.34e-01 -8.32e-01 -8.25e-01 -8.16e-01 -8.09e-01 -8.04e-01 -8.01e-01 -7.98e-01 -7.95e-01 -7.93e-01  
2.52e-02 -8.33e-01 -8.31e-01 -8.24e-01 -8.15e-01 -8.08e-01 -8.03e-01 -7.99e-01 -7.96e-01 -7.94e-01 -7.92e-01  
2.55e-02 -8.32e-01 -8.30e-01 -8.23e-01 -8.13e-01 -8.07e-01 -8.02e-01 -7.98e-01 -7.95e-01 -7.92e-01 -7.90e-01  
2.59e-02 -8.31e-01 -8.29e-01 -8.22e-01 -8.12e-01 -8.05e-01 -8.01e-01 -7.97e-01 -7.94e-01 -7.91e-01 -7.89e-01  
2.63e-02 -8.30e-01 -8.28e-01 -8.21e-01 -8.11e-01 -8.04e-01 -7.99e-01 -7.95e-01 -7.92e-01 -7.90e-01 -7.88e-01  
2.67e-02 -8.29e-01 -8.27e-01 -8.19e-01 -8.10e-01 -8.03e-01 -7.98e-01 -7.94e-01 -7.91e-01 -7.88e-01 -7.86e-01  
2.71e-02 -8.27e-01 -8.26e-01 -8.18e-01 -8.08e-01 -8.02e-01 -7.97e-01 -7.93e-01 -7.90e-01 -7.87e-01 -7.85e-01  
2.75e-02 -8.26e-01 -8.24e-01 -8.17e-01 -8.07e-01 -8.00e-01 -7.95e-01 -7.92e-01 -7.88e-01 -7.86e-01 -7.83e-01  
2.79e-02 -8.25e-01 -8.23e-01 -8.16e-01 -8.06e-01 -7.99e-01 -7.94e-01 -7.90e-01 -7.87e-01 -7.84e-01 -7.82e-01  
2.83e-02 -8.24e-01 -8.22e-01 -8.15e-01 -8.05e-01 -7.98e-01 -7.93e-01 -7.89e-01 -7.86e-01 -7.83e-01 -7.81e-01  
2.87e-02 -8.23e-01 -8.21e-01 -8.13e-01 -8.03e-01 -7.96e-01 -7.91e-01 -7.87e-01 -7.84e-01 -7.82e-01 -7.79e-01  
2.91e-02 -8.22e-01 -8.20e-01 -8.12e-01 -8.02e-01 -7.95e-01 -7.90e-01 -7.86e-01 -7.83e-01 -7.80e-01 -7.78e-01  
2.95e-02 -8.20e-01 -8.18e-01 -8.11e-01 -8.01e-01 -7.94e-01 -7.89e-01 -7.85e-01 -7.82e-01 -7.79e-01 -7.77e-01  
3.00e-02 -8.19e-01 -8.17e-01 -8.10e-01 -7.99e-01 -7.92e-01 -7.87e-01 -7.83e-01 -7.80e-01 -7.78e-01 -7.75e-01  
3.04e-02 -8.18e-01 -8.16e-01 -8.08e-01 -7.98e-01 -7.91e-01 -7.86e-01 -7.82e-01 -7.79e-01 -7.76e-01 -7.74e-01  
3.09e-02 -8.17e-01 -8.15e-01 -8.07e-01 -7.97e-01 -7.90e-01 -7.85e-01 -7.81e-01 -7.77e-01 -7.75e-01 -7.72e-01  
3.13e-02 -8.15e-01 -8.13e-01 -8.06e-01 -7.95e-01 -7.88e-01 -7.83e-01 -7.79e-01 -7.76e-01 -7.73e-01 -7.71e-01  
3.18e-02 -8.14e-01 -8.12e-01 -8.04e-01 -7.94e-01 -7.87e-01 -7.82e-01 -7.78e-01 -7.75e-01 -7.72e-01 -7.70e-01  
3.22e-02 -8.13e-01 -8.11e-01 -8.03e-01 -7.93e-01 -7.86e-01 -7.80e-01 -7.76e-01 -7.73e-01 -7.70e-01 -7.68e-01  
3.27e-02 -8.12e-01 -8.10e-01 -8.02e-01 -7.91e-01 -7.84e-01 -7.79e-01 -7.75e-01 -7.72e-01 -7.69e-01 -7.67e-01  
3.32e-02 -8.10e-01 -8.08e-01 -8.00e-01 -7.90e-01 -7.83e-01 -7.78e-01 -7.74e-01 -7.70e-01 -7.68e-01 -7.65e-01  
3.37e-02 -8.09e-01 -8.07e-01 -7.99e-01 -7.89e-01 -7.81e-01 -7.76e-01 -7.72e-01 -7.69e-01 -7.66e-01 -7.64e-01  
3.42e-02 -8.08e-01 -8.06e-01 -7.98e-01 -7.87e-01 -7.80e-01 -7.75e-01 -7.71e-01 -7.67e-01 -7.65e-01 -7.62e-01  
3.47e-02 -8.06e-01 -8.04e-01 -7.96e-01 -7.86e-01 -7.79e-01 -7.73e-01 -7.69e-01 -7.66e-01 -7.63e-01 -7.61e-01  
3.52e-02 -8.05e-01 -8.03e-01 -7.95e-01 -7.85e-01 -7.77e-01 -7.72e-01 -7.68e-01 -7.64e-01 -7.62e-01 -7.59e-01  
3.57e-02 -8.04e-01 -8.02e-01 -7.94e-01 -7.83e-01 -7.76e-01 -7.70e-01 -7.66e-01 -7.63e-01 -7.60e-01 -7.58e-01  
3.62e-02 -8.02e-01 -8.00e-01 -7.92e-01 -7.82e-01 -7.74e-01 -7.69e-01 -7.65e-01 -7.62e-01 -7.59e-01 -7.56e-01  
3.68e-02 -8.01e-01 -7.99e-01 -7.91e-01 -7.80e-01 -7.73e-01 -7.68e-01 -7.63e-01 -7.60e-01 -7.57e-01 -7.55e-01  
3.73e-02 -8.00e-01 -7.97e-01 -7.89e-01 -7.79e-01 -7.71e-01 -7.66e-01 -7.62e-01 -7.59e-01 -7.56e-01 -7.53e-01  
3.78e-02 -7.98e-01 -7.96e-01 -7.88e-01 -7.77e-01 -7.70e-01 -7.65e-01 -7.60e-01 -7.57e-01 -7.54e-01 -7.52e-01  
3.84e-02 -7.97e-01 -7.95e-01 -7.87e-01 -7.76e-01 -7.68e-01 -7.63e-01 -7.59e-01 -7.56e-01 -7.53e-01 -7.50e-01  
3.90e-02 -7.95e-01 -7.93e-01 -7.85e-01 -7.74e-01 -7.67e-01 -7.62e-01 -7.57e-01 -7.54e-01 -7.51e-01 -7.49e-01  
3.95e-02 -7.94e-01 -7.92e-01 -7.84e-01 -7.73e-01 -7.65e-01 -7.60e-01 -7.56e-01 -7.52e-01 -7.50e-01 -7.47e-01  
4.01e-02 -7.92e-01 -7.90e-01 -7.82e-01 -7.71e-01 -7.64e-01 -7.59e-01 -7.54e-01 -7.51e-01 -7.48e-01 -7.46e-01  
4.07e-02 -7.91e-01 -7.89e-01 -7.81e-01 -7.70e-01 -7.62e-01 -7.57e-01 -7.53e-01 -7.49e-01 -7.47e-01 -7.44e-01  
4.13e-02 -7.90e-01 -7.87e-01 -7.79e-01 -7.68e-01 -7.61e-01 -7.55e-01 -7.51e-01 -7.48e-01 -7.45e-01 -7.43e-01  
4.19e-02 -7.88e-01 -7.86e-01 -7.78e-01 -7.67e-01 -7.59e-01 -7.54e-01 -7.50e-01 -7.46e-01 -7.43e-01 -7.41e-01  
4.25e-02 -7.87e-01 -7.84e-01 -7.76e-01 -7.65e-01 -7.58e-01 -7.52e-01 -7.48e-01 -7.45e-01 -7.42e-01 -7.39e-01  
4.31e-02 -7.85e-01 -7.83e-01 -7.75e-01 -7.64e-01 -7.56e-01 -7.51e-01 -7.46e-01 -7.43e-01 -7.40e-01 -7.38e-01  
4.38e-02 -7.84e-01 -7.81e-01 -7.73e-01 -7.62e-01 -7.55e-01 -7.49e-01 -7.45e-01 -7.41e-01 -7.39e-01 -7.36e-01  
4.44e-02 -7.82e-01 -7.80e-01 -7.72e-01 -7.61e-01 -7.53e-01 -7.48e-01 -7.43e-01 -7.40e-01 -7.37e-01 -7.35e-01  
4.51e-02 -7.80e-01 -7.78e-01 -7.70e-01 -7.59e-01 -7.51e-01 -7.46e-01 -7.42e-01 -7.38e-01 -7.35e-01 -7.33e-01  
4.57e-02 -7.79e-01 -7.77e-01 -7.69e-01 -7.57e-01 -7.50e-01 -7.44e-01 -7.40e-01 -7.37e-01 -7.34e-01 -7.31e-01  
4.64e-02 -7.77e-01 -7.75e-01 -7.67e-01 -7.56e-01 -7.48e-01 -7.43e-01 -7.38e-01 -7.35e-01 -7.32e-01 -7.30e-01  
4.71e-02 -7.76e-01 -7.74e-01 -7.65e-01 -7.54e-01 -7.47e-01 -7.41e-01 -7.37e-01 -7.33e-01 -7.30e-01 -7.28e-01  
4.78e-02 -7.74e-01 -7.72e-01 -7.64e-01 -7.53e-01 -7.45e-01 -7.39e-01 -7.35e-01 -7.32e-01 -7.29e-01 -7.26e-01  
4.85e-02 -7.72e-01 -7.70e-01 -7.62e-01 -7.51e-01 -7.43e-01 -7.38e-01 -7.33e-01 -7.30e-01 -7.27e-01 -7.25e-01  
4.92e-02 -7.71e-01 -7.69e-01 -7.60e-01 -7.49e-01 -7.42e-01 -7.36e-01 -7.32e-01 -7.28e-01 -7.25e-01 -7.23e-01  
4.99e-02 -7.69e-01 -7.67e-01 -7.59e-01 -7.48e-01 -7.40e-01 -7.34e-01 -7.30e-01 -7.27e-01 -7.24e-01 -7.21e-01  
5.07e-02 -7.68e-01 -7.65e-01 -7.57e-01 -7.46e-01 -7.38e-01 -7.33e-01 -7.28e-01 -7.25e-01 -7.22e-01 -7.19e-01  
5.14e-02 -7.66e-01 -7.64e-01 -7.55e-01 -7.44e-01 -7.36e-01 -7.31e-01 -7.27e-01 -7.23e-01 -7.20e-01 -7.18e-01  
5.22e-02 -7.64e-01 -7.62e-01 -7.54e-01 -7.42e-01 -7.35e-01 -7.29e-01 -7.25e-01 -7.21e-01 -7.18e-01 -7.16e-01  
5.29e-02 -7.62e-01 -7.60e-01 -7.52e-01 -7.41e-01 -7.33e-01 -7.27e-01 -7.23e-01 -7.20e-01 -7.17e-01 -7.14e-01  
5.37e-02 -7.61e-01 -7.58e-01 -7.50e-01 -7.39e-01 -7.31e-01 -7.26e-01 -7.21e-01 -7.18e-01 -7.15e-01 -7.12e-01  
5.45e-02 -7.59e-01 -7.57e-01 -7.48e-01 -7.37e-01 -7.29e-01 -7.24e-01 -7.19e-01 -7.16e-01 -7.13e-01 -7.11e-01  
5.53e-02 -7.57e-01 -7.55e-01 -7.47e-01 -7.35e-01 -7.28e-01 -7.22e-01 -7.18e-01 -7.14e-01 -7.11e-01 -7.09e-01  
5.61e-02 -7.55e-01 -7.53e-01 -7.45e-01 -7.34e-01 -7.26e-01 -7.20e-01 -7.16e-01 -7.12e-01 -7.09e-01 -7.07e-01  
5.69e-02 -7.54e-01 -7.51e-01 -7.43e-01 -7.32e-01 -7.24e-01 -7.18e-01 -7.14e-01 -7.11e-01 -7.08e-01 -7.05e-01  
5.78e-02 -7.52e-01 -7.49e-01 -7.41e-01 -7.30e-01 -7.22e-01 -7.16e-01 -7.12e-01 -7.09e-01 -7.06e-01 -7.03e-01  
5.86e-02 -7.50e-01 -7.48e-01 -7.39e-01 -7.28e-01 -7.20e-01 -7.15e-01 -7.10e-01 -7.07e-01 -7.04e-01 -7.01e-01  
5.95e-02 -7.48e-01 -7.46e-01 -7.37e-01 -7.26e-01 -7.18e-01 -7.13e-01 -7.08e-01 -7.05e-01 -7.02e-01 -6.99e-01  
6.03e-02 -7.46e-01 -7.44e-01 -7.35e-01 -7.24e-01 -7.16e-01 -7.11e-01 -7.06e-01 -7.03e-01 -7.00e-01 -6.98e-01  
6.12e-02 -7.44e-01 -7.42e-01 -7.34e-01 -7.22e-01 -7.15e-01 -7.09e-01 -7.05e-01 -7.01e-01 -6.98e-01 -6.96e-01  
6.21e-02 -7.42e-01 -7.40e-01 -7.32e-01 -7.20e-01 -7.13e-01 -7.07e-01 -7.03e-01 -6.99e-01 -6.96e-01 -6.94e-01  
6.30e-02 -7.40e-01 -7.38e-01 -7.30e-01 -7.18e-01 -7.11e-01 -7.05e-01 -7.01e-01 -6.97e-01 -6.94e-01 -6.92e-01  
6.40e-02 -7.38e-01 -7.36e-01 -7.28e-01 -7.16e-01 -7.09e-01 -7.03e-01 -6.99e-01 -6.95e-01 -6.92e-01 -6.90e-01  
6.49e-02 -7.36e-01 -7.34e-01 -7.26e-01 -7.14e-01 -7.07e-01 -7.01e-01 -6.97e-01 -6.93e-01 -6.90e-01 -6.88e-01  
6.59e-02 -7.34e-01 -7.32e-01 -7.24e-01 -7.12e-01 -7.05e-01 -6.99e-01 -6.95e-01 -6.91e-01 -6.88e-01 -6.86e-01  
6.68e-02 -7.32e-01 -7.30e-01 -7.22e-01 -7.10e-01 -7.03e-01 -6.97e-01 -6.93e-01 -6.89e-01 -6.86e-01 -6.84e-01  
6.78e-02 -7.30e-01 -7.28e-01 -7.20e-01 -7.08e-01 -7.00e-01 -6.95e-01 -6.91e-01 -6.87e-01 -6.84e-01 -6.82e-01  
6.88e-02 -7.28e-01 -7.26e-01 -7.17e-01 -7.06e-01 -6.98e-01 -6.93e-01 -6.88e-01 -6.85e-01 -6.82e-01 -6.80e-01  
6.98e-02 -7.26e-01 -7.24e-01 -7.15e-01 -7.04e-01 -6.96e-01 -6.91e-01 -6.86e-01 -6.83e-01 -6.80e-01 -6.77e-01  
7.08e-02 -7.24e-01 -7.22e-01 -7.13e-01 -7.02e-01 -6.94e-01 -6.89e-01 -6.84e-01 -6.81e-01 -6.78e-01 -6.75e-01  
7.19e-02 -7.22e-01 -7.19e-01 -7.11e-01 -7.00e-01 -6.92e-01 -6.86e-01 -6.82e-01 -6.79e-01 -6.76e-01 -6.73e-01  
7.29e-02 -7.19e-01 -7.17e-01 -7.09e-01 -6.98e-01 -6.90e-01 -6.84e-01 -6.80e-01 -6.76e-01 -6.73e-01 -6.71e-01  
7.40e-02 -7.17e-01 -7.15e-01 -7.07e-01 -6.95e-01 -6.88e-01 -6.82e-01 -6.78e-01 -6.74e-01 -6.71e-01 -6.69e-01  
7.51e-02 -7.15e-01 -7.13e-01 -7.04e-01 -6.93e-01 -6.85e-01 -6.80e-01 -6.75e-01 -6.72e-01 -6.69e-01 -6.67e-01  
7.62e-02 -7.13e-01 -7.10e-01 -7.02e-01 -6.91e-01 -6.83e-01 -6.77e-01 -6.73e-01 -6.70e-01 -6.67e-01 -6.64e-01  
7.73e-02 -7.10e-01 -7.08e-01 -7.00e-01 -6.89e-01 -6.81e-01 -6.75e-01 -6.71e-01 -6.67e-01 -6.65e-01 -6.62e-01  
7.84e-02 -7.08e-01 -7.06e-01 -6.97e-01 -6.86e-01 -6.78e-01 -6.73e-01 -6.69e-01 -6.65e-01 -6.62e-01 -6.60e-01  
7.96e-02 -7.06e-01 -7.03e-01 -6.95e-01 -6.84e-01 -6.76e-01 -6.71e-01 -6.66e-01 -6.63e-01 -6.60e-01 -6.57e-01  
8.08e-02 -7.03e-01 -7.01e-01 -6.93e-01 -6.81e-01 -6.74e-01 -6.68e-01 -6.64e-01 -6.60e-01 -6.58e-01 -6.55e-01  
8.20e-02 -7.01e-01 -6.99e-01 -6.90e-01 -6.79e-01 -6.71e-01 -6.66e-01 -6.61e-01 -6.58e-01 -6.55e-01 -6.53e-01  
8.32e-02 -6.98e-01 -6.96e-01 -6.88e-01 -6.77e-01 -6.69e-01 -6.63e-01 -6.59e-01 -6.56e-01 -6.53e-01 -6.50e-01  
8.44e-02 -6.96e-01 -6.94e-01 -6.85e-01 -6.74e-01 -6.67e-01 -6.61e-01 -6.57e-01 -6.53e-01 -6.50e-01 -6.48e-01  
8.56e-02 -6.93e-01 -6.91e-01 -6.83e-01 -6.72e-01 -6.64e-01 -6.58e-01 -6.54e-01 -6.51e-01 -6.48e-01 -6.45e-01  
8.69e-02 -6.91e-01 -6.89e-01 -6.80e-01 -6.69e-01 -6.62e-01 -6.56e-01 -6.52e-01 -6.48e-01 -6.45e-01 -6.43e-01  
8.81e-02 -6.88e-01 -6.86e-01 -6.78e-01 -6.67e-01 -6.59e-01 -6.53e-01 -6.49e-01 -6.46e-01 -6.43e-01 -6.40e-01  
8.94e-02 -6.86e-01 -6.83e-01 -6.75e-01 -6.64e-01 -6.56e-01 -6.51e-01 -6.47e-01 -6.43e-01 -6.40e-01 -6.38e-01  
9.08e-02 -6.83e-01 -6.81e-01 -6.73e-01 -6.61e-01 -6.54e-01 -6.48e-01 -6.44e-01 -6.41e-01 -6.38e-01 -6.35e-01  
9.21e-02 -6.80e-01 -6.78e-01 -6.70e-01 -6.59e-01 -6.51e-01 -6.46e-01 -6.41e-01 -6.38e-01 -6.35e-01 -6.33e-01  
9.34e-02 -6.78e-01 -6.75e-01 -6.67e-01 -6.56e-01 -6.49e-01 -6.43e-01 -6.39e-01 -6.35e-01 -6.32e-01 -6.30e-01  
9.48e-02 -6.75e-01 -6.73e-01 -6.65e-01 -6.53e-01 -6.46e-01 -6.40e-01 -6.36e-01 -6.33e-01 -6.30e-01 -6.27e-01  
9.62e-02 -6.72e-01 -6.70e-01 -6.62e-01 -6.51e-01 -6.43e-01 -6.38e-01 -6.33e-01 -6.30e-01 -6.27e-01 -6.25e-01  
9.76e-02 -6.69e-01 -6.67e-01 -6.59e-01 -6.48e-01 -6.40e-01 -6.35e-01 -6.31e-01 -6.27e-01 -6.24e-01 -6.22e-01  
9.91e-02 -6.66e-01 -6.64e-01 -6.56e-01 -6.45e-01 -6.38e-01 -6.32e-01 -6.28e-01 -6.24e-01 -6.22e-01 -6.19e-01  
1.01e-01 -6.64e-01 -6.61e-01 -6.53e-01 -6.42e-01 -6.35e-01 -6.29e-01 -6.25e-01 -6.22e-01 -6.19e-01 -6.16e-01  
1.02e-01 -6.61e-01 -6.59e-01 -6.50e-01 -6.39e-01 -6.32e-01 -6.26e-01 -6.22e-01 -6.19e-01 -6.16e-01 -6.13e-01  
1.03e-01 -6.58e-01 -6.56e-01 -6.47e-01 -6.36e-01 -6.29e-01 -6.23e-01 -6.19e-01 -6.16e-01 -6.13e-01 -6.11e-01  
1.05e-01 -6.55e-01 -6.53e-01 -6.44e-01 -6.33e-01 -6.26e-01 -6.21e-01 -6.16e-01 -6.13e-01 -6.10e-01 -6.08e-01  
1.07e-01 -6.52e-01 -6.50e-01 -6.41e-01 -6.31e-01 -6.23e-01 -6.18e-01 -6.13e-01 -6.10e-01 -6.07e-01 -6.05e-01  
1.08e-01 -6.49e-01 -6.47e-01 -6.38e-01 -6.27e-01 -6.20e-01 -6.15e-01 -6.10e-01 -6.07e-01 -6.04e-01 -6.02e-01  
1.10e-01 -6.46e-01 -6.43e-01 -6.35e-01 -6.24e-01 -6.17e-01 -6.11e-01 -6.07e-01 -6.04e-01 -6.01e-01 -5.99e-01  
1.11e-01 -6.42e-01 -6.40e-01 -6.32e-01 -6.21e-01 -6.14e-01 -6.08e-01 -6.04e-01 -6.01e-01 -5.98e-01 -5.96e-01  
1.13e-01 -6.39e-01 -6.37e-01 -6.29e-01 -6.18e-01 -6.11e-01 -6.05e-01 -6.01e-01 -5.98e-01 -5.95e-01 -5.93e-01  
1.15e-01 -6.36e-01 -6.34e-01 -6.26e-01 -6.15e-01 -6.08e-01 -6.02e-01 -5.98e-01 -5.95e-01 -5.92e-01 -5.89e-01  
1.16e-01 -6.33e-01 -6.31e-01 -6.23e-01 -6.12e-01 -6.04e-01 -5.99e-01 -5.95e-01 -5.91e-01 -5.89e-01 -5.86e-01  
1.18e-01 -6.29e-01 -6.27e-01 -6.19e-01 -6.09e-01 -6.01e-01 -5.96e-01 -5.92e-01 -5.88e-01 -5.85e-01 -5.83e-01  
1.20e-01 -6.26e-01 -6.24e-01 -6.16e-01 -6.05e-01 -5.98e-01 -5.92e-01 -5.88e-01 -5.85e-01 -5.82e-01 -5.80e-01  
1.21e-01 -6.23e-01 -6.21e-01 -6.13e-01 -6.02e-01 -5.94e-01 -5.89e-01 -5.85e-01 -5.82e-01 -5.79e-01 -5.77e-01  
1.23e-01 -6.19e-01 -6.17e-01 -6.09e-01 -5.99e-01 -5.91e-01 -5.86e-01 -5.82e-01 -5.78e-01 -5.76e-01 -5.73e-01  
1.25e-01 -6.16e-01 -6.14e-01 -6.06e-01 -5.95e-01 -5.88e-01 -5.82e-01 -5.78e-01 -5.75e-01 -5.72e-01 -5.70e-01  
1.27e-01 -6.12e-01 -6.10e-01 -6.02e-01 -5.92e-01 -5.84e-01 -5.79e-01 -5.75e-01 -5.72e-01 -5.69e-01 -5.66e-01  
1.29e-01 -6.09e-01 -6.07e-01 -5.99e-01 -5.88e-01 -5.81e-01 -5.75e-01 -5.71e-01 -5.68e-01 -5.65e-01 -5.63e-01  
1.31e-01 -6.05e-01 -6.03e-01 -5.95e-01 -5.85e-01 -5.77e-01 -5.72e-01 -5.68e-01 -5.65e-01 -5.62e-01 -5.59e-01  
1.33e-01 -6.02e-01 -5.99e-01 -5.92e-01 -5.81e-01 -5.74e-01 -5.68e-01 -5.64e-01 -5.61e-01 -5.58e-01 -5.56e-01  
1.35e-01 -5.98e-01 -5.96e-01 -5.88e-01 -5.77e-01 -5.70e-01 -5.65e-01 -5.61e-01 -5.57e-01 -5.55e-01 -5.52e-01  
1.37e-01 -5.94e-01 -5.92e-01 -5.84e-01 -5.74e-01 -5.66e-01 -5.61e-01 -5.57e-01 -5.54e-01 -5.51e-01 -5.49e-01  
1.39e-01 -5.90e-01 -5.88e-01 -5.80e-01 -5.70e-01 -5.63e-01 -5.57e-01 -5.53e-01 -5.50e-01 -5.47e-01 -5.45e-01  
1.41e-01 -5.87e-01 -5.85e-01 -5.77e-01 -5.66e-01 -5.59e-01 -5.54e-01 -5.50e-01 -5.46e-01 -5.44e-01 -5.41e-01  
1.43e-01 -5.83e-01 -5.81e-01 -5.73e-01 -5.62e-01 -5.55e-01 -5.50e-01 -5.46e-01 -5.43e-01 -5.40e-01 -5.38e-01  
1.45e-01 -5.79e-01 -5.77e-01 -5.69e-01 -5.58e-01 -5.51e-01 -5.46e-01 -5.42e-01 -5.39e-01 -5.36e-01 -5.34e-01  
1.47e-01 -5.75e-01 -5.73e-01 -5.65e-01 -5.55e-01 -5.47e-01 -5.42e-01 -5.38e-01 -5.35e-01 -5.32e-01 -5.30e-01  
1.49e-01 -5.71e-01 -5.69e-01 -5.61e-01 -5.51e-01 -5.43e-01 -5.38e-01 -5.34e-01 -5.31e-01 -5.28e-01 -5.26e-01  
1.51e-01 -5.67e-01 -5.65e-01 -5.57e-01 -5.47e-01 -5.39e-01 -5.34e-01 -5.30e-01 -5.27e-01 -5.24e-01 -5.22e-01  
1.53e-01 -5.63e-01 -5.61e-01 -5.53e-01 -5.43e-01 -5.35e-01 -5.30e-01 -5.26e-01 -5.23e-01 -5.20e-01 -5.18e-01  
1.56e-01 -5.58e-01 -5.56e-01 -5.49e-01 -5.38e-01 -5.31e-01 -5.26e-01 -5.22e-01 -5.19e-01 -5.16e-01 -5.14e-01  
1.58e-01 -5.54e-01 -5.52e-01 -5.45e-01 -5.34e-01 -5.27e-01 -5.22e-01 -5.18e-01 -5.15e-01 -5.12e-01 -5.10e-01  
1.60e-01 -5.50e-01 -5.48e-01 -5.40e-01 -5.30e-01 -5.23e-01 -5.18e-01 -5.14e-01 -5.11e-01 -5.08e-01 -5.06e-01  
1.63e-01 -5.46e-01 -5.44e-01 -5.36e-01 -5.26e-01 -5.19e-01 -5.14e-01 -5.10e-01 -5.07e-01 -5.04e-01 -5.02e-01  
1.65e-01 -5.41e-01 -5.39e-01 -5.32e-01 -5.21e-01 -5.14e-01 -5.09e-01 -5.05e-01 -5.02e-01 -5.00e-01 -4.97e-01  
1.67e-01 -5.37e-01 -5.35e-01 -5.27e-01 -5.17e-01 -5.10e-01 -5.05e-01 -5.01e-01 -4.98e-01 -4.95e-01 -4.93e-01  
1.70e-01 -5.32e-01 -5.30e-01 -5.23e-01 -5.13e-01 -5.06e-01 -5.01e-01 -4.97e-01 -4.94e-01 -4.91e-01 -4.89e-01  
1.72e-01 -5.28e-01 -5.26e-01 -5.18e-01 -5.08e-01 -5.01e-01 -4.96e-01 -4.92e-01 -4.89e-01 -4.87e-01 -4.84e-01  
1.75e-01 -5.23e-01 -5.21e-01 -5.14e-01 -5.04e-01 -4.97e-01 -4.92e-01 -4.88e-01 -4.85e-01 -4.82e-01 -4.80e-01  
1.77e-01 -5.19e-01 -5.17e-01 -5.09e-01 -4.99e-01 -4.92e-01 -4.87e-01 -4.83e-01 -4.80e-01 -4.78e-01 -4.75e-01  
1.80e-01 -5.14e-01 -5.12e-01 -5.05e-01 -4.95e-01 -4.88e-01 -4.83e-01 -4.79e-01 -4.76e-01 -4.73e-01 -4.71e-01  
1.83e-01 -5.09e-01 -5.07e-01 -5.00e-01 -4.90e-01 -4.83e-01 -4.78e-01 -4.74e-01 -4.71e-01 -4.69e-01 -4.66e-01  
1.85e-01 -5.05e-01 -5.03e-01 -4.95e-01 -4.85e-01 -4.78e-01 -4.73e-01 -4.70e-01 -4.66e-01 -4.64e-01 -4.62e-01  
1.88e-01 -5.00e-01 -4.98e-01 -4.90e-01 -4.80e-01 -4.74e-01 -4.69e-01 -4.65e-01 -4.62e-01 -4.59e-01 -4.57e-01  
1.91e-01 -4.95e-01 -4.93e-01 -4.86e-01 -4.76e-01 -4.69e-01 -4.64e-01 -4.60e-01 -4.57e-01 -4.54e-01 -4.52e-01  
1.94e-01 -4.90e-01 -4.88e-01 -4.81e-01 -4.71e-01 -4.64e-01 -4.59e-01 -4.55e-01 -4.52e-01 -4.50e-01 -4.47e-01  
1.97e-01 -4.85e-01 -4.83e-01 -4.76e-01 -4.66e-01 -4.59e-01 -4.54e-01 -4.50e-01 -4.47e-01 -4.45e-01 -4.43e-01  
1.99e-01 -4.80e-01 -4.78e-01 -4.71e-01 -4.61e-01 -4.54e-01 -4.49e-01 -4.45e-01 -4.42e-01 -4.40e-01 -4.38e-01  
2.02e-01 -4.75e-01 -4.73e-01 -4.66e-01 -4.56e-01 -4.49e-01 -4.44e-01 -4.40e-01 -4.37e-01 -4.35e-01 -4.33e-01  
2.05e-01 -4.70e-01 -4.68e-01 -4.60e-01 -4.51e-01 -4.44e-01 -4.39e-01 -4.35e-01 -4.32e-01 -4.30e-01 -4.28e-01  
2.08e-01 -4.64e-01 -4.62e-01 -4.55e-01 -4.45e-01 -4.39e-01 -4.34e-01 -4.30e-01 -4.27e-01 -4.25e-01 -4.23e-01  
2.11e-01 -4.59e-01 -4.57e-01 -4.50e-01 -4.40e-01 -4.34e-01 -4.29e-01 -4.25e-01 -4.22e-01 -4.20e-01 -4.17e-01  
2.14e-01 -4.54e-01 -4.52e-01 -4.45e-01 -4.35e-01 -4.28e-01 -4.24e-01 -4.20e-01 -4.17e-01 -4.14e-01 -4.12e-01  
2.18e-01 -4.48e-01 -4.46e-01 -4.39e-01 -4.30e-01 -4.23e-01 -4.18e-01 -4.15e-01 -4.12e-01 -4.09e-01 -4.07e-01  
2.21e-01 -4.43e-01 -4.41e-01 -4.34e-01 -4.24e-01 -4.18e-01 -4.13e-01 -4.09e-01 -4.06e-01 -4.04e-01 -4.02e-01  
2.24e-01 -4.37e-01 -4.35e-01 -4.28e-01 -4.19e-01 -4.12e-01 -4.07e-01 -4.04e-01 -4.01e-01 -3.98e-01 -3.96e-01  
2.27e-01 -4.32e-01 -4.30e-01 -4.23e-01 -4.13e-01 -4.07e-01 -4.02e-01 -3.98e-01 -3.95e-01 -3.93e-01 -3.91e-01  
2.31e-01 -4.26e-01 -4.24e-01 -4.17e-01 -4.08e-01 -4.01e-01 -3.96e-01 -3.93e-01 -3.90e-01 -3.87e-01 -3.85e-01  
2.34e-01 -4.20e-01 -4.19e-01 -4.11e-01 -4.02e-01 -3.96e-01 -3.91e-01 -3.87e-01 -3.84e-01 -3.82e-01 -3.80e-01  
2.38e-01 -4.15e-01 -4.13e-01 -4.06e-01 -3.96e-01 -3.90e-01 -3.85e-01 -3.82e-01 -3.79e-01 -3.76e-01 -3.74e-01  
2.41e-01 -4.09e-01 -4.07e-01 -4.00e-01 -3.91e-01 -3.84e-01 -3.80e-01 -3.76e-01 -3.73e-01 -3.71e-01 -3.69e-01  
2.45e-01 -4.03e-01 -4.01e-01 -3.94e-01 -3.85e-01 -3.78e-01 -3.74e-01 -3.70e-01 -3.67e-01 -3.65e-01 -3.63e-01  
2.48e-01 -3.97e-01 -3.95e-01 -3.88e-01 -3.79e-01 -3.73e-01 -3.68e-01 -3.64e-01 -3.62e-01 -3.59e-01 -3.57e-01  
2.52e-01 -3.91e-01 -3.89e-01 -3.82e-01 -3.73e-01 -3.67e-01 -3.62e-01 -3.59e-01 -3.56e-01 -3.53e-01 -3.51e-01  
2.56e-01 -3.85e-01 -3.83e-01 -3.76e-01 -3.67e-01 -3.61e-01 -3.56e-01 -3.53e-01 -3.50e-01 -3.47e-01 -3.45e-01  
2.59e-01 -3.79e-01 -3.77e-01 -3.70e-01 -3.61e-01 -3.55e-01 -3.50e-01 -3.47e-01 -3.44e-01 -3.41e-01 -3.39e-01  
2.63e-01 -3.72e-01 -3.71e-01 -3.64e-01 -3.55e-01 -3.49e-01 -3.44e-01 -3.41e-01 -3.38e-01 -3.35e-01 -3.33e-01  
2.67e-01 -3.66e-01 -3.64e-01 -3.58e-01 -3.49e-01 -3.42e-01 -3.38e-01 -3.34e-01 -3.32e-01 -3.29e-01 -3.27e-01  
2.71e-01 -3.60e-01 -3.58e-01 -3.51e-01 -3.42e-01 -3.36e-01 -3.32e-01 -3.28e-01 -3.25e-01 -3.23e-01 -3.21e-01  
2.75e-01 -3.54e-01 -3.52e-01 -3.45e-01 -3.36e-01 -3.30e-01 -3.25e-01 -3.22e-01 -3.19e-01 -3.17e-01 -3.15e-01  
2.79e-01 -3.47e-01 -3.45e-01 -3.39e-01 -3.30e-01 -3.24e-01 -3.19e-01 -3.16e-01 -3.13e-01 -3.11e-01 -3.09e-01  
2.83e-01 -3.41e-01 -3.39e-01 -3.32e-01 -3.23e-01 -3.17e-01 -3.13e-01 -3.09e-01 -3.07e-01 -3.04e-01 -3.02e-01  
2.87e-01 -3.34e-01 -3.32e-01 -3.26e-01 -3.17e-01 -3.11e-01 -3.06e-01 -3.03e-01 -3.00e-01 -2.98e-01 -2.96e-01  
2.91e-01 -3.27e-01 -3.26e-01 -3.19e-01 -3.10e-01 -3.04e-01 -3.00e-01 -2.96e-01 -2.94e-01 -2.91e-01 -2.90e-01  
2.96e-01 -3.21e-01 -3.19e-01 -3.12e-01 -3.04e-01 -2.98e-01 -2.93e-01 -2.90e-01 -2.87e-01 -2.85e-01 -2.83e-01  
3.00e-01 -3.14e-01 -3.12e-01 -3.06e-01 -2.97e-01 -2.91e-01 -2.87e-01 -2.83e-01 -2.81e-01 -2.78e-01 -2.76e-01  
3.04e-01 -3.07e-01 -3.05e-01 -2.99e-01 -2.90e-01 -2.84e-01 -2.80e-01 -2.77e-01 -2.74e-01 -2.72e-01 -2.70e-01  
3.09e-01 -3.00e-01 -2.98e-01 -2.92e-01 -2.83e-01 -2.77e-01 -2.73e-01 -2.70e-01 -2.67e-01 -2.65e-01 -2.63e-01  
3.13e-01 -2.93e-01 -2.92e-01 -2.85e-01 -2.77e-01 -2.71e-01 -2.66e-01 -2.63e-01 -2.60e-01 -2.58e-01 -2.56e-01  
3.18e-01 -2.86e-01 -2.85e-01 -2.78e-01 -2.70e-01 -2.64e-01 -2.59e-01 -2.56e-01 -2.54e-01 -2.51e-01 -2.50e-01  
3.23e-01 -2.79e-01 -2.77e-01 -2.71e-01 -2.63e-01 -2.57e-01 -2.53e-01 -2.49e-01 -2.47e-01 -2.44e-01 -2.43e-01  
3.27e-01 -2.72e-01 -2.70e-01 -2.64e-01 -2.56e-01 -2.50e-01 -2.46e-01 -2.42e-01 -2.40e-01 -2.38e-01 -2.36e-01  
3.32e-01 -2.65e-01 -2.63e-01 -2.57e-01 -2.48e-01 -2.43e-01 -2.38e-01 -2.35e-01 -2.33e-01 -2.31e-01 -2.29e-01  
3.37e-01 -2.57e-01 -2.56e-01 -2.50e-01 -2.41e-01 -2.36e-01 -2.31e-01 -2.28e-01 -2.26e-01 -2.23e-01 -2.22e-01  
3.42e-01 -2.50e-01 -2.48e-01 -2.42e-01 -2.34e-01 -2.28e-01 -2.24e-01 -2.21e-01 -2.18e-01 -2.16e-01 -2.14e-01  
3.47e-01 -2.43e-01 -2.41e-01 -2.35e-01 -2.27e-01 -2.21e-01 -2.17e-01 -2.14e-01 -2.11e-01 -2.09e-01 -2.07e-01  
3.52e-01 -2.35e-01 -2.34e-01 -2.28e-01 -2.19e-01 -2.14e-01 -2.10e-01 -2.06e-01 -2.04e-01 -2.02e-01 -2.00e-01  
3.57e-01 -2.28e-01 -2.26e-01 -2.20e-01 -2.12e-01 -2.06e-01 -2.02e-01 -1.99e-01 -1.97e-01 -1.94e-01 -1.93e-01  
3.63e-01 -2.20e-01 -2.18e-01 -2.12e-01 -2.04e-01 -1.99e-01 -1.95e-01 -1.92e-01 -1.89e-01 -1.87e-01 -1.85e-01  
3.68e-01 -2.12e-01 -2.11e-01 -2.05e-01 -1.97e-01 -1.91e-01 -1.87e-01 -1.84e-01 -1.82e-01 -1.80e-01 -1.78e-01  
3.73e-01 -2.05e-01 -2.03e-01 -1.97e-01 -1.89e-01 -1.84e-01 -1.80e-01 -1.77e-01 -1.74e-01 -1.72e-01 -1.70e-01  
3.79e-01 -1.97e-01 -1.95e-01 -1.89e-01 -1.81e-01 -1.76e-01 -1.72e-01 -1.69e-01 -1.67e-01 -1.64e-01 -1.63e-01  
3.84e-01 -1.89e-01 -1.87e-01 -1.82e-01 -1.74e-01 -1.68e-01 -1.64e-01 -1.61e-01 -1.59e-01 -1.57e-01 -1.55e-01  
3.90e-01 -1.81e-01 -1.80e-01 -1.74e-01 -1.66e-01 -1.61e-01 -1.57e-01 -1.54e-01 -1.51e-01 -1.49e-01 -1.47e-01  
3.96e-01 -1.73e-01 -1.72e-01 -1.66e-01 -1.58e-01 -1.53e-01 -1.49e-01 -1.46e-01 -1.43e-01 -1.41e-01 -1.40e-01  
4.01e-01 -1.65e-01 -1.64e-01 -1.58e-01 -1.50e-01 -1.45e-01 -1.41e-01 -1.38e-01 -1.36e-01 -1.34e-01 -1.32e-01  
4.07e-01 -1.57e-01 -1.55e-01 -1.50e-01 -1.42e-01 -1.37e-01 -1.33e-01 -1.30e-01 -1.28e-01 -1.26e-01 -1.24e-01  
4.13e-01 -1.49e-01 -1.47e-01 -1.42e-01 -1.34e-01 -1.29e-01 -1.25e-01 -1.22e-01 -1.20e-01 -1.18e-01 -1.16e-01  
4.19e-01 -1.41e-01 -1.39e-01 -1.33e-01 -1.26e-01 -1.21e-01 -1.17e-01 -1.14e-01 -1.12e-01 -1.10e-01 -1.08e-01  
4.26e-01 -1.32e-01 -1.31e-01 -1.25e-01 -1.18e-01 -1.13e-01 -1.09e-01 -1.06e-01 -1.04e-01 -1.02e-01 -1.00e-01  
4.32e-01 -1.24e-01 -1.22e-01 -1.17e-01 -1.09e-01 -1.04e-01 -1.01e-01 -9.77e-02 -9.54e-02 -9.35e-02 -9.19e-02  
4.38e-01 -1.16e-01 -1.14e-01 -1.09e-01 -1.01e-01 -9.61e-02 -9.24e-02 -8.95e-02 -8.72e-02 -8.53e-02 -8.37e-02  
4.45e-01 -1.07e-01 -1.06e-01 -1.00e-01 -9.28e-02 -8.77e-02 -8.41e-02 -8.13e-02 -7.90e-02 -7.71e-02 -7.55e-02  
4.51e-01 -9.85e-02 -9.71e-02 -9.17e-02 -8.44e-02 -7.94e-02 -7.57e-02 -7.29e-02 -7.07e-02 -6.88e-02 -6.72e-02  
4.58e-01 -8.99e-02 -8.85e-02 -8.31e-02 -7.59e-02 -7.09e-02 -6.73e-02 -6.45e-02 -6.23e-02 -6.04e-02 -5.88e-02  
4.65e-01 -8.13e-02 -7.99e-02 -7.46e-02 -6.74e-02 -6.24e-02 -5.88e-02 -5.61e-02 -5.39e-02 -5.20e-02 -5.04e-02  
4.71e-01 -7.26e-02 -7.12e-02 -6.59e-02 -5.88e-02 -5.39e-02 -5.03e-02 -4.76e-02 -4.54e-02 -4.36e-02 -4.20e-02  
4.78e-01 -6.38e-02 -6.25e-02 -5.72e-02 -5.01e-02 -4.53e-02 -4.17e-02 -3.90e-02 -3.69e-02 -3.50e-02 -3.35e-02  
4.85e-01 -5.50e-02 -5.37e-02 -4.84e-02 -4.14e-02 -3.66e-02 -3.31e-02 -3.04e-02 -2.83e-02 -2.65e-02 -2.49e-02  
4.92e-01 -4.62e-02 -4.48e-02 -3.96e-02 -3.27e-02 -2.79e-02 -2.44e-02 -2.18e-02 -1.96e-02 -1.78e-02 -1.63e-02  
5.00e-01 -3.72e-02 -3.59e-02 -3.08e-02 -2.39e-02 -1.91e-02 -1.57e-02 -1.30e-02 -1.09e-02 -9.14e-03 -7.63e-03  
5.07e-01 -2.83e-02 -2.69e-02 -2.18e-02 -1.50e-02 -1.03e-02 -6.89e-03 -4.27e-03 -2.16e-03 -4.09e-04 1.09e-03  
5.14e-01 -1.92e-02 -1.79e-02 -1.29e-02 -6.08e-03 -1.43e-03 1.95e-03 4.55e-03 6.64e-03 8.38e-03 9.87e-03  
5.22e-01 -1.01e-02 -8.83e-03 -3.84e-03 2.88e-03 7.50e-03 1.08e-02 1.34e-02 1.55e-02 1.72e-02 1.87e-02  
5.30e-01 -1.00e-03 2.88e-04 5.24e-03 1.19e-02 1.65e-02 1.98e-02 2.23e-02 2.44e-02 2.61e-02 2.76e-02  
5.37e-01 8.18e-03 9.46e-03 1.44e-02 2.10e-02 2.55e-02 2.88e-02 3.13e-02 3.33e-02 3.50e-02 3.65e-02  
5.45e-01 1.74e-02 1.87e-02 2.35e-02 3.01e-02 3.46e-02 3.78e-02 4.03e-02 4.23e-02 4.40e-02 4.55e-02  
5.53e-01 2.67e-02 2.80e-02 3.28e-02 3.92e-02 4.37e-02 4.69e-02 4.94e-02 5.14e-02 5.31e-02 5.45e-02  
5.61e-01 3.60e-02 3.73e-02 4.20e-02 4.85e-02 5.29e-02 5.61e-02 5.85e-02 6.05e-02 6.21e-02 6.35e-02  
5.70e-01 4.54e-02 4.66e-02 5.14e-02 5.77e-02 6.21e-02 6.52e-02 6.77e-02 6.96e-02 7.13e-02 7.27e-02  
5.78e-01 5.48e-02 5.60e-02 6.07e-02 6.70e-02 7.13e-02 7.45e-02 7.69e-02 7.88e-02 8.04e-02 8.18e-02  
5.87e-01 6.43e-02 6.55e-02 7.01e-02 7.63e-02 8.06e-02 8.37e-02 8.61e-02 8.80e-02 8.96e-02 9.10e-02  
5.95e-01 7.38e-02 7.50e-02 7.96e-02 8.57e-02 9.00e-02 9.30e-02 9.54e-02 9.73e-02 9.89e-02 1.00e-01  
6.04e-01 8.33e-02 8.45e-02 8.91e-02 9.52e-02 9.93e-02 1.02e-01 1.05e-01 1.07e-01 1.08e-01 1.10e-01  
6.13e-01 9.29e-02 9.41e-02 9.86e-02 1.05e-01 1.09e-01 1.12e-01 1.14e-01 1.16e-01 1.18e-01 1.19e-01  
6.22e-01 1.03e-01 1.04e-01 1.08e-01 1.14e-01 1.18e-01 1.21e-01 1.23e-01 1.25e-01 1.27e-01 1.28e-01  
6.31e-01 1.12e-01 1.13e-01 1.18e-01 1.24e-01 1.28e-01 1.31e-01 1.33e-01 1.35e-01 1.36e-01 1.38e-01  
6.40e-01 1.22e-01 1.23e-01 1.27e-01 1.33e-01 1.37e-01 1.40e-01 1.42e-01 1.44e-01 1.46e-01 1.47e-01  
6.50e-01 1.32e-01 1.33e-01 1.37e-01 1.43e-01 1.47e-01 1.50e-01 1.52e-01 1.54e-01 1.55e-01 1.56e-01  
6.59e-01 1.41e-01 1.43e-01 1.47e-01 1.53e-01 1.56e-01 1.59e-01 1.61e-01 1.63e-01 1.65e-01 1.66e-01  
6.69e-01 1.51e-01 1.52e-01 1.57e-01 1.62e-01 1.66e-01 1.69e-01 1.71e-01 1.73e-01 1.74e-01 1.75e-01  
6.79e-01 1.61e-01 1.62e-01 1.66e-01 1.72e-01 1.76e-01 1.79e-01 1.81e-01 1.82e-01 1.84e-01 1.85e-01  
6.89e-01 1.71e-01 1.72e-01 1.76e-01 1.82e-01 1.85e-01 1.88e-01 1.90e-01 1.92e-01 1.93e-01 1.95e-01  
6.99e-01 1.81e-01 1.82e-01 1.86e-01 1.91e-01 1.95e-01 1.98e-01 2.00e-01 2.02e-01 2.03e-01 2.04e-01  
7.09e-01 1.91e-01 1.92e-01 1.96e-01 2.01e-01 2.05e-01 2.08e-01 2.10e-01 2.11e-01 2.13e-01 2.14e-01  
7.19e-01 2.01e-01 2.02e-01 2.06e-01 2.11e-01 2.15e-01 2.17e-01 2.19e-01 2.21e-01 2.22e-01 2.24e-01  
7.30e-01 2.11e-01 2.12e-01 2.16e-01 2.21e-01 2.24e-01 2.27e-01 2.29e-01 2.31e-01 2.32e-01 2.33e-01  
7.41e-01 2.21e-01 2.22e-01 2.25e-01 2.31e-01 2.34e-01 2.37e-01 2.39e-01 2.40e-01 2.42e-01 2.43e-01  
7.51e-01 2.31e-01 2.32e-01 2.35e-01 2.41e-01 2.44e-01 2.47e-01 2.49e-01 2.50e-01 2.51e-01 2.53e-01  
7.63e-01 2.41e-01 2.42e-01 2.45e-01 2.50e-01 2.54e-01 2.56e-01 2.58e-01 2.60e-01 2.61e-01 2.62e-01  
7.74e-01 2.51e-01 2.52e-01 2.55e-01 2.60e-01 2.64e-01 2.66e-01 2.68e-01 2.70e-01 2.71e-01 2.72e-01  
7.85e-01 2.61e-01 2.62e-01 2.65e-01 2.70e-01 2.74e-01 2.76e-01 2.78e-01 2.79e-01 2.81e-01 2.82e-01  
7.97e-01 2.71e-01 2.72e-01 2.75e-01 2.80e-01 2.83e-01 2.86e-01 2.88e-01 2.89e-01 2.91e-01 2.92e-01  
8.08e-01 2.81e-01 2.82e-01 2.85e-01 2.90e-01 2.93e-01 2.96e-01 2.98e-01 2.99e-01 3.00e-01 3.01e-01  
8.20e-01 2.91e-01 2.92e-01 2.95e-01 3.00e-01 3.03e-01 3.06e-01 3.07e-01 3.09e-01 3.10e-01 3.11e-01  
8.32e-01 3.01e-01 3.02e-01 3.05e-01 3.10e-01 3.13e-01 3.15e-01 3.17e-01 3.19e-01 3.20e-01 3.21e-01  
8.44e-01 3.11e-01 3.12e-01 3.15e-01 3.20e-01 3.23e-01 3.25e-01 3.27e-01 3.29e-01 3.30e-01 3.31e-01  
8.57e-01 3.21e-01 3.22e-01 3.25e-01 3.30e-01 3.33e-01 3.35e-01 3.37e-01 3.38e-01 3.40e-01 3.41e-01  
8.69e-01 3.31e-01 3.32e-01 3.35e-01 3.40e-01 3.43e-01 3.45e-01 3.47e-01 3.48e-01 3.49e-01 3.50e-01  
8.82e-01 3.41e-01 3.42e-01 3.45e-01 3.50e-01 3.53e-01 3.55e-01 3.57e-01 3.58e-01 3.59e-01 3.60e-01  
8.95e-01 3.51e-01 3.52e-01 3.55e-01 3.60e-01 3.63e-01 3.65e-01 3.66e-01 3.68e-01 3.69e-01 3.70e-01  
9.08e-01 3.61e-01 3.62e-01 3.65e-01 3.70e-01 3.73e-01 3.75e-01 3.76e-01 3.78e-01 3.79e-01 3.80e-01  
9.22e-01 3.71e-01 3.72e-01 3.75e-01 3.80e-01 3.82e-01 3.85e-01 3.86e-01 3.87e-01 3.88e-01 3.89e-01  
9.35e-01 3.81e-01 3.82e-01 3.85e-01 3.89e-01 3.92e-01 3.94e-01 3.96e-01 3.97e-01 3.98e-01 3.99e-01  
9.49e-01 3.91e-01 3.92e-01 3.95e-01 3.99e-01 4.02e-01 4.04e-01 4.06e-01 4.07e-01 4.08e-01 4.09e-01  
9.63e-01 4.01e-01 4.02e-01 4.05e-01 4.09e-01 4.12e-01 4.14e-01 4.15e-01 4.17e-01 4.18e-01 4.19e-01  
9.77e-01 4.11e-01 4.12e-01 4.15e-01 4.19e-01 4.22e-01 4.24e-01 4.25e-01 4.26e-01 4.27e-01 4.28e-01  
9.91e-01 4.21e-01 4.22e-01 4.25e-01 4.29e-01 4.32e-01 4.33e-01 4.35e-01 4.36e-01 4.37e-01 4.38e-01  
1.01e+00 4.31e-01 4.32e-01 4.35e-01 4.39e-01 4.41e-01 4.43e-01 4.45e-01 4.46e-01 4.47e-01 4.48e-01  
1.02e+00 4.41e-01 4.42e-01 4.45e-01 4.49e-01 4.51e-01 4.53e-01 4.54e-01 4.56e-01 4.56e-01 4.57e-01  
1.04e+00 4.51e-01 4.52e-01 4.55e-01 4.58e-01 4.61e-01 4.63e-01 4.64e-01 4.65e-01 4.66e-01 4.67e-01  
1.05e+00 4.61e-01 4.62e-01 4.64e-01 4.68e-01 4.70e-01 4.72e-01 4.74e-01 4.75e-01 4.76e-01 4.76e-01  
1.07e+00 4.71e-01 4.72e-01 4.74e-01 4.78e-01 4.80e-01 4.82e-01 4.83e-01 4.84e-01 4.85e-01 4.86e-01  
1.08e+00 4.81e-01 4.81e-01 4.84e-01 4.87e-01 4.90e-01 4.91e-01 4.93e-01 4.94e-01 4.95e-01 4.96e-01  
1.10e+00 4.90e-01 4.91e-01 4.94e-01 4.97e-01 4.99e-01 5.01e-01 5.02e-01 5.03e-01 5.04e-01 5.05e-01  
1.11e+00 5.00e-01 5.01e-01 5.03e-01 5.07e-01 5.09e-01 5.10e-01 5.12e-01 5.13e-01 5.14e-01 5.14e-01  
1.13e+00 5.10e-01 5.10e-01 5.13e-01 5.16e-01 5.18e-01 5.20e-01 5.21e-01 5.22e-01 5.23e-01 5.24e-01  
1.15e+00 5.19e-01 5.20e-01 5.22e-01 5.26e-01 5.28e-01 5.29e-01 5.31e-01 5.32e-01 5.32e-01 5.33e-01  
1.16e+00 5.29e-01 5.29e-01 5.32e-01 5.35e-01 5.37e-01 5.39e-01 5.40e-01 5.41e-01 5.42e-01 5.42e-01  
1.18e+00 5.38e-01 5.39e-01 5.41e-01 5.44e-01 5.46e-01 5.48e-01 5.49e-01 5.50e-01 5.51e-01 5.52e-01  
1.20e+00 5.48e-01 5.48e-01 5.51e-01 5.54e-01 5.56e-01 5.57e-01 5.58e-01 5.59e-01 5.60e-01 5.61e-01  
1.22e+00 5.57e-01 5.58e-01 5.60e-01 5.63e-01 5.65e-01 5.66e-01 5.68e-01 5.69e-01 5.69e-01 5.70e-01  
1.23e+00 5.67e-01 5.67e-01 5.69e-01 5.72e-01 5.74e-01 5.76e-01 5.77e-01 5.78e-01 5.78e-01 5.79e-01  
1.25e+00 5.76e-01 5.76e-01 5.79e-01 5.81e-01 5.83e-01 5.85e-01 5.86e-01 5.87e-01 5.87e-01 5.88e-01  
1.27e+00 5.85e-01 5.86e-01 5.88e-01 5.90e-01 5.92e-01 5.94e-01 5.95e-01 5.96e-01 5.96e-01 5.97e-01  
1.29e+00 5.94e-01 5.95e-01 5.97e-01 5.99e-01 6.01e-01 6.03e-01 6.04e-01 6.05e-01 6.05e-01 6.06e-01  
1.31e+00 6.03e-01 6.04e-01 6.06e-01 6.08e-01 6.10e-01 6.12e-01 6.13e-01 6.13e-01 6.14e-01 6.15e-01  
1.33e+00 6.12e-01 6.13e-01 6.15e-01 6.17e-01 6.19e-01 6.20e-01 6.21e-01 6.22e-01 6.23e-01 6.23e-01  
1.35e+00 6.21e-01 6.22e-01 6.24e-01 6.26e-01 6.28e-01 6.29e-01 6.30e-01 6.31e-01 6.32e-01 6.32e-01  
1.37e+00 6.30e-01 6.31e-01 6.32e-01 6.35e-01 6.37e-01 6.38e-01 6.39e-01 6.40e-01 6.40e-01 6.41e-01  
1.39e+00 6.39e-01 6.39e-01 6.41e-01 6.44e-01 6.45e-01 6.46e-01 6.47e-01 6.48e-01 6.49e-01 6.49e-01  
1.41e+00 6.48e-01 6.48e-01 6.50e-01 6.52e-01 6.54e-01 6.55e-01 6.56e-01 6.57e-01 6.57e-01 6.58e-01  
1.43e+00 6.56e-01 6.57e-01 6.58e-01 6.61e-01 6.62e-01 6.63e-01 6.64e-01 6.65e-01 6.66e-01 6.66e-01  
1.45e+00 6.65e-01 6.65e-01 6.67e-01 6.69e-01 6.71e-01 6.72e-01 6.73e-01 6.73e-01 6.74e-01 6.74e-01  
1.47e+00 6.73e-01 6.74e-01 6.75e-01 6.77e-01 6.79e-01 6.80e-01 6.81e-01 6.82e-01 6.82e-01 6.83e-01  
1.49e+00 6.81e-01 6.82e-01 6.83e-01 6.86e-01 6.87e-01 6.88e-01 6.89e-01 6.90e-01 6.90e-01 6.91e-01  
1.51e+00 6.90e-01 6.90e-01 6.92e-01 6.94e-01 6.95e-01 6.96e-01 6.97e-01 6.98e-01 6.98e-01 6.99e-01  
1.54e+00 6.98e-01 6.98e-01 7.00e-01 7.02e-01 7.03e-01 7.04e-01 7.05e-01 7.06e-01 7.06e-01 7.07e-01  
1.56e+00 7.06e-01 7.06e-01 7.08e-01 7.10e-01 7.11e-01 7.12e-01 7.13e-01 7.14e-01 7.14e-01 7.14e-01  
1.58e+00 7.14e-01 7.14e-01 7.16e-01 7.18e-01 7.19e-01 7.20e-01 7.21e-01 7.21e-01 7.22e-01 7.22e-01  
1.60e+00 7.22e-01 7.22e-01 7.24e-01 7.25e-01 7.27e-01 7.28e-01 7.28e-01 7.29e-01 7.29e-01 7.30e-01  
1.63e+00 7.30e-01 7.30e-01 7.31e-01 7.33e-01 7.34e-01 7.35e-01 7.36e-01 7.37e-01 7.37e-01 7.37e-01  
1.65e+00 7.37e-01 7.38e-01 7.39e-01 7.41e-01 7.42e-01 7.43e-01 7.43e-01 7.44e-01 7.44e-01 7.45e-01  
1.68e+00 7.45e-01 7.45e-01 7.46e-01 7.48e-01 7.49e-01 7.50e-01 7.51e-01 7.51e-01 7.52e-01 7.52e-01  
1.70e+00 7.52e-01 7.53e-01 7.54e-01 7.56e-01 7.57e-01 7.58e-01 7.58e-01 7.59e-01 7.59e-01 7.59e-01  
1.73e+00 7.60e-01 7.60e-01 7.61e-01 7.63e-01 7.64e-01 7.65e-01 7.65e-01 7.66e-01 7.66e-01 7.67e-01  
1.75e+00 7.67e-01 7.67e-01 7.68e-01 7.70e-01 7.71e-01 7.72e-01 7.72e-01 7.73e-01 7.73e-01 7.74e-01  
1.78e+00 7.74e-01 7.74e-01 7.75e-01 7.77e-01 7.78e-01 7.79e-01 7.79e-01 7.80e-01 7.80e-01 7.81e-01  
1.80e+00 7.81e-01 7.81e-01 7.82e-01 7.84e-01 7.85e-01 7.86e-01 7.86e-01 7.87e-01 7.87e-01 7.87e-01  
1.83e+00 7.88e-01 7.88e-01 7.89e-01 7.91e-01 7.92e-01 7.92e-01 7.93e-01 7.93e-01 7.94e-01 7.94e-01  
1.86e+00 7.95e-01 7.95e-01 7.96e-01 7.97e-01 7.98e-01 7.99e-01 8.00e-01 8.00e-01 8.00e-01 8.01e-01  
1.88e+00 8.01e-01 8.02e-01 8.03e-01 8.04e-01 8.05e-01 8.06e-01 8.06e-01 8.07e-01 8.07e-01 8.07e-01  
1.91e+00 8.08e-01 8.08e-01 8.09e-01 8.10e-01 8.11e-01 8.12e-01 8.13e-01 8.13e-01 8.13e-01 8.14e-01  
1.94e+00 8.14e-01 8.15e-01 8.16e-01 8.17e-01 8.18e-01 8.18e-01 8.19e-01 8.19e-01 8.20e-01 8.20e-01  
1.97e+00 8.21e-01 8.21e-01 8.22e-01 8.23e-01 8.24e-01 8.25e-01 8.25e-01 8.25e-01 8.26e-01 8.26e-01  
2.00e+00 8.27e-01 8.27e-01 8.28e-01 8.29e-01 8.30e-01 8.31e-01 8.31e-01 8.31e-01 8.32e-01 8.32e-01  
2.03e+00 8.33e-01 8.33e-01 8.34e-01 8.35e-01 8.36e-01 8.37e-01 8.37e-01 8.37e-01 8.38e-01 8.38e-01  
2.05e+00 8.39e-01 8.39e-01 8.40e-01 8.41e-01 8.42e-01 8.42e-01 8.43e-01 8.43e-01 8.43e-01 8.44e-01  
2.09e+00 8.45e-01 8.45e-01 8.46e-01 8.47e-01 8.48e-01 8.48e-01 8.48e-01 8.49e-01 8.49e-01 8.49e-01  
2.12e+00 8.50e-01 8.51e-01 8.51e-01 8.52e-01 8.53e-01 8.54e-01 8.54e-01 8.54e-01 8.55e-01 8.55e-01  
2.15e+00 8.56e-01 8.56e-01 8.57e-01 8.58e-01 8.59e-01 8.59e-01 8.59e-01 8.60e-01 8.60e-01 8.60e-01  
2.18e+00 8.61e-01 8.62e-01 8.62e-01 8.63e-01 8.64e-01 8.64e-01 8.65e-01 8.65e-01 8.65e-01 8.66e-01  
2.21e+00 8.67e-01 8.67e-01 8.68e-01 8.69e-01 8.69e-01 8.70e-01 8.70e-01 8.70e-01 8.71e-01 8.71e-01  
2.24e+00 8.72e-01 8.72e-01 8.73e-01 8.74e-01 8.74e-01 8.75e-01 8.75e-01 8.75e-01 8.76e-01 8.76e-01  
2.28e+00 8.77e-01 8.77e-01 8.78e-01 8.79e-01 8.79e-01 8.80e-01 8.80e-01 8.80e-01 8.81e-01 8.81e-01  
2.31e+00 8.82e-01 8.82e-01 8.83e-01 8.84e-01 8.84e-01 8.85e-01 8.85e-01 8.85e-01 8.85e-01 8.86e-01  
2.34e+00 8.87e-01 8.87e-01 8.88e-01 8.88e-01 8.89e-01 8.89e-01 8.90e-01 8.90e-01 8.90e-01 8.90e-01  
2.38e+00 8.92e-01 8.92e-01 8.92e-01 8.93e-01 8.94e-01 8.94e-01 8.94e-01 8.95e-01 8.95e-01 8.95e-01  
2.41e+00 8.96e-01 8.96e-01 8.97e-01 8.98e-01 8.98e-01 8.99e-01 8.99e-01 8.99e-01 8.99e-01 8.99e-01  
2.45e+00 9.01e-01 9.01e-01 9.01e-01 9.02e-01 9.03e-01 9.03e-01 9.03e-01 9.03e-01 9.04e-01 9.04e-01  
2.48e+00 9.05e-01 9.05e-01 9.06e-01 9.06e-01 9.07e-01 9.07e-01 9.07e-01 9.08e-01 9.08e-01 9.08e-01  
2.52e+00 9.09e-01 9.09e-01 9.10e-01 9.11e-01 9.11e-01 9.11e-01 9.12e-01 9.12e-01 9.12e-01 9.12e-01  
2.56e+00 9.13e-01 9.14e-01 9.14e-01 9.15e-01 9.15e-01 9.15e-01 9.16e-01 9.16e-01 9.16e-01 9.16e-01  
2.59e+00 9.17e-01 9.18e-01 9.18e-01 9.19e-01 9.19e-01 9.19e-01 9.19e-01 9.20e-01 9.20e-01 9.20e-01  
2.63e+00 9.21e-01 9.21e-01 9.22e-01 9.22e-01 9.23e-01 9.23e-01 9.23e-01 9.23e-01 9.24e-01 9.24e-01  
2.67e+00 9.25e-01 9.25e-01 9.26e-01 9.26e-01 9.26e-01 9.27e-01 9.27e-01 9.27e-01 9.27e-01 9.27e-01  
2.71e+00 9.29e-01 9.29e-01 9.29e-01 9.30e-01 9.30e-01 9.30e-01 9.31e-01 9.31e-01 9.31e-01 9.31e-01  
2.75e+00 9.32e-01 9.32e-01 9.33e-01 9.33e-01 9.34e-01 9.34e-01 9.34e-01 9.34e-01 9.34e-01 9.34e-01  
2.79e+00 9.36e-01 9.36e-01 9.36e-01 9.37e-01 9.37e-01 9.37e-01 9.37e-01 9.37e-01 9.38e-01 9.38e-01  
2.83e+00 9.39e-01 9.39e-01 9.39e-01 9.40e-01 9.40e-01 9.40e-01 9.41e-01 9.41e-01 9.41e-01 9.41e-01  
2.87e+00 9.42e-01 9.42e-01 9.43e-01 9.43e-01 9.43e-01 9.44e-01 9.44e-01 9.44e-01 9.44e-01 9.44e-01  
2.92e+00 9.45e-01 9.45e-01 9.46e-01 9.46e-01 9.46e-01 9.47e-01 9.47e-01 9.47e-01 9.47e-01 9.47e-01  
2.96e+00 9.48e-01 9.48e-01 9.49e-01 9.49e-01 9.49e-01 9.49e-01 9.50e-01 9.50e-01 9.50e-01 9.50e-01  
3.00e+00 9.51e-01 9.51e-01 9.51e-01 9.52e-01 9.52e-01 9.52e-01 9.52e-01 9.53e-01 9.53e-01 9.53e-01  
3.05e+00 9.54e-01 9.54e-01 9.54e-01 9.55e-01 9.55e-01 9.55e-01 9.55e-01 9.55e-01 9.55e-01 9.55e-01  
3.09e+00 9.57e-01 9.57e-01 9.57e-01 9.57e-01 9.57e-01 9.58e-01 9.58e-01 9.58e-01 9.58e-01 9.58e-01  
3.14e+00 9.59e-01 9.59e-01 9.59e-01 9.60e-01 9.60e-01 9.60e-01 9.60e-01 9.60e-01 9.60e-01 9.60e-01  
3.18e+00 9.62e-01 9.62e-01 9.62e-01 9.62e-01 9.62e-01 9.63e-01 9.63e-01 9.63e-01 9.63e-01 9.63e-01  
3.23e+00 9.64e-01 9.64e-01 9.64e-01 9.64e-01 9.65e-01 9.65e-01 9.65e-01 9.65e-01 9.65e-01 9.65e-01  
3.28e+00 9.66e-01 9.66e-01 9.66e-01 9.67e-01 9.67e-01 9.67e-01 9.67e-01 9.67e-01 9.67e-01 9.67e-01  
3.32e+00 9.68e-01 9.68e-01 9.69e-01 9.69e-01 9.69e-01 9.69e-01 9.69e-01 9.69e-01 9.69e-01 9.69e-01  
3.37e+00 9.71e-01 9.71e-01 9.71e-01 9.71e-01 9.71e-01 9.71e-01 9.71e-01 9.71e-01 9.71e-01 9.72e-01  
3.42e+00 9.73e-01 9.73e-01 9.73e-01 9.73e-01 9.73e-01 9.73e-01 9.73e-01 9.73e-01 9.73e-01 9.73e-01  
3.47e+00 9.74e-01 9.74e-01 9.75e-01 9.75e-01 9.75e-01 9.75e-01 9.75e-01 9.75e-01 9.75e-01 9.75e-01  
3.52e+00 9.76e-01 9.76e-01 9.76e-01 9.77e-01 9.77e-01 9.77e-01 9.77e-01 9.77e-01 9.77e-01 9.77e-01  
3.58e+00 9.78e-01 9.78e-01 9.78e-01 9.78e-01 9.78e-01 9.79e-01 9.79e-01 9.79e-01 9.79e-01 9.79e-01  
3.63e+00 9.80e-01 9.80e-01 9.80e-01 9.80e-01 9.80e-01 9.80e-01 9.80e-01 9.80e-01 9.80e-01 9.80e-01  
3.68e+00 9.81e-01 9.81e-01 9.81e-01 9.82e-01 9.82e-01 9.82e-01 9.82e-01 9.82e-01 9.82e-01 9.82e-01  
3.74e+00 9.83e-01 9.83e-01 9.83e-01 9.83e-01 9.83e-01 9.83e-01 9.83e-01 9.83e-01 9.83e-01 9.83e-01  
3.79e+00 9.84e-01 9.84e-01 9.84e-01 9.84e-01 9.85e-01 9.85e-01 9.85e-01 9.85e-01 9.85e-01 9.85e-01  
3.85e+00 9.86e-01 9.86e-01 9.86e-01 9.86e-01 9.86e-01 9.86e-01 9.86e-01 9.86e-01 9.86e-01 9.86e-01  
3.90e+00 9.87e-01 9.87e-01 9.87e-01 9.87e-01 9.87e-01 9.87e-01 9.87e-01 9.87e-01 9.87e-01 9.87e-01  
3.96e+00 9.88e-01 9.88e-01 9.88e-01 9.88e-01 9.88e-01 9.88e-01 9.89e-01 9.89e-01 9.89e-01 9.89e-01  
4.02e+00 9.89e-01 9.89e-01 9.89e-01 9.90e-01 9.90e-01 9.90e-01 9.90e-01 9.90e-01 9.90e-01 9.90e-01  
4.08e+00 9.90e-01 9.90e-01 9.91e-01 9.91e-01 9.91e-01 9.91e-01 9.91e-01 9.91e-01 9.91e-01 9.91e-01  
4.14e+00 9.91e-01 9.91e-01 9.92e-01 9.92e-01 9.92e-01 9.92e-01 9.92e-01 9.92e-01 9.92e-01 9.92e-01  
4.20e+00 9.92e-01 9.92e-01 9.93e-01 9.93e-01 9.93e-01 9.93e-01 9.93e-01 9.93e-01 9.93e-01 9.93e-01  
4.26e+00 9.93e-01 9.93e-01 9.93e-01 9.94e-01 9.94e-01 9.94e-01 9.94e-01 9.94e-01 9.94e-01 9.94e-01  
4.32e+00 9.94e-01 9.94e-01 9.94e-01 9.94e-01 9.94e-01 9.95e-01 9.95e-01 9.95e-01 9.95e-01 9.95e-01  
4.39e+00 9.95e-01 9.95e-01 9.95e-01 9.95e-01 9.95e-01 9.95e-01 9.95e-01 9.95e-01 9.95e-01 9.95e-01  
4.45e+00 9.96e-01 9.96e-01 9.96e-01 9.96e-01 9.96e-01 9.96e-01 9.96e-01 9.96e-01 9.96e-01 9.96e-01  
4.52e+00 9.97e-01 9.97e-01 9.97e-01 9.97e-01 9.97e-01 9.97e-01 9.97e-01 9.97e-01 9.97e-01 9.97e-01  
4.58e+00 9.97e-01 9.97e-01 9.97e-01 9.97e-01 9.97e-01 9.97e-01 9.98e-01 9.98e-01 9.98e-01 9.98e-01  
4.65e+00 9.98e-01 9.98e-01 9.98e-01 9.98e-01 9.98e-01 9.98e-01 9.98e-01 9.98e-01 9.98e-01 9.98e-01  
4.72e+00 9.99e-01 9.99e-01 9.99e-01 9.99e-01 9.99e-01 9.99e-01 9.99e-01 9.99e-01 9.99e-01 9.99e-01  
4.79e+00 9.99e-01 9.99e-01 9.99e-01 9.99e-01 9.99e-01 9.99e-01 9.99e-01 9.99e-01 9.99e-01 9.99e-01  
4.86e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00  
4.93e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00  
5.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00 1.00e+00  


==> Figures/IR_data_BSA.txt <==
TI_s z_2.28e-05 z_4.56e-05 z_1.14e-04 z_2.28e-04 z_3.42e-04 z_4.56e-04 z_5.70e-04 z_6.84e-04 z_7.98e-04 z_9.12e-04 
3.46e-03 -9.26e-01 -9.21e-01 -9.14e-01 -9.01e-01 -8.98e-01 -8.96e-01 -8.95e-01 -8.90e-01 -8.90e-01 -8.87e-01  
4.90e-03 -9.24e-01 -9.16e-01 -9.05e-01 -8.94e-01 -8.89e-01 -8.86e-01 -8.83e-01 -8.80e-01 -8.79e-01 -8.76e-01  
7.01e-03 -9.18e-01 -9.09e-01 -8.97e-01 -8.81e-01 -8.77e-01 -8.71e-01 -8.72e-01 -8.67e-01 -8.67e-01 -8.63e-01  
1.01e-02 -9.10e-01 -9.00e-01 -8.84e-01 -8.67e-01 -8.59e-01 -8.57e-01 -8.53e-01 -8.51e-01 -8.51e-01 -8.47e-01  
1.48e-02 -9.00e-01 -8.87e-01 -8.66e-01 -8.48e-01 -8.40e-01 -8.35e-01 -8.33e-01 -8.27e-01 -8.26e-01 -8.23e-01  
2.16e-02 -8.87e-01 -8.69e-01 -8.43e-01 -8.24e-01 -8.13e-01 -8.09e-01 -8.06e-01 -8.02e-01 -7.99e-01 -7.95e-01  
3.17e-02 -8.63e-01 -8.43e-01 -8.16e-01 -7.93e-01 -7.83e-01 -7.76e-01 -7.72e-01 -7.68e-01 -7.67e-01 -7.62e-01  
4.66e-02 -8.29e-01 -8.10e-01 -7.80e-01 -7.57e-01 -7.45e-01 -7.39e-01 -7.33e-01 -7.29e-01 -7.27e-01 -7.23e-01  
6.86e-02 -7.82e-01 -7.62e-01 -7.31e-01 -7.06e-01 -6.96e-01 -6.89e-01 -6.86e-01 -6.80e-01 -6.78e-01 -6.74e-01  
1.01e-01 -7.14e-01 -6.93e-01 -6.64e-01 -6.41e-01 -6.30e-01 -6.23e-01 -6.18e-01 -6.13e-01 -6.11e-01 -6.08e-01  
1.49e-01 -6.17e-01 -5.98e-01 -5.70e-01 -5.48e-01 -5.37e-01 -5.30e-01 -5.27e-01 -5.23e-01 -5.20e-01 -5.17e-01  
2.20e-01 -4.84e-01 -4.67e-01 -4.41e-01 -4.21e-01 -4.11e-01 -4.05e-01 -4.01e-01 -3.98e-01 -3.95e-01 -3.93e-01  
3.26e-01 -3.09e-01 -2.93e-01 -2.71e-01 -2.53e-01 -2.44e-01 -2.39e-01 -2.35e-01 -2.32e-01 -2.30e-01 -2.27e-01  
4.81e-01 -8.67e-02 -7.43e-02 -5.48e-02 -4.01e-02 -3.34e-02 -2.86e-02 -2.60e-02 -2.28e-02 -2.12e-02 -1.89e-02  
7.10e-01 1.74e-01 1.84e-01 1.97e-01 2.10e-01 2.16e-01 2.18e-01 2.21e-01 2.22e-01 2.24e-01 2.26e-01  
1.05e+00 4.49e-01 4.56e-01 4.66e-01 4.73e-01 4.77e-01 4.80e-01 4.81e-01 4.82e-01 4.82e-01 4.84e-01  
1.55e+00 6.98e-01 7.02e-01 7.07e-01 7.09e-01 7.12e-01 7.14e-01 7.17e-01 7.17e-01 7.17e-01 7.17e-01  
2.29e+00 8.76e-01 8.78e-01 8.80e-01 8.81e-01 8.83e-01 8.83e-01 8.81e-01 8.84e-01 8.85e-01 8.82e-01  
3.38e+00 9.71e-01 9.72e-01 9.70e-01 9.69e-01 9.67e-01 9.68e-01 9.70e-01 9.69e-01 9.71e-01 9.72e-01  
5.00e+00 9.96e-01 1.00e+00 9.98e-01 9.98e-01 9.99e-01 9.98e-01 9.97e-01 9.99e-01 9.98e-01 9.98e-01  


==> Figures/IR_data_MnCl2.txt <==
TI_s z_2.28e-05 z_4.56e-05 z_1.14e-04 z_2.28e-04 z_3.42e-04 z_4.56e-04 z_5.70e-04 z_6.84e-04 z_7.98e-04 z_9.12e-04 
3.46e-03 -9.19e-01 -9.18e-01 -9.16e-01 -9.06e-01 -9.01e-01 -9.02e-01 -9.01e-01 -8.98e-01 -8.98e-01 -8.98e-01  
4.90e-03 -9.16e-01 -9.16e-01 -9.11e-01 -9.03e-01 -9.00e-01 -8.98e-01 -8.97e-01 -8.95e-01 -8.96e-01 -8.94e-01  
7.01e-03 -9.08e-01 -9.09e-01 -9.07e-01 -8.97e-01 -8.93e-01 -8.90e-01 -8.91e-01 -8.89e-01 -8.90e-01 -8.88e-01  
1.01e-02 -9.01e-01 -9.01e-01 -8.98e-01 -8.86e-01 -8.83e-01 -8.82e-01 -8.83e-01 -8.81e-01 -8.82e-01 -8.81e-01  
1.48e-02 -8.88e-01 -8.87e-01 -8.83e-01 -8.75e-01 -8.73e-01 -8.70e-01 -8.72e-01 -8.68e-01 -8.68e-01 -8.66e-01  
2.16e-02 -8.69e-01 -8.68e-01 -8.66e-01 -8.57e-01 -8.54e-01 -8.51e-01 -8.49e-01 -8.50e-01 -8.50e-01 -8.48e-01  
3.17e-02 -8.41e-01 -8.41e-01 -8.37e-01 -8.29e-01 -8.26e-01 -8.24e-01 -8.24e-01 -8.21e-01 -8.22e-01 -8.21e-01  
4.66e-02 -8.01e-01 -8.00e-01 -7.98e-01 -7.90e-01 -7.83e-01 -7.84e-01 -7.83e-01 -7.83e-01 -7.81e-01 -7.80e-01  
6.86e-02 -7.44e-01 -7.43e-01 -7.41e-01 -7.31e-01 -7.28e-01 -7.25e-01 -7.25e-01 -7.24e-01 -7.24e-01 -7.23e-01  
1.01e-01 -6.61e-01 -6.62e-01 -6.58e-01 -6.49e-01 -6.46e-01 -6.44e-01 -6.44e-01 -6.44e-01 -6.43e-01 -6.42e-01  
1.49e-01 -5.46e-01 -5.46e-01 -5.43e-01 -5.36e-01 -5.32e-01 -5.31e-01 -5.31e-01 -5.30e-01 -5.30e-01 -5.28e-01  
2.20e-01 -3.93e-01 -3.92e-01 -3.90e-01 -3.83e-01 -3.79e-01 -3.78e-01 -3.78e-01 -3.76e-01 -3.76e-01 -3.75e-01  
3.26e-01 -1.93e-01 -1.92e-01 -1.91e-01 -1.84e-01 -1.82e-01 -1.80e-01 -1.80e-01 -1.79e-01 -1.79e-01 -1.78e-01  
4.81e-01 5.07e-02 5.09e-02 5.32e-02 5.83e-02 6.08e-02 6.15e-02 6.17e-02 6.18e-02 6.23e-02 6.27e-02  
7.10e-01 3.24e-01 3.23e-01 3.24e-01 3.28e-01 3.31e-01 3.32e-01 3.30e-01 3.32e-01 3.32e-01 3.30e-01  
1.05e+00 5.90e-01 5.90e-01 5.90e-01 5.90e-01 5.93e-01 5.94e-01 5.92e-01 5.92e-01 5.93e-01 5.93e-01  
1.55e+00 8.02e-01 8.03e-01 8.02e-01 8.04e-01 8.03e-01 8.01e-01 8.05e-01 8.05e-01 8.05e-01 8.05e-01  
2.29e+00 9.33e-01 9.33e-01 9.32e-01 9.32e-01 9.32e-01 9.33e-01 9.33e-01 9.35e-01 9.33e-01 9.31e-01  
3.38e+00 9.86e-01 9.84e-01 9.88e-01 9.87e-01 9.84e-01 9.86e-01 9.87e-01 9.86e-01 9.86e-01 9.87e-01  
5.00e+00 9.98e-01 1.00e+00 9.99e-01 9.97e-01 1.00e+00 9.99e-01 9.98e-01 9.98e-01 9.98e-01 9.98e-01  


==> Figures/IR_gBloch_fit.txt <==
TI_s z_2.28e-05 z_4.56e-05 z_1.14e-04 z_2.28e-04 z_3.42e-04 z_4.56e-04 z_5.70e-04 z_6.84e-04 z_7.98e-04 z_9.12e-04 
3.46e-03 -9.23e-01 -9.19e-01 -9.12e-01 -9.06e-01 -9.03e-01 -9.00e-01 -8.98e-01 -8.96e-01 -8.94e-01 -8.93e-01  
3.52e-03 -9.22e-01 -9.19e-01 -9.11e-01 -9.06e-01 -9.02e-01 -9.00e-01 -8.97e-01 -8.96e-01 -8.94e-01 -8.92e-01  
3.57e-03 -9.22e-01 -9.18e-01 -9.11e-01 -9.06e-01 -9.02e-01 -8.99e-01 -8.97e-01 -8.95e-01 -8.93e-01 -8.92e-01  
3.62e-03 -9.22e-01 -9.18e-01 -9.11e-01 -9.05e-01 -9.02e-01 -8.99e-01 -8.97e-01 -8.95e-01 -8.93e-01 -8.92e-01  
3.67e-03 -9.22e-01 -9.18e-01 -9.11e-01 -9.05e-01 -9.01e-01 -8.99e-01 -8.96e-01 -8.94e-01 -8.93e-01 -8.91e-01  
3.73e-03 -9.22e-01 -9.18e-01 -9.10e-01 -9.05e-01 -9.01e-01 -8.98e-01 -8.96e-01 -8.94e-01 -8.92e-01 -8.91e-01  
3.78e-03 -9.22e-01 -9.18e-01 -9.10e-01 -9.04e-01 -9.01e-01 -8.98e-01 -8.95e-01 -8.93e-01 -8.92e-01 -8.90e-01  
3.84e-03 -9.22e-01 -9.18e-01 -9.10e-01 -9.04e-01 -9.00e-01 -8.97e-01 -8.95e-01 -8.93e-01 -8.91e-01 -8.90e-01  
3.89e-03 -9.21e-01 -9.17e-01 -9.09e-01 -9.04e-01 -9.00e-01 -8.97e-01 -8.95e-01 -8.93e-01 -8.91e-01 -8.89e-01  
3.95e-03 -9.21e-01 -9.17e-01 -9.09e-01 -9.03e-01 -8.99e-01 -8.97e-01 -8.94e-01 -8.92e-01 -8.90e-01 -8.89e-01  
4.01e-03 -9.21e-01 -9.17e-01 -9.09e-01 -9.03e-01 -8.99e-01 -8.96e-01 -8.94e-01 -8.92e-01 -8.90e-01 -8.88e-01  
4.07e-03 -9.21e-01 -9.17e-01 -9.09e-01 -9.03e-01 -8.99e-01 -8.96e-01 -8.93e-01 -8.91e-01 -8.89e-01 -8.88e-01  
4.13e-03 -9.21e-01 -9.17e-01 -9.08e-01 -9.02e-01 -8.98e-01 -8.95e-01 -8.93e-01 -8.91e-01 -8.89e-01 -8.87e-01  
4.19e-03 -9.21e-01 -9.16e-01 -9.08e-01 -9.02e-01 -8.98e-01 -8.95e-01 -8.92e-01 -8.90e-01 -8.88e-01 -8.87e-01  
4.25e-03 -9.21e-01 -9.16e-01 -9.08e-01 -9.01e-01 -8.97e-01 -8.94e-01 -8.92e-01 -8.90e-01 -8.88e-01 -8.86e-01  
4.31e-03 -9.20e-01 -9.16e-01 -9.07e-01 -9.01e-01 -8.97e-01 -8.94e-01 -8.91e-01 -8.89e-01 -8.87e-01 -8.86e-01  
4.37e-03 -9.20e-01 -9.16e-01 -9.07e-01 -9.01e-01 -8.97e-01 -8.93e-01 -8.91e-01 -8.89e-01 -8.87e-01 -8.85e-01  
4.44e-03 -9.20e-01 -9.16e-01 -9.07e-01 -9.00e-01 -8.96e-01 -8.93e-01 -8.90e-01 -8.88e-01 -8.86e-01 -8.85e-01  
4.50e-03 -9.20e-01 -9.15e-01 -9.06e-01 -9.00e-01 -8.96e-01 -8.93e-01 -8.90e-01 -8.88e-01 -8.86e-01 -8.84e-01  
4.57e-03 -9.20e-01 -9.15e-01 -9.06e-01 -9.00e-01 -8.95e-01 -8.92e-01 -8.89e-01 -8.87e-01 -8.85e-01 -8.84e-01  
4.64e-03 -9.20e-01 -9.15e-01 -9.06e-01 -8.99e-01 -8.95e-01 -8.92e-01 -8.89e-01 -8.87e-01 -8.85e-01 -8.83e-01  
4.71e-03 -9.19e-01 -9.15e-01 -9.05e-01 -8.99e-01 -8.94e-01 -8.91e-01 -8.88e-01 -8.86e-01 -8.84e-01 -8.83e-01  
4.77e-03 -9.19e-01 -9.14e-01 -9.05e-01 -8.98e-01 -8.94e-01 -8.91e-01 -8.88e-01 -8.86e-01 -8.84e-01 -8.82e-01  
4.84e-03 -9.19e-01 -9.14e-01 -9.05e-01 -8.98e-01 -8.94e-01 -8.90e-01 -8.87e-01 -8.85e-01 -8.83e-01 -8.81e-01  
4.92e-03 -9.19e-01 -9.14e-01 -9.04e-01 -8.98e-01 -8.93e-01 -8.90e-01 -8.87e-01 -8.85e-01 -8.83e-01 -8.81e-01  
4.99e-03 -9.19e-01 -9.14e-01 -9.04e-01 -8.97e-01 -8.93e-01 -8.89e-01 -8.86e-01 -8.84e-01 -8.82e-01 -8.80e-01  
5.06e-03 -9.19e-01 -9.14e-01 -9.04e-01 -8.97e-01 -8.92e-01 -8.89e-01 -8.86e-01 -8.84e-01 -8.82e-01 -8.80e-01  
5.14e-03 -9.18e-01 -9.13e-01 -9.03e-01 -8.96e-01 -8.92e-01 -8.88e-01 -8.85e-01 -8.83e-01 -8.81e-01 -8.79e-01  
5.21e-03 -9.18e-01 -9.13e-01 -9.03e-01 -8.96e-01 -8.91e-01 -8.88e-01 -8.85e-01 -8.82e-01 -8.80e-01 -8.79e-01  
5.29e-03 -9.18e-01 -9.13e-01 -9.03e-01 -8.95e-01 -8.91e-01 -8.87e-01 -8.84e-01 -8.82e-01 -8.80e-01 -8.78e-01  
5.37e-03 -9.18e-01 -9.13e-01 -9.02e-01 -8.95e-01 -8.90e-01 -8.87e-01 -8.84e-01 -8.81e-01 -8.79e-01 -8.77e-01  
5.44e-03 -9.18e-01 -9.12e-01 -9.02e-01 -8.95e-01 -8.90e-01 -8.86e-01 -8.83e-01 -8.81e-01 -8.79e-01 -8.77e-01  
5.52e-03 -9.17e-01 -9.12e-01 -9.02e-01 -8.94e-01 -8.89e-01 -8.86e-01 -8.83e-01 -8.80e-01 -8.78e-01 -8.76e-01  
5.60e-03 -9.17e-01 -9.12e-01 -9.01e-01 -8.94e-01 -8.89e-01 -8.85e-01 -8.82e-01 -8.80e-01 -8.77e-01 -8.75e-01  
5.69e-03 -9.17e-01 -9.12e-01 -9.01e-01 -8.93e-01 -8.88e-01 -8.84e-01 -8.81e-01 -8.79e-01 -8.77e-01 -8.75e-01  
5.77e-03 -9.17e-01 -9.11e-01 -9.00e-01 -8.93e-01 -8.88e-01 -8.84e-01 -8.81e-01 -8.78e-01 -8.76e-01 -8.74e-01  
5.86e-03 -9.17e-01 -9.11e-01 -9.00e-01 -8.92e-01 -8.87e-01 -8.83e-01 -8.80e-01 -8.78e-01 -8.76e-01 -8.74e-01  
5.94e-03 -9.16e-01 -9.11e-01 -9.00e-01 -8.92e-01 -8.87e-01 -8.83e-01 -8.80e-01 -8.77e-01 -8.75e-01 -8.73e-01  
6.03e-03 -9.16e-01 -9.10e-01 -8.99e-01 -8.91e-01 -8.86e-01 -8.82e-01 -8.79e-01 -8.77e-01 -8.74e-01 -8.72e-01  
6.12e-03 -9.16e-01 -9.10e-01 -8.99e-01 -8.91e-01 -8.86e-01 -8.82e-01 -8.79e-01 -8.76e-01 -8.74e-01 -8.72e-01  
6.21e-03 -9.16e-01 -9.10e-01 -8.98e-01 -8.90e-01 -8.85e-01 -8.81e-01 -8.78e-01 -8.75e-01 -8.73e-01 -8.71e-01  
6.30e-03 -9.16e-01 -9.10e-01 -8.98e-01 -8.90e-01 -8.84e-01 -8.80e-01 -8.77e-01 -8.75e-01 -8.72e-01 -8.70e-01  
6.39e-03 -9.15e-01 -9.09e-01 -8.98e-01 -8.89e-01 -8.84e-01 -8.80e-01 -8.77e-01 -8.74e-01 -8.72e-01 -8.70e-01  
6.48e-03 -9.15e-01 -9.09e-01 -8.97e-01 -8.89e-01 -8.83e-01 -8.79e-01 -8.76e-01 -8.73e-01 -8.71e-01 -8.69e-01  
6.58e-03 -9.15e-01 -9.09e-01 -8.97e-01 -8.88e-01 -8.83e-01 -8.79e-01 -8.75e-01 -8.73e-01 -8.70e-01 -8.68e-01  
6.68e-03 -9.15e-01 -9.08e-01 -8.96e-01 -8.88e-01 -8.82e-01 -8.78e-01 -8.75e-01 -8.72e-01 -8.70e-01 -8.68e-01  
6.77e-03 -9.14e-01 -9.08e-01 -8.96e-01 -8.87e-01 -8.82e-01 -8.77e-01 -8.74e-01 -8.71e-01 -8.69e-01 -8.67e-01  
6.87e-03 -9.14e-01 -9.08e-01 -8.95e-01 -8.87e-01 -8.81e-01 -8.77e-01 -8.73e-01 -8.71e-01 -8.68e-01 -8.66e-01  
6.97e-03 -9.14e-01 -9.07e-01 -8.95e-01 -8.86e-01 -8.80e-01 -8.76e-01 -8.73e-01 -8.70e-01 -8.68e-01 -8.65e-01  
7.08e-03 -9.14e-01 -9.07e-01 -8.95e-01 -8.86e-01 -8.80e-01 -8.76e-01 -8.72e-01 -8.69e-01 -8.67e-01 -8.65e-01  
7.18e-03 -9.13e-01 -9.07e-01 -8.94e-01 -8.85e-01 -8.79e-01 -8.75e-01 -8.71e-01 -8.69e-01 -8.66e-01 -8.64e-01  
7.29e-03 -9.13e-01 -9.06e-01 -8.94e-01 -8.84e-01 -8.79e-01 -8.74e-01 -8.71e-01 -8.68e-01 -8.65e-01 -8.63e-01  
7.39e-03 -9.13e-01 -9.06e-01 -8.93e-01 -8.84e-01 -8.78e-01 -8.74e-01 -8.70e-01 -8.67e-01 -8.65e-01 -8.62e-01  
7.50e-03 -9.13e-01 -9.06e-01 -8.93e-01 -8.83e-01 -8.77e-01 -8.73e-01 -8.69e-01 -8.66e-01 -8.64e-01 -8.62e-01  
7.61e-03 -9.12e-01 -9.05e-01 -8.92e-01 -8.83e-01 -8.77e-01 -8.72e-01 -8.69e-01 -8.66e-01 -8.63e-01 -8.61e-01  
7.72e-03 -9.12e-01 -9.05e-01 -8.92e-01 -8.82e-01 -8.76e-01 -8.72e-01 -8.68e-01 -8.65e-01 -8.62e-01 -8.60e-01  
7.84e-03 -9.12e-01 -9.05e-01 -8.91e-01 -8.82e-01 -8.75e-01 -8.71e-01 -8.67e-01 -8.64e-01 -8.62e-01 -8.59e-01  
7.95e-03 -9.12e-01 -9.04e-01 -8.91e-01 -8.81e-01 -8.75e-01 -8.70e-01 -8.67e-01 -8.63e-01 -8.61e-01 -8.59e-01  
8.07e-03 -9.11e-01 -9.04e-01 -8.90e-01 -8.80e-01 -8.74e-01 -8.70e-01 -8.66e-01 -8.63e-01 -8.60e-01 -8.58e-01  
8.19e-03 -9.11e-01 -9.04e-01 -8.90e-01 -8.80e-01 -8.74e-01 -8.69e-01 -8.65e-01 -8.62e-01 -8.59e-01 -8.57e-01  
8.31e-03 -9.11e-01 -9.03e-01 -8.89e-01 -8.79e-01 -8.73e-01 -8.68e-01 -8.64e-01 -8.61e-01 -8.59e-01 -8.56e-01  
8.43e-03 -9.10e-01 -9.03e-01 -8.89e-01 -8.79e-01 -8.72e-01 -8.67e-01 -8.64e-01 -8.60e-01 -8.58e-01 -8.55e-01  
8.55e-03 -9.10e-01 -9.03e-01 -8.88e-01 -8.78e-01 -8.72e-01 -8.67e-01 -8.63e-01 -8.60e-01 -8.57e-01 -8.55e-01  
8.68e-03 -9.10e-01 -9.02e-01 -8.88e-01 -8.77e-01 -8.71e-01 -8.66e-01 -8.62e-01 -8.59e-01 -8.56e-01 -8.54e-01  
8.81e-03 -9.10e-01 -9.02e-01 -8.87e-01 -8.77e-01 -8.70e-01 -8.65e-01 -8.61e-01 -8.58e-01 -8.55e-01 -8.53e-01  
8.94e-03 -9.09e-01 -9.01e-01 -8.87e-01 -8.76e-01 -8.69e-01 -8.64e-01 -8.61e-01 -8.57e-01 -8.54e-01 -8.52e-01  
9.07e-03 -9.09e-01 -9.01e-01 -8.86e-01 -8.75e-01 -8.69e-01 -8.64e-01 -8.60e-01 -8.56e-01 -8.54e-01 -8.51e-01  
9.20e-03 -9.09e-01 -9.01e-01 -8.86e-01 -8.75e-01 -8.68e-01 -8.63e-01 -8.59e-01 -8.56e-01 -8.53e-01 -8.50e-01  
9.34e-03 -9.08e-01 -9.00e-01 -8.85e-01 -8.74e-01 -8.67e-01 -8.62e-01 -8.58e-01 -8.55e-01 -8.52e-01 -8.49e-01  
9.47e-03 -9.08e-01 -9.00e-01 -8.84e-01 -8.73e-01 -8.67e-01 -8.61e-01 -8.57e-01 -8.54e-01 -8.51e-01 -8.49e-01  
9.61e-03 -9.08e-01 -8.99e-01 -8.84e-01 -8.73e-01 -8.66e-01 -8.61e-01 -8.57e-01 -8.53e-01 -8.50e-01 -8.48e-01  
9.75e-03 -9.07e-01 -8.99e-01 -8.83e-01 -8.72e-01 -8.65e-01 -8.60e-01 -8.56e-01 -8.52e-01 -8.49e-01 -8.47e-01  
9.90e-03 -9.07e-01 -8.99e-01 -8.83e-01 -8.71e-01 -8.64e-01 -8.59e-01 -8.55e-01 -8.51e-01 -8.49e-01 -8.46e-01  
1.00e-02 -9.07e-01 -8.98e-01 -8.82e-01 -8.71e-01 -8.64e-01 -8.58e-01 -8.54e-01 -8.51e-01 -8.48e-01 -8.45e-01  
1.02e-02 -9.06e-01 -8.98e-01 -8.82e-01 -8.70e-01 -8.63e-01 -8.58e-01 -8.53e-01 -8.50e-01 -8.47e-01 -8.44e-01  
1.03e-02 -9.06e-01 -8.97e-01 -8.81e-01 -8.69e-01 -8.62e-01 -8.57e-01 -8.52e-01 -8.49e-01 -8.46e-01 -8.43e-01  
1.05e-02 -9.05e-01 -8.97e-01 -8.80e-01 -8.69e-01 -8.61e-01 -8.56e-01 -8.52e-01 -8.48e-01 -8.45e-01 -8.42e-01  
1.06e-02 -9.05e-01 -8.96e-01 -8.80e-01 -8.68e-01 -8.61e-01 -8.55e-01 -8.51e-01 -8.47e-01 -8.44e-01 -8.41e-01  
1.08e-02 -9.05e-01 -8.96e-01 -8.79e-01 -8.67e-01 -8.60e-01 -8.54e-01 -8.50e-01 -8.46e-01 -8.43e-01 -8.40e-01  
1.10e-02 -9.04e-01 -8.95e-01 -8.79e-01 -8.67e-01 -8.59e-01 -8.53e-01 -8.49e-01 -8.45e-01 -8.42e-01 -8.40e-01  
1.11e-02 -9.04e-01 -8.95e-01 -8.78e-01 -8.66e-01 -8.58e-01 -8.53e-01 -8.48e-01 -8.44e-01 -8.41e-01 -8.39e-01  
1.13e-02 -9.04e-01 -8.95e-01 -8.77e-01 -8.65e-01 -8.57e-01 -8.52e-01 -8.47e-01 -8.44e-01 -8.40e-01 -8.38e-01  
1.15e-02 -9.03e-01 -8.94e-01 -8.77e-01 -8.64e-01 -8.57e-01 -8.51e-01 -8.46e-01 -8.43e-01 -8.39e-01 -8.37e-01  
1.16e-02 -9.03e-01 -8.94e-01 -8.76e-01 -8.64e-01 -8.56e-01 -8.50e-01 -8.45e-01 -8.42e-01 -8.39e-01 -8.36e-01  
1.18e-02 -9.02e-01 -8.93e-01 -8.75e-01 -8.63e-01 -8.55e-01 -8.49e-01 -8.45e-01 -8.41e-01 -8.38e-01 -8.35e-01  
1.20e-02 -9.02e-01 -8.93e-01 -8.75e-01 -8.62e-01 -8.54e-01 -8.48e-01 -8.44e-01 -8.40e-01 -8.37e-01 -8.34e-01  
1.21e-02 -9.02e-01 -8.92e-01 -8.74e-01 -8.61e-01 -8.53e-01 -8.47e-01 -8.43e-01 -8.39e-01 -8.36e-01 -8.33e-01  
1.23e-02 -9.01e-01 -8.92e-01 -8.73e-01 -8.61e-01 -8.53e-01 -8.47e-01 -8.42e-01 -8.38e-01 -8.35e-01 -8.32e-01  
1.25e-02 -9.01e-01 -8.91e-01 -8.73e-01 -8.60e-01 -8.52e-01 -8.46e-01 -8.41e-01 -8.37e-01 -8.34e-01 -8.31e-01  
1.27e-02 -9.00e-01 -8.91e-01 -8.72e-01 -8.59e-01 -8.51e-01 -8.45e-01 -8.40e-01 -8.36e-01 -8.33e-01 -8.30e-01  
1.29e-02 -9.00e-01 -8.90e-01 -8.71e-01 -8.58e-01 -8.50e-01 -8.44e-01 -8.39e-01 -8.35e-01 -8.32e-01 -8.29e-01  
1.31e-02 -8.99e-01 -8.89e-01 -8.71e-01 -8.57e-01 -8.49e-01 -8.43e-01 -8.38e-01 -8.34e-01 -8.31e-01 -8.28e-01  
1.32e-02 -8.99e-01 -8.89e-01 -8.70e-01 -8.57e-01 -8.48e-01 -8.42e-01 -8.37e-01 -8.33e-01 -8.30e-01 -8.27e-01  
1.34e-02 -8.98e-01 -8.88e-01 -8.69e-01 -8.56e-01 -8.47e-01 -8.41e-01 -8.36e-01 -8.32e-01 -8.29e-01 -8.26e-01  
1.36e-02 -8.98e-01 -8.88e-01 -8.69e-01 -8.55e-01 -8.47e-01 -8.40e-01 -8.35e-01 -8.31e-01 -8.28e-01 -8.25e-01  
1.38e-02 -8.98e-01 -8.87e-01 -8.68e-01 -8.54e-01 -8.46e-01 -8.39e-01 -8.34e-01 -8.30e-01 -8.27e-01 -8.24e-01  
1.40e-02 -8.97e-01 -8.87e-01 -8.67e-01 -8.53e-01 -8.45e-01 -8.38e-01 -8.33e-01 -8.29e-01 -8.26e-01 -8.23e-01  
1.42e-02 -8.97e-01 -8.86e-01 -8.66e-01 -8.52e-01 -8.44e-01 -8.37e-01 -8.32e-01 -8.28e-01 -8.25e-01 -8.22e-01  
1.45e-02 -8.96e-01 -8.86e-01 -8.66e-01 -8.52e-01 -8.43e-01 -8.36e-01 -8.31e-01 -8.27e-01 -8.24e-01 -8.21e-01  
1.47e-02 -8.96e-01 -8.85e-01 -8.65e-01 -8.51e-01 -8.42e-01 -8.36e-01 -8.30e-01 -8.26e-01 -8.23e-01 -8.19e-01  
1.49e-02 -8.95e-01 -8.84e-01 -8.64e-01 -8.50e-01 -8.41e-01 -8.35e-01 -8.29e-01 -8.25e-01 -8.22e-01 -8.18e-01  
1.51e-02 -8.95e-01 -8.84e-01 -8.63e-01 -8.49e-01 -8.40e-01 -8.34e-01 -8.28e-01 -8.24e-01 -8.20e-01 -8.17e-01  
1.53e-02 -8.94e-01 -8.83e-01 -8.63e-01 -8.48e-01 -8.39e-01 -8.33e-01 -8.27e-01 -8.23e-01 -8.19e-01 -8.16e-01  
1.56e-02 -8.94e-01 -8.83e-01 -8.62e-01 -8.47e-01 -8.38e-01 -8.32e-01 -8.26e-01 -8.22e-01 -8.18e-01 -8.15e-01  
1.58e-02 -8.93e-01 -8.82e-01 -8.61e-01 -8.46e-01 -8.37e-01 -8.31e-01 -8.25e-01 -8.21e-01 -8.17e-01 -8.14e-01  
1.60e-02 -8.92e-01 -8.81e-01 -8.60e-01 -8.46e-01 -8.36e-01 -8.30e-01 -8.24e-01 -8.20e-01 -8.16e-01 -8.13e-01  
1.62e-02 -8.92e-01 -8.81e-01 -8.60e-01 -8.45e-01 -8.35e-01 -8.29e-01 -8.23e-01 -8.19e-01 -8.15e-01 -8.12e-01  
1.65e-02 -8.91e-01 -8.80e-01 -8.59e-01 -8.44e-01 -8.35e-01 -8.28e-01 -8.22e-01 -8.18e-01 -8.14e-01 -8.11e-01  
1.67e-02 -8.91e-01 -8.79e-01 -8.58e-01 -8.43e-01 -8.34e-01 -8.27e-01 -8.21e-01 -8.17e-01 -8.13e-01 -8.10e-01  
1.70e-02 -8.90e-01 -8.79e-01 -8.57e-01 -8.42e-01 -8.33e-01 -8.26e-01 -8.20e-01 -8.16e-01 -8.12e-01 -8.09e-01  
1.72e-02 -8.90e-01 -8.78e-01 -8.56e-01 -8.41e-01 -8.32e-01 -8.25e-01 -8.19e-01 -8.15e-01 -8.11e-01 -8.07e-01  
1.75e-02 -8.89e-01 -8.77e-01 -8.56e-01 -8.40e-01 -8.31e-01 -8.24e-01 -8.18e-01 -8.13e-01 -8.10e-01 -8.06e-01  
1.77e-02 -8.88e-01 -8.77e-01 -8.55e-01 -8.39e-01 -8.30e-01 -8.23e-01 -8.17e-01 -8.12e-01 -8.08e-01 -8.05e-01  
1.80e-02 -8.88e-01 -8.76e-01 -8.54e-01 -8.38e-01 -8.29e-01 -8.21e-01 -8.16e-01 -8.11e-01 -8.07e-01 -8.04e-01  
1.83e-02 -8.87e-01 -8.75e-01 -8.53e-01 -8.37e-01 -8.28e-01 -8.20e-01 -8.15e-01 -8.10e-01 -8.06e-01 -8.03e-01  
1.85e-02 -8.87e-01 -8.75e-01 -8.52e-01 -8.36e-01 -8.27e-01 -8.19e-01 -8.14e-01 -8.09e-01 -8.05e-01 -8.02e-01  
1.88e-02 -8.86e-01 -8.74e-01 -8.51e-01 -8.35e-01 -8.26e-01 -8.18e-01 -8.13e-01 -8.08e-01 -8.04e-01 -8.01e-01  
1.91e-02 -8.85e-01 -8.73e-01 -8.50e-01 -8.34e-01 -8.25e-01 -8.17e-01 -8.11e-01 -8.07e-01 -8.03e-01 -7.99e-01  
1.94e-02 -8.85e-01 -8.73e-01 -8.50e-01 -8.33e-01 -8.24e-01 -8.16e-01 -8.10e-01 -8.06e-01 -8.02e-01 -7.98e-01  
1.96e-02 -8.84e-01 -8.72e-01 -8.49e-01 -8.33e-01 -8.23e-01 -8.15e-01 -8.09e-01 -8.04e-01 -8.00e-01 -7.97e-01  
1.99e-02 -8.83e-01 -8.71e-01 -8.48e-01 -8.32e-01 -8.21e-01 -8.14e-01 -8.08e-01 -8.03e-01 -7.99e-01 -7.96e-01  
2.02e-02 -8.83e-01 -8.70e-01 -8.47e-01 -8.31e-01 -8.20e-01 -8.13e-01 -8.07e-01 -8.02e-01 -7.98e-01 -7.95e-01  
2.05e-02 -8.82e-01 -8.70e-01 -8.46e-01 -8.30e-01 -8.19e-01 -8.12e-01 -8.06e-01 -8.01e-01 -7.97e-01 -7.93e-01  
2.08e-02 -8.81e-01 -8.69e-01 -8.45e-01 -8.29e-01 -8.18e-01 -8.11e-01 -8.05e-01 -8.00e-01 -7.96e-01 -7.92e-01  
2.11e-02 -8.81e-01 -8.68e-01 -8.44e-01 -8.28e-01 -8.17e-01 -8.10e-01 -8.04e-01 -7.99e-01 -7.95e-01 -7.91e-01  
2.14e-02 -8.80e-01 -8.67e-01 -8.43e-01 -8.27e-01 -8.16e-01 -8.09e-01 -8.02e-01 -7.98e-01 -7.93e-01 -7.90e-01  
2.17e-02 -8.79e-01 -8.66e-01 -8.42e-01 -8.26e-01 -8.15e-01 -8.07e-01 -8.01e-01 -7.96e-01 -7.92e-01 -7.89e-01  
2.21e-02 -8.78e-01 -8.66e-01 -8.41e-01 -8.24e-01 -8.14e-01 -8.06e-01 -8.00e-01 -7.95e-01 -7.91e-01 -7.87e-01  
2.24e-02 -8.78e-01 -8.65e-01 -8.40e-01 -8.23e-01 -8.13e-01 -8.05e-01 -7.99e-01 -7.94e-01 -7.90e-01 -7.86e-01  
2.27e-02 -8.77e-01 -8.64e-01 -8.40e-01 -8.22e-01 -8.12e-01 -8.04e-01 -7.98e-01 -7.93e-01 -7.89e-01 -7.85e-01  
2.31e-02 -8.76e-01 -8.63e-01 -8.39e-01 -8.21e-01 -8.11e-01 -8.03e-01 -7.97e-01 -7.92e-01 -7.87e-01 -7.84e-01  
2.34e-02 -8.75e-01 -8.62e-01 -8.38e-01 -8.20e-01 -8.10e-01 -8.02e-01 -7.96e-01 -7.90e-01 -7.86e-01 -7.83e-01  
2.37e-02 -8.75e-01 -8.61e-01 -8.37e-01 -8.19e-01 -8.08e-01 -8.01e-01 -7.94e-01 -7.89e-01 -7.85e-01 -7.81e-01  
2.41e-02 -8.74e-01 -8.61e-01 -8.36e-01 -8.18e-01 -8.07e-01 -7.99e-01 -7.93e-01 -7.88e-01 -7.84e-01 -7.80e-01  
2.44e-02 -8.73e-01 -8.60e-01 -8.35e-01 -8.17e-01 -8.06e-01 -7.98e-01 -7.92e-01 -7.87e-01 -7.83e-01 -7.79e-01  
2.48e-02 -8.72e-01 -8.59e-01 -8.34e-01 -8.16e-01 -8.05e-01 -7.97e-01 -7.91e-01 -7.86e-01 -7.81e-01 -7.78e-01  
2.52e-02 -8.71e-01 -8.58e-01 -8.33e-01 -8.15e-01 -8.04e-01 -7.96e-01 -7.90e-01 -7.84e-01 -7.80e-01 -7.76e-01  
2.55e-02 -8.71e-01 -8.57e-01 -8.32e-01 -8.14e-01 -8.03e-01 -7.95e-01 -7.88e-01 -7.83e-01 -7.79e-01 -7.75e-01  
2.59e-02 -8.70e-01 -8.56e-01 -8.31e-01 -8.13e-01 -8.02e-01 -7.93e-01 -7.87e-01 -7.82e-01 -7.78e-01 -7.74e-01  
2.63e-02 -8.69e-01 -8.55e-01 -8.30e-01 -8.12e-01 -8.00e-01 -7.92e-01 -7.86e-01 -7.81e-01 -7.76e-01 -7.72e-01  
2.67e-02 -8.68e-01 -8.54e-01 -8.28e-01 -8.10e-01 -7.99e-01 -7.91e-01 -7.85e-01 -7.79e-01 -7.75e-01 -7.71e-01  
2.71e-02 -8.67e-01 -8.53e-01 -8.27e-01 -8.09e-01 -7.98e-01 -7.90e-01 -7.83e-01 -7.78e-01 -7.74e-01 -7.70e-01  
2.75e-02 -8.66e-01 -8.52e-01 -8.26e-01 -8.08e-01 -7.97e-01 -7.89e-01 -7.82e-01 -7.77e-01 -7.72e-01 -7.69e-01  
2.79e-02 -8.65e-01 -8.51e-01 -8.25e-01 -8.07e-01 -7.96e-01 -7.87e-01 -7.81e-01 -7.76e-01 -7.71e-01 -7.67e-01  
2.83e-02 -8.64e-01 -8.50e-01 -8.24e-01 -8.06e-01 -7.95e-01 -7.86e-01 -7.80e-01 -7.74e-01 -7.70e-01 -7.66e-01  
2.87e-02 -8.63e-01 -8.49e-01 -8.23e-01 -8.05e-01 -7.93e-01 -7.85e-01 -7.78e-01 -7.73e-01 -7.69e-01 -7.65e-01  
2.91e-02 -8.62e-01 -8.48e-01 -8.22e-01 -8.04e-01 -7.92e-01 -7.84e-01 -7.77e-01 -7.72e-01 -7.67e-01 -7.63e-01  
2.95e-02 -8.61e-01 -8.47e-01 -8.21e-01 -8.02e-01 -7.91e-01 -7.82e-01 -7.76e-01 -7.70e-01 -7.66e-01 -7.62e-01  
3.00e-02 -8.60e-01 -8.46e-01 -8.20e-01 -8.01e-01 -7.90e-01 -7.81e-01 -7.75e-01 -7.69e-01 -7.65e-01 -7.61e-01  
3.04e-02 -8.59e-01 -8.45e-01 -8.19e-01 -8.00e-01 -7.88e-01 -7.80e-01 -7.73e-01 -7.68e-01 -7.63e-01 -7.59e-01  
3.09e-02 -8.58e-01 -8.44e-01 -8.17e-01 -7.99e-01 -7.87e-01 -7.79e-01 -7.72e-01 -7.67e-01 -7.62e-01 -7.58e-01  
3.13e-02 -8.57e-01 -8.43e-01 -8.16e-01 -7.97e-01 -7.86e-01 -7.77e-01 -7.71e-01 -7.65e-01 -7.61e-01 -7.57e-01  
3.18e-02 -8.56e-01 -8.42e-01 -8.15e-01 -7.96e-01 -7.85e-01 -7.76e-01 -7.69e-01 -7.64e-01 -7.59e-01 -7.55e-01  
3.22e-02 -8.55e-01 -8.41e-01 -8.14e-01 -7.95e-01 -7.83e-01 -7.75e-01 -7.68e-01 -7.63e-01 -7.58e-01 -7.54e-01  
3.27e-02 -8.54e-01 -8.40e-01 -8.13e-01 -7.94e-01 -7.82e-01 -7.74e-01 -7.67e-01 -7.61e-01 -7.57e-01 -7.53e-01  
3.32e-02 -8.53e-01 -8.39e-01 -8.12e-01 -7.93e-01 -7.81e-01 -7.72e-01 -7.65e-01 -7.60e-01 -7.55e-01 -7.51e-01  
3.37e-02 -8.52e-01 -8.38e-01 -8.10e-01 -7.91e-01 -7.80e-01 -7.71e-01 -7.64e-01 -7.59e-01 -7.54e-01 -7.50e-01  
3.42e-02 -8.51e-01 -8.37e-01 -8.09e-01 -7.90e-01 -7.78e-01 -7.70e-01 -7.63e-01 -7.57e-01 -7.53e-01 -7.49e-01  
3.47e-02 -8.50e-01 -8.35e-01 -8.08e-01 -7.89e-01 -7.77e-01 -7.68e-01 -7.61e-01 -7.56e-01 -7.51e-01 -7.47e-01  
3.52e-02 -8.49e-01 -8.34e-01 -8.07e-01 -7.87e-01 -7.76e-01 -7.67e-01 -7.60e-01 -7.54e-01 -7.50e-01 -7.46e-01  
3.57e-02 -8.48e-01 -8.33e-01 -8.05e-01 -7.86e-01 -7.74e-01 -7.65e-01 -7.59e-01 -7.53e-01 -7.48e-01 -7.44e-01  
3.62e-02 -8.46e-01 -8.32e-01 -8.04e-01 -7.85e-01 -7.73e-01 -7.64e-01 -7.57e-01 -7.52e-01 -7.47e-01 -7.43e-01  
3.68e-02 -8.45e-01 -8.31e-01 -8.03e-01 -7.83e-01 -7.72e-01 -7.63e-01 -7.56e-01 -7.50e-01 -7.46e-01 -7.42e-01  
3.73e-02 -8.44e-01 -8.29e-01 -8.02e-01 -7.82e-01 -7.70e-01 -7.61e-01 -7.54e-01 -7.49e-01 -7.44e-01 -7.40e-01  
3.78e-02 -8.43e-01 -8.28e-01 -8.00e-01 -7.81e-01 -7.69e-01 -7.60e-01 -7.53e-01 -7.47e-01 -7.43e-01 -7.39e-01  
3.84e-02 -8.42e-01 -8.27e-01 -7.99e-01 -7.79e-01 -7.67e-01 -7.59e-01 -7.52e-01 -7.46e-01 -7.41e-01 -7.37e-01  
3.90e-02 -8.40e-01 -8.26e-01 -7.98e-01 -7.78e-01 -7.66e-01 -7.57e-01 -7.50e-01 -7.45e-01 -7.40e-01 -7.36e-01  
3.95e-02 -8.39e-01 -8.24e-01 -7.96e-01 -7.77e-01 -7.65e-01 -7.56e-01 -7.49e-01 -7.43e-01 -7.38e-01 -7.34e-01  
4.01e-02 -8.38e-01 -8.23e-01 -7.95e-01 -7.75e-01 -7.63e-01 -7.54e-01 -7.47e-01 -7.42e-01 -7.37e-01 -7.33e-01  
4.07e-02 -8.36e-01 -8.22e-01 -7.93e-01 -7.74e-01 -7.62e-01 -7.53e-01 -7.46e-01 -7.40e-01 -7.35e-01 -7.31e-01  
4.13e-02 -8.35e-01 -8.20e-01 -7.92e-01 -7.72e-01 -7.60e-01 -7.51e-01 -7.44e-01 -7.39e-01 -7.34e-01 -7.30e-01  
4.19e-02 -8.34e-01 -8.19e-01 -7.91e-01 -7.71e-01 -7.59e-01 -7.50e-01 -7.43e-01 -7.37e-01 -7.32e-01 -7.28e-01  
4.25e-02 -8.32e-01 -8.18e-01 -7.89e-01 -7.69e-01 -7.57e-01 -7.48e-01 -7.41e-01 -7.36e-01 -7.31e-01 -7.27e-01  
4.31e-02 -8.31e-01 -8.16e-01 -7.88e-01 -7.68e-01 -7.56e-01 -7.47e-01 -7.40e-01 -7.34e-01 -7.29e-01 -7.25e-01  
4.38e-02 -8.30e-01 -8.15e-01 -7.86e-01 -7.67e-01 -7.54e-01 -7.45e-01 -7.38e-01 -7.33e-01 -7.28e-01 -7.24e-01  
4.44e-02 -8.28e-01 -8.13e-01 -7.85e-01 -7.65e-01 -7.53e-01 -7.44e-01 -7.37e-01 -7.31e-01 -7.26e-01 -7.22e-01  
4.51e-02 -8.27e-01 -8.12e-01 -7.83e-01 -7.64e-01 -7.51e-01 -7.42e-01 -7.35e-01 -7.30e-01 -7.25e-01 -7.21e-01  
4.57e-02 -8.25e-01 -8.10e-01 -7.82e-01 -7.62e-01 -7.50e-01 -7.41e-01 -7.34e-01 -7.28e-01 -7.23e-01 -7.19e-01  
4.64e-02 -8.24e-01 -8.09e-01 -7.80e-01 -7.60e-01 -7.48e-01 -7.39e-01 -7.32e-01 -7.27e-01 -7.22e-01 -7.18e-01  
4.71e-02 -8.22e-01 -8.07e-01 -7.79e-01 -7.59e-01 -7.47e-01 -7.38e-01 -7.31e-01 -7.25e-01 -7.20e-01 -7.16e-01  
4.78e-02 -8.21e-01 -8.06e-01 -7.77e-01 -7.57e-01 -7.45e-01 -7.36e-01 -7.29e-01 -7.23e-01 -7.19e-01 -7.14e-01  
4.85e-02 -8.19e-01 -8.04e-01 -7.76e-01 -7.56e-01 -7.44e-01 -7.35e-01 -7.27e-01 -7.22e-01 -7.17e-01 -7.13e-01  
4.92e-02 -8.18e-01 -8.03e-01 -7.74e-01 -7.54e-01 -7.42e-01 -7.33e-01 -7.26e-01 -7.20e-01 -7.15e-01 -7.11e-01  
4.99e-02 -8.16e-01 -8.01e-01 -7.72e-01 -7.53e-01 -7.40e-01 -7.31e-01 -7.24e-01 -7.18e-01 -7.14e-01 -7.10e-01  
5.07e-02 -8.15e-01 -7.99e-01 -7.71e-01 -7.51e-01 -7.39e-01 -7.30e-01 -7.23e-01 -7.17e-01 -7.12e-01 -7.08e-01  
5.14e-02 -8.13e-01 -7.98e-01 -7.69e-01 -7.49e-01 -7.37e-01 -7.28e-01 -7.21e-01 -7.15e-01 -7.10e-01 -7.06e-01  
5.22e-02 -8.11e-01 -7.96e-01 -7.68e-01 -7.48e-01 -7.35e-01 -7.26e-01 -7.19e-01 -7.13e-01 -7.09e-01 -7.04e-01  
5.29e-02 -8.10e-01 -7.95e-01 -7.66e-01 -7.46e-01 -7.34e-01 -7.25e-01 -7.17e-01 -7.12e-01 -7.07e-01 -7.03e-01  
5.37e-02 -8.08e-01 -7.93e-01 -7.64e-01 -7.44e-01 -7.32e-01 -7.23e-01 -7.16e-01 -7.10e-01 -7.05e-01 -7.01e-01  
5.45e-02 -8.06e-01 -7.91e-01 -7.62e-01 -7.42e-01 -7.30e-01 -7.21e-01 -7.14e-01 -7.08e-01 -7.03e-01 -6.99e-01  
5.53e-02 -8.05e-01 -7.89e-01 -7.61e-01 -7.41e-01 -7.28e-01 -7.19e-01 -7.12e-01 -7.07e-01 -7.02e-01 -6.98e-01  
5.61e-02 -8.03e-01 -7.88e-01 -7.59e-01 -7.39e-01 -7.27e-01 -7.18e-01 -7.11e-01 -7.05e-01 -7.00e-01 -6.96e-01  
5.69e-02 -8.01e-01 -7.86e-01 -7.57e-01 -7.37e-01 -7.25e-01 -7.16e-01 -7.09e-01 -7.03e-01 -6.98e-01 -6.94e-01  
5.78e-02 -7.99e-01 -7.84e-01 -7.55e-01 -7.35e-01 -7.23e-01 -7.14e-01 -7.07e-01 -7.01e-01 -6.96e-01 -6.92e-01  
5.86e-02 -7.97e-01 -7.82e-01 -7.54e-01 -7.34e-01 -7.21e-01 -7.12e-01 -7.05e-01 -6.99e-01 -6.95e-01 -6.90e-01  
5.95e-02 -7.96e-01 -7.80e-01 -7.52e-01 -7.32e-01 -7.19e-01 -7.10e-01 -7.03e-01 -6.98e-01 -6.93e-01 -6.89e-01  
6.03e-02 -7.94e-01 -7.78e-01 -7.50e-01 -7.30e-01 -7.18e-01 -7.08e-01 -7.01e-01 -6.96e-01 -6.91e-01 -6.87e-01  
6.12e-02 -7.92e-01 -7.77e-01 -7.48e-01 -7.28e-01 -7.16e-01 -7.07e-01 -7.00e-01 -6.94e-01 -6.89e-01 -6.85e-01  
6.21e-02 -7.90e-01 -7.75e-01 -7.46e-01 -7.26e-01 -7.14e-01 -7.05e-01 -6.98e-01 -6.92e-01 -6.87e-01 -6.83e-01  
6.30e-02 -7.88e-01 -7.73e-01 -7.44e-01 -7.24e-01 -7.12e-01 -7.03e-01 -6.96e-01 -6.90e-01 -6.85e-01 -6.81e-01  
6.40e-02 -7.86e-01 -7.71e-01 -7.42e-01 -7.22e-01 -7.10e-01 -7.01e-01 -6.94e-01 -6.88e-01 -6.83e-01 -6.79e-01  
6.49e-02 -7.84e-01 -7.69e-01 -7.40e-01 -7.20e-01 -7.08e-01 -6.99e-01 -6.92e-01 -6.86e-01 -6.81e-01 -6.77e-01  
6.59e-02 -7.82e-01 -7.67e-01 -7.38e-01 -7.18e-01 -7.06e-01 -6.97e-01 -6.90e-01 -6.84e-01 -6.79e-01 -6.75e-01  
6.68e-02 -7.80e-01 -7.65e-01 -7.36e-01 -7.16e-01 -7.04e-01 -6.95e-01 -6.88e-01 -6.82e-01 -6.77e-01 -6.73e-01  
6.78e-02 -7.78e-01 -7.63e-01 -7.34e-01 -7.14e-01 -7.02e-01 -6.93e-01 -6.86e-01 -6.80e-01 -6.75e-01 -6.71e-01  
6.88e-02 -7.76e-01 -7.60e-01 -7.32e-01 -7.12e-01 -7.00e-01 -6.91e-01 -6.84e-01 -6.78e-01 -6.73e-01 -6.69e-01  
6.98e-02 -7.73e-01 -7.58e-01 -7.30e-01 -7.10e-01 -6.98e-01 -6.89e-01 -6.82e-01 -6.76e-01 -6.71e-01 -6.67e-01  
7.08e-02 -7.71e-01 -7.56e-01 -7.28e-01 -7.08e-01 -6.95e-01 -6.87e-01 -6.79e-01 -6.74e-01 -6.69e-01 -6.65e-01  
7.19e-02 -7.69e-01 -7.54e-01 -7.25e-01 -7.06e-01 -6.93e-01 -6.84e-01 -6.77e-01 -6.72e-01 -6.67e-01 -6.63e-01  
7.29e-02 -7.67e-01 -7.52e-01 -7.23e-01 -7.03e-01 -6.91e-01 -6.82e-01 -6.75e-01 -6.69e-01 -6.65e-01 -6.61e-01  
7.40e-02 -7.64e-01 -7.49e-01 -7.21e-01 -7.01e-01 -6.89e-01 -6.80e-01 -6.73e-01 -6.67e-01 -6.63e-01 -6.58e-01  
7.51e-02 -7.62e-01 -7.47e-01 -7.19e-01 -6.99e-01 -6.87e-01 -6.78e-01 -6.71e-01 -6.65e-01 -6.60e-01 -6.56e-01  
7.62e-02 -7.60e-01 -7.45e-01 -7.16e-01 -6.97e-01 -6.84e-01 -6.76e-01 -6.69e-01 -6.63e-01 -6.58e-01 -6.54e-01  
7.73e-02 -7.57e-01 -7.42e-01 -7.14e-01 -6.94e-01 -6.82e-01 -6.73e-01 -6.66e-01 -6.61e-01 -6.56e-01 -6.52e-01  
7.84e-02 -7.55e-01 -7.40e-01 -7.12e-01 -6.92e-01 -6.80e-01 -6.71e-01 -6.64e-01 -6.58e-01 -6.54e-01 -6.49e-01  
7.96e-02 -7.53e-01 -7.38e-01 -7.09e-01 -6.90e-01 -6.78e-01 -6.69e-01 -6.62e-01 -6.56e-01 -6.51e-01 -6.47e-01  
8.08e-02 -7.50e-01 -7.35e-01 -7.07e-01 -6.87e-01 -6.75e-01 -6.66e-01 -6.59e-01 -6.54e-01 -6.49e-01 -6.45e-01  
8.20e-02 -7.48e-01 -7.33e-01 -7.05e-01 -6.85e-01 -6.73e-01 -6.64e-01 -6.57e-01 -6.51e-01 -6.47e-01 -6.42e-01  
8.32e-02 -7.45e-01 -7.30e-01 -7.02e-01 -6.82e-01 -6.70e-01 -6.61e-01 -6.55e-01 -6.49e-01 -6.44e-01 -6.40e-01  
8.44e-02 -7.43e-01 -7.28e-01 -7.00e-01 -6.80e-01 -6.68e-01 -6.59e-01 -6.52e-01 -6.46e-01 -6.42e-01 -6.38e-01  
8.56e-02 -7.40e-01 -7.25e-01 -6.97e-01 -6.77e-01 -6.65e-01 -6.57e-01 -6.50e-01 -6.44e-01 -6.39e-01 -6.35e-01  
8.69e-02 -7.37e-01 -7.23e-01 -6.94e-01 -6.75e-01 -6.63e-01 -6.54e-01 -6.47e-01 -6.41e-01 -6.37e-01 -6.33e-01  
8.81e-02 -7.35e-01 -7.20e-01 -6.92e-01 -6.72e-01 -6.60e-01 -6.51e-01 -6.45e-01 -6.39e-01 -6.34e-01 -6.30e-01  
8.94e-02 -7.32e-01 -7.17e-01 -6.89e-01 -6.70e-01 -6.58e-01 -6.49e-01 -6.42e-01 -6.36e-01 -6.32e-01 -6.28e-01  
9.08e-02 -7.29e-01 -7.15e-01 -6.87e-01 -6.67e-01 -6.55e-01 -6.46e-01 -6.39e-01 -6.34e-01 -6.29e-01 -6.25e-01  
9.21e-02 -7.27e-01 -7.12e-01 -6.84e-01 -6.64e-01 -6.52e-01 -6.44e-01 -6.37e-01 -6.31e-01 -6.26e-01 -6.22e-01  
9.34e-02 -7.24e-01 -7.09e-01 -6.81e-01 -6.62e-01 -6.50e-01 -6.41e-01 -6.34e-01 -6.29e-01 -6.24e-01 -6.20e-01  
9.48e-02 -7.21e-01 -7.06e-01 -6.78e-01 -6.59e-01 -6.47e-01 -6.38e-01 -6.31e-01 -6.26e-01 -6.21e-01 -6.17e-01  
9.62e-02 -7.18e-01 -7.03e-01 -6.76e-01 -6.56e-01 -6.44e-01 -6.36e-01 -6.29e-01 -6.23e-01 -6.18e-01 -6.14e-01  
9.76e-02 -7.15e-01 -7.01e-01 -6.73e-01 -6.53e-01 -6.41e-01 -6.33e-01 -6.26e-01 -6.20e-01 -6.16e-01 -6.12e-01  
9.91e-02 -7.12e-01 -6.98e-01 -6.70e-01 -6.51e-01 -6.39e-01 -6.30e-01 -6.23e-01 -6.18e-01 -6.13e-01 -6.09e-01  
1.01e-01 -7.09e-01 -6.95e-01 -6.67e-01 -6.48e-01 -6.36e-01 -6.27e-01 -6.20e-01 -6.15e-01 -6.10e-01 -6.06e-01  
1.02e-01 -7.06e-01 -6.92e-01 -6.64e-01 -6.45e-01 -6.33e-01 -6.24e-01 -6.17e-01 -6.12e-01 -6.07e-01 -6.03e-01  
1.03e-01 -7.03e-01 -6.89e-01 -6.61e-01 -6.42e-01 -6.30e-01 -6.21e-01 -6.14e-01 -6.09e-01 -6.04e-01 -6.00e-01  
1.05e-01 -7.00e-01 -6.86e-01 -6.58e-01 -6.39e-01 -6.27e-01 -6.18e-01 -6.12e-01 -6.06e-01 -6.01e-01 -5.97e-01  
1.07e-01 -6.97e-01 -6.82e-01 -6.55e-01 -6.36e-01 -6.24e-01 -6.15e-01 -6.09e-01 -6.03e-01 -5.98e-01 -5.95e-01  
1.08e-01 -6.94e-01 -6.79e-01 -6.52e-01 -6.33e-01 -6.21e-01 -6.12e-01 -6.06e-01 -6.00e-01 -5.95e-01 -5.92e-01  
1.10e-01 -6.91e-01 -6.76e-01 -6.49e-01 -6.30e-01 -6.18e-01 -6.09e-01 -6.02e-01 -5.97e-01 -5.92e-01 -5.88e-01  
1.11e-01 -6.87e-01 -6.73e-01 -6.45e-01 -6.26e-01 -6.15e-01 -6.06e-01 -5.99e-01 -5.94e-01 -5.89e-01 -5.85e-01  
1.13e-01 -6.84e-01 -6.70e-01 -6.42e-01 -6.23e-01 -6.12e-01 -6.03e-01 -5.96e-01 -5.91e-01 -5.86e-01 -5.82e-01  
1.15e-01 -6.81e-01 -6.66e-01 -6.39e-01 -6.20e-01 -6.08e-01 -6.00e-01 -5.93e-01 -5.88e-01 -5.83e-01 -5.79e-01  
1.16e-01 -6.77e-01 -6.63e-01 -6.36e-01 -6.17e-01 -6.05e-01 -5.97e-01 -5.90e-01 -5.84e-01 -5.80e-01 -5.76e-01  
1.18e-01 -6.74e-01 -6.59e-01 -6.32e-01 -6.13e-01 -6.02e-01 -5.93e-01 -5.87e-01 -5.81e-01 -5.77e-01 -5.73e-01  
1.20e-01 -6.70e-01 -6.56e-01 -6.29e-01 -6.10e-01 -5.99e-01 -5.90e-01 -5.83e-01 -5.78e-01 -5.73e-01 -5.69e-01  
1.21e-01 -6.67e-01 -6.53e-01 -6.26e-01 -6.07e-01 -5.95e-01 -5.87e-01 -5.80e-01 -5.75e-01 -5.70e-01 -5.66e-01  
1.23e-01 -6.63e-01 -6.49e-01 -6.22e-01 -6.03e-01 -5.92e-01 -5.83e-01 -5.77e-01 -5.71e-01 -5.67e-01 -5.63e-01  
1.25e-01 -6.60e-01 -6.45e-01 -6.19e-01 -6.00e-01 -5.88e-01 -5.80e-01 -5.73e-01 -5.68e-01 -5.63e-01 -5.59e-01  
1.27e-01 -6.56e-01 -6.42e-01 -6.15e-01 -5.96e-01 -5.85e-01 -5.76e-01 -5.70e-01 -5.64e-01 -5.60e-01 -5.56e-01  
1.29e-01 -6.52e-01 -6.38e-01 -6.11e-01 -5.93e-01 -5.81e-01 -5.73e-01 -5.66e-01 -5.61e-01 -5.56e-01 -5.53e-01  
1.31e-01 -6.49e-01 -6.34e-01 -6.08e-01 -5.89e-01 -5.78e-01 -5.69e-01 -5.63e-01 -5.57e-01 -5.53e-01 -5.49e-01  
1.33e-01 -6.45e-01 -6.31e-01 -6.04e-01 -5.85e-01 -5.74e-01 -5.66e-01 -5.59e-01 -5.54e-01 -5.49e-01 -5.45e-01  
1.35e-01 -6.41e-01 -6.27e-01 -6.00e-01 -5.82e-01 -5.70e-01 -5.62e-01 -5.55e-01 -5.50e-01 -5.46e-01 -5.42e-01  
1.37e-01 -6.37e-01 -6.23e-01 -5.97e-01 -5.78e-01 -5.67e-01 -5.58e-01 -5.52e-01 -5.46e-01 -5.42e-01 -5.38e-01  
1.39e-01 -6.33e-01 -6.19e-01 -5.93e-01 -5.74e-01 -5.63e-01 -5.55e-01 -5.48e-01 -5.43e-01 -5.38e-01 -5.34e-01  
1.41e-01 -6.29e-01 -6.15e-01 -5.89e-01 -5.70e-01 -5.59e-01 -5.51e-01 -5.44e-01 -5.39e-01 -5.35e-01 -5.31e-01  
1.43e-01 -6.25e-01 -6.11e-01 -5.85e-01 -5.67e-01 -5.55e-01 -5.47e-01 -5.40e-01 -5.35e-01 -5.31e-01 -5.27e-01  
1.45e-01 -6.21e-01 -6.07e-01 -5.81e-01 -5.63e-01 -5.51e-01 -5.43e-01 -5.37e-01 -5.31e-01 -5.27e-01 -5.23e-01  
1.47e-01 -6.17e-01 -6.03e-01 -5.77e-01 -5.59e-01 -5.47e-01 -5.39e-01 -5.33e-01 -5.27e-01 -5.23e-01 -5.19e-01  
1.49e-01 -6.13e-01 -5.99e-01 -5.73e-01 -5.55e-01 -5.43e-01 -5.35e-01 -5.29e-01 -5.23e-01 -5.19e-01 -5.15e-01  
1.51e-01 -6.09e-01 -5.95e-01 -5.69e-01 -5.50e-01 -5.39e-01 -5.31e-01 -5.25e-01 -5.19e-01 -5.15e-01 -5.11e-01  
1.53e-01 -6.04e-01 -5.91e-01 -5.64e-01 -5.46e-01 -5.35e-01 -5.27e-01 -5.21e-01 -5.15e-01 -5.11e-01 -5.07e-01  
1.56e-01 -6.00e-01 -5.86e-01 -5.60e-01 -5.42e-01 -5.31e-01 -5.23e-01 -5.17e-01 -5.11e-01 -5.07e-01 -5.03e-01  
1.58e-01 -5.96e-01 -5.82e-01 -5.56e-01 -5.38e-01 -5.27e-01 -5.19e-01 -5.12e-01 -5.07e-01 -5.03e-01 -4.99e-01  
1.60e-01 -5.91e-01 -5.77e-01 -5.52e-01 -5.34e-01 -5.23e-01 -5.15e-01 -5.08e-01 -5.03e-01 -4.99e-01 -4.95e-01  
1.63e-01 -5.87e-01 -5.73e-01 -5.47e-01 -5.29e-01 -5.18e-01 -5.10e-01 -5.04e-01 -4.99e-01 -4.94e-01 -4.91e-01  
1.65e-01 -5.82e-01 -5.69e-01 -5.43e-01 -5.25e-01 -5.14e-01 -5.06e-01 -5.00e-01 -4.95e-01 -4.90e-01 -4.87e-01  
1.67e-01 -5.77e-01 -5.64e-01 -5.38e-01 -5.21e-01 -5.10e-01 -5.02e-01 -4.95e-01 -4.90e-01 -4.86e-01 -4.82e-01  
1.70e-01 -5.73e-01 -5.59e-01 -5.34e-01 -5.16e-01 -5.05e-01 -4.97e-01 -4.91e-01 -4.86e-01 -4.82e-01 -4.78e-01  
1.72e-01 -5.68e-01 -5.55e-01 -5.29e-01 -5.12e-01 -5.01e-01 -4.93e-01 -4.86e-01 -4.81e-01 -4.77e-01 -4.73e-01  
1.75e-01 -5.63e-01 -5.50e-01 -5.25e-01 -5.07e-01 -4.96e-01 -4.88e-01 -4.82e-01 -4.77e-01 -4.73e-01 -4.69e-01  
1.77e-01 -5.59e-01 -5.45e-01 -5.20e-01 -5.02e-01 -4.92e-01 -4.84e-01 -4.77e-01 -4.72e-01 -4.68e-01 -4.64e-01  
1.80e-01 -5.54e-01 -5.40e-01 -5.15e-01 -4.98e-01 -4.87e-01 -4.79e-01 -4.73e-01 -4.68e-01 -4.63e-01 -4.60e-01  
1.83e-01 -5.49e-01 -5.36e-01 -5.10e-01 -4.93e-01 -4.82e-01 -4.74e-01 -4.68e-01 -4.63e-01 -4.59e-01 -4.55e-01  
1.85e-01 -5.44e-01 -5.31e-01 -5.06e-01 -4.88e-01 -4.77e-01 -4.70e-01 -4.63e-01 -4.58e-01 -4.54e-01 -4.51e-01  
1.88e-01 -5.39e-01 -5.26e-01 -5.01e-01 -4.83e-01 -4.73e-01 -4.65e-01 -4.59e-01 -4.54e-01 -4.49e-01 -4.46e-01  
1.91e-01 -5.34e-01 -5.21e-01 -4.96e-01 -4.78e-01 -4.68e-01 -4.60e-01 -4.54e-01 -4.49e-01 -4.45e-01 -4.41e-01  
1.94e-01 -5.29e-01 -5.15e-01 -4.91e-01 -4.73e-01 -4.63e-01 -4.55e-01 -4.49e-01 -4.44e-01 -4.40e-01 -4.36e-01  
1.97e-01 -5.23e-01 -5.10e-01 -4.86e-01 -4.68e-01 -4.58e-01 -4.50e-01 -4.44e-01 -4.39e-01 -4.35e-01 -4.31e-01  
1.99e-01 -5.18e-01 -5.05e-01 -4.80e-01 -4.63e-01 -4.53e-01 -4.45e-01 -4.39e-01 -4.34e-01 -4.30e-01 -4.26e-01  
2.02e-01 -5.13e-01 -5.00e-01 -4.75e-01 -4.58e-01 -4.48e-01 -4.40e-01 -4.34e-01 -4.29e-01 -4.25e-01 -4.21e-01  
2.05e-01 -5.07e-01 -4.94e-01 -4.70e-01 -4.53e-01 -4.43e-01 -4.35e-01 -4.29e-01 -4.24e-01 -4.20e-01 -4.16e-01  
2.08e-01 -5.02e-01 -4.89e-01 -4.65e-01 -4.48e-01 -4.37e-01 -4.30e-01 -4.24e-01 -4.19e-01 -4.15e-01 -4.11e-01  
2.11e-01 -4.96e-01 -4.84e-01 -4.59e-01 -4.42e-01 -4.32e-01 -4.24e-01 -4.18e-01 -4.14e-01 -4.10e-01 -4.06e-01  
2.14e-01 -4.91e-01 -4.78e-01 -4.54e-01 -4.37e-01 -4.27e-01 -4.19e-01 -4.13e-01 -4.08e-01 -4.04e-01 -4.01e-01  
2.18e-01 -4.85e-01 -4.73e-01 -4.48e-01 -4.32e-01 -4.21e-01 -4.14e-01 -4.08e-01 -4.03e-01 -3.99e-01 -3.96e-01  
2.21e-01 -4.80e-01 -4.67e-01 -4.43e-01 -4.26e-01 -4.16e-01 -4.08e-01 -4.02e-01 -3.98e-01 -3.94e-01 -3.90e-01  
2.24e-01 -4.74e-01 -4.61e-01 -4.37e-01 -4.21e-01 -4.10e-01 -4.03e-01 -3.97e-01 -3.92e-01 -3.88e-01 -3.85e-01  
2.27e-01 -4.68e-01 -4.55e-01 -4.32e-01 -4.15e-01 -4.05e-01 -3.97e-01 -3.92e-01 -3.87e-01 -3.83e-01 -3.79e-01  
2.31e-01 -4.62e-01 -4.50e-01 -4.26e-01 -4.09e-01 -3.99e-01 -3.92e-01 -3.86e-01 -3.81e-01 -3.77e-01 -3.74e-01  
2.34e-01 -4.56e-01 -4.44e-01 -4.20e-01 -4.04e-01 -3.94e-01 -3.86e-01 -3.80e-01 -3.76e-01 -3.72e-01 -3.68e-01  
2.38e-01 -4.50e-01 -4.38e-01 -4.14e-01 -3.98e-01 -3.88e-01 -3.80e-01 -3.75e-01 -3.70e-01 -3.66e-01 -3.63e-01  
2.41e-01 -4.44e-01 -4.32e-01 -4.08e-01 -3.92e-01 -3.82e-01 -3.75e-01 -3.69e-01 -3.64e-01 -3.60e-01 -3.57e-01  
2.45e-01 -4.38e-01 -4.26e-01 -4.02e-01 -3.86e-01 -3.76e-01 -3.69e-01 -3.63e-01 -3.58e-01 -3.55e-01 -3.51e-01  
2.48e-01 -4.32e-01 -4.20e-01 -3.96e-01 -3.80e-01 -3.70e-01 -3.63e-01 -3.57e-01 -3.53e-01 -3.49e-01 -3.45e-01  
2.52e-01 -4.26e-01 -4.13e-01 -3.90e-01 -3.74e-01 -3.64e-01 -3.57e-01 -3.51e-01 -3.47e-01 -3.43e-01 -3.40e-01  
2.56e-01 -4.19e-01 -4.07e-01 -3.84e-01 -3.68e-01 -3.58e-01 -3.51e-01 -3.45e-01 -3.41e-01 -3.37e-01 -3.34e-01  
2.59e-01 -4.13e-01 -4.01e-01 -3.78e-01 -3.62e-01 -3.52e-01 -3.45e-01 -3.39e-01 -3.35e-01 -3.31e-01 -3.28e-01  
2.63e-01 -4.07e-01 -3.94e-01 -3.72e-01 -3.56e-01 -3.46e-01 -3.39e-01 -3.33e-01 -3.29e-01 -3.25e-01 -3.22e-01  
2.67e-01 -4.00e-01 -3.88e-01 -3.65e-01 -3.50e-01 -3.40e-01 -3.33e-01 -3.27e-01 -3.23e-01 -3.19e-01 -3.15e-01  
2.71e-01 -3.93e-01 -3.82e-01 -3.59e-01 -3.43e-01 -3.34e-01 -3.26e-01 -3.21e-01 -3.16e-01 -3.13e-01 -3.09e-01  
2.75e-01 -3.87e-01 -3.75e-01 -3.52e-01 -3.37e-01 -3.27e-01 -3.20e-01 -3.15e-01 -3.10e-01 -3.06e-01 -3.03e-01  
2.79e-01 -3.80e-01 -3.68e-01 -3.46e-01 -3.30e-01 -3.21e-01 -3.14e-01 -3.08e-01 -3.04e-01 -3.00e-01 -2.97e-01  
2.83e-01 -3.73e-01 -3.62e-01 -3.39e-01 -3.24e-01 -3.14e-01 -3.07e-01 -3.02e-01 -2.97e-01 -2.94e-01 -2.90e-01  
2.87e-01 -3.67e-01 -3.55e-01 -3.33e-01 -3.17e-01 -3.08e-01 -3.01e-01 -2.95e-01 -2.91e-01 -2.87e-01 -2.84e-01  
2.91e-01 -3.60e-01 -3.48e-01 -3.26e-01 -3.11e-01 -3.01e-01 -2.94e-01 -2.89e-01 -2.84e-01 -2.81e-01 -2.78e-01  
2.96e-01 -3.53e-01 -3.41e-01 -3.19e-01 -3.04e-01 -2.95e-01 -2.88e-01 -2.82e-01 -2.78e-01 -2.74e-01 -2.71e-01  
3.00e-01 -3.46e-01 -3.34e-01 -3.12e-01 -2.97e-01 -2.88e-01 -2.81e-01 -2.76e-01 -2.71e-01 -2.68e-01 -2.64e-01  
3.04e-01 -3.39e-01 -3.27e-01 -3.05e-01 -2.90e-01 -2.81e-01 -2.74e-01 -2.69e-01 -2.64e-01 -2.61e-01 -2.58e-01  
3.09e-01 -3.31e-01 -3.20e-01 -2.98e-01 -2.83e-01 -2.74e-01 -2.67e-01 -2.62e-01 -2.58e-01 -2.54e-01 -2.51e-01  
3.13e-01 -3.24e-01 -3.13e-01 -2.91e-01 -2.76e-01 -2.67e-01 -2.60e-01 -2.55e-01 -2.51e-01 -2.47e-01 -2.44e-01  
3.18e-01 -3.17e-01 -3.06e-01 -2.84e-01 -2.69e-01 -2.60e-01 -2.54e-01 -2.48e-01 -2.44e-01 -2.40e-01 -2.37e-01  
3.23e-01 -3.10e-01 -2.98e-01 -2.77e-01 -2.62e-01 -2.53e-01 -2.47e-01 -2.41e-01 -2.37e-01 -2.34e-01 -2.30e-01  
3.27e-01 -3.02e-01 -2.91e-01 -2.70e-01 -2.55e-01 -2.46e-01 -2.39e-01 -2.34e-01 -2.30e-01 -2.27e-01 -2.23e-01  
3.32e-01 -2.95e-01 -2.84e-01 -2.63e-01 -2.48e-01 -2.39e-01 -2.32e-01 -2.27e-01 -2.23e-01 -2.19e-01 -2.16e-01  
3.37e-01 -2.87e-01 -2.76e-01 -2.55e-01 -2.41e-01 -2.32e-01 -2.25e-01 -2.20e-01 -2.16e-01 -2.12e-01 -2.09e-01  
3.42e-01 -2.80e-01 -2.69e-01 -2.48e-01 -2.33e-01 -2.24e-01 -2.18e-01 -2.13e-01 -2.09e-01 -2.05e-01 -2.02e-01  
3.47e-01 -2.72e-01 -2.61e-01 -2.40e-01 -2.26e-01 -2.17e-01 -2.11e-01 -2.06e-01 -2.01e-01 -1.98e-01 -1.95e-01  
3.52e-01 -2.64e-01 -2.53e-01 -2.33e-01 -2.18e-01 -2.10e-01 -2.03e-01 -1.98e-01 -1.94e-01 -1.91e-01 -1.88e-01  
3.57e-01 -2.56e-01 -2.45e-01 -2.25e-01 -2.11e-01 -2.02e-01 -1.96e-01 -1.91e-01 -1.87e-01 -1.83e-01 -1.80e-01  
3.63e-01 -2.48e-01 -2.38e-01 -2.17e-01 -2.03e-01 -1.95e-01 -1.88e-01 -1.83e-01 -1.79e-01 -1.76e-01 -1.73e-01  
3.68e-01 -2.40e-01 -2.30e-01 -2.10e-01 -1.96e-01 -1.87e-01 -1.81e-01 -1.76e-01 -1.72e-01 -1.68e-01 -1.65e-01  
3.73e-01 -2.32e-01 -2.22e-01 -2.02e-01 -1.88e-01 -1.79e-01 -1.73e-01 -1.68e-01 -1.64e-01 -1.61e-01 -1.58e-01  
3.79e-01 -2.24e-01 -2.14e-01 -1.94e-01 -1.80e-01 -1.72e-01 -1.65e-01 -1.61e-01 -1.57e-01 -1.53e-01 -1.50e-01  
3.84e-01 -2.16e-01 -2.06e-01 -1.86e-01 -1.72e-01 -1.64e-01 -1.58e-01 -1.53e-01 -1.49e-01 -1.46e-01 -1.43e-01  
3.90e-01 -2.08e-01 -1.98e-01 -1.78e-01 -1.64e-01 -1.56e-01 -1.50e-01 -1.45e-01 -1.41e-01 -1.38e-01 -1.35e-01  
3.96e-01 -2.00e-01 -1.89e-01 -1.70e-01 -1.56e-01 -1.48e-01 -1.42e-01 -1.37e-01 -1.33e-01 -1.30e-01 -1.27e-01  
4.01e-01 -1.91e-01 -1.81e-01 -1.62e-01 -1.48e-01 -1.40e-01 -1.34e-01 -1.29e-01 -1.25e-01 -1.22e-01 -1.19e-01  
4.07e-01 -1.83e-01 -1.73e-01 -1.54e-01 -1.40e-01 -1.32e-01 -1.26e-01 -1.21e-01 -1.17e-01 -1.14e-01 -1.12e-01  
4.13e-01 -1.75e-01 -1.64e-01 -1.45e-01 -1.32e-01 -1.24e-01 -1.18e-01 -1.13e-01 -1.09e-01 -1.06e-01 -1.04e-01  
4.19e-01 -1.66e-01 -1.56e-01 -1.37e-01 -1.24e-01 -1.16e-01 -1.10e-01 -1.05e-01 -1.01e-01 -9.83e-02 -9.56e-02  
4.26e-01 -1.57e-01 -1.48e-01 -1.29e-01 -1.16e-01 -1.08e-01 -1.02e-01 -9.71e-02 -9.33e-02 -9.02e-02 -8.75e-02  
4.32e-01 -1.49e-01 -1.39e-01 -1.20e-01 -1.07e-01 -9.94e-02 -9.35e-02 -8.89e-02 -8.52e-02 -8.20e-02 -7.94e-02  
4.38e-01 -1.40e-01 -1.30e-01 -1.12e-01 -9.89e-02 -9.10e-02 -8.52e-02 -8.06e-02 -7.69e-02 -7.38e-02 -7.12e-02  
4.45e-01 -1.31e-01 -1.22e-01 -1.03e-01 -9.05e-02 -8.26e-02 -7.69e-02 -7.23e-02 -6.87e-02 -6.56e-02 -6.29e-02  
4.51e-01 -1.22e-01 -1.13e-01 -9.47e-02 -8.20e-02 -7.42e-02 -6.85e-02 -6.40e-02 -6.03e-02 -5.73e-02 -5.47e-02  
4.58e-01 -1.14e-01 -1.04e-01 -8.60e-02 -7.34e-02 -6.57e-02 -6.00e-02 -5.55e-02 -5.19e-02 -4.89e-02 -4.63e-02  
4.65e-01 -1.05e-01 -9.52e-02 -7.73e-02 -6.48e-02 -5.71e-02 -5.15e-02 -4.71e-02 -4.35e-02 -4.05e-02 -3.79e-02  
4.71e-01 -9.57e-02 -8.63e-02 -6.85e-02 -5.61e-02 -4.85e-02 -4.29e-02 -3.85e-02 -3.50e-02 -3.20e-02 -2.94e-02  
4.78e-01 -8.66e-02 -7.73e-02 -5.97e-02 -4.74e-02 -3.98e-02 -3.43e-02 -2.99e-02 -2.64e-02 -2.35e-02 -2.09e-02  
4.85e-01 -7.75e-02 -6.82e-02 -5.08e-02 -3.86e-02 -3.11e-02 -2.56e-02 -2.13e-02 -1.78e-02 -1.49e-02 -1.24e-02  
4.92e-01 -6.83e-02 -5.91e-02 -4.18e-02 -2.97e-02 -2.23e-02 -1.69e-02 -1.26e-02 -9.13e-03 -6.23e-03 -3.74e-03  
5.00e-01 -5.91e-02 -5.00e-02 -3.28e-02 -2.08e-02 -1.35e-02 -8.09e-03 -3.86e-03 -4.17e-04 2.46e-03 4.93e-03  
5.07e-01 -4.98e-02 -4.08e-02 -2.38e-02 -1.19e-02 -4.61e-03 7.45e-04 4.94e-03 8.35e-03 1.12e-02 1.37e-02  
5.14e-01 -4.05e-02 -3.15e-02 -1.47e-02 -2.90e-03 4.32e-03 9.63e-03 1.38e-02 1.72e-02 2.00e-02 2.24e-02  
5.22e-01 -3.11e-02 -2.22e-02 -5.51e-03 6.14e-03 1.33e-02 1.86e-02 2.27e-02 2.60e-02 2.88e-02 3.12e-02  
5.30e-01 -2.16e-02 -1.29e-02 3.69e-03 1.52e-02 2.23e-02 2.76e-02 3.16e-02 3.50e-02 3.77e-02 4.01e-02  
5.37e-01 -1.21e-02 -3.47e-03 1.29e-02 2.44e-02 3.14e-02 3.66e-02 4.06e-02 4.39e-02 4.67e-02 4.90e-02  
5.45e-01 -2.60e-03 5.99e-03 2.23e-02 3.36e-02 4.05e-02 4.57e-02 4.97e-02 5.29e-02 5.57e-02 5.80e-02  
5.53e-01 6.98e-03 1.55e-02 3.16e-02 4.28e-02 4.97e-02 5.48e-02 5.88e-02 6.20e-02 6.47e-02 6.70e-02  
5.61e-01 1.66e-02 2.50e-02 4.10e-02 5.21e-02 5.89e-02 6.40e-02 6.79e-02 7.11e-02 7.38e-02 7.61e-02  
5.70e-01 2.63e-02 3.46e-02 5.04e-02 6.14e-02 6.82e-02 7.32e-02 7.71e-02 8.02e-02 8.29e-02 8.52e-02  
5.78e-01 3.60e-02 4.43e-02 5.99e-02 7.08e-02 7.75e-02 8.24e-02 8.63e-02 8.94e-02 9.20e-02 9.43e-02  
5.87e-01 4.58e-02 5.40e-02 6.94e-02 8.02e-02 8.69e-02 9.17e-02 9.55e-02 9.87e-02 1.01e-01 1.03e-01  
5.95e-01 5.56e-02 6.37e-02 7.90e-02 8.97e-02 9.63e-02 1.01e-01 1.05e-01 1.08e-01 1.10e-01 1.13e-01  
6.04e-01 6.55e-02 7.35e-02 8.86e-02 9.92e-02 1.06e-01 1.10e-01 1.14e-01 1.17e-01 1.20e-01 1.22e-01  
6.13e-01 7.53e-02 8.33e-02 9.83e-02 1.09e-01 1.15e-01 1.20e-01 1.24e-01 1.27e-01 1.29e-01 1.31e-01  
6.22e-01 8.53e-02 9.31e-02 1.08e-01 1.18e-01 1.25e-01 1.29e-01 1.33e-01 1.36e-01 1.38e-01 1.41e-01  
6.31e-01 9.52e-02 1.03e-01 1.18e-01 1.28e-01 1.34e-01 1.39e-01 1.42e-01 1.45e-01 1.48e-01 1.50e-01  
6.40e-01 1.05e-01 1.13e-01 1.27e-01 1.38e-01 1.44e-01 1.48e-01 1.52e-01 1.55e-01 1.57e-01 1.59e-01  
6.50e-01 1.15e-01 1.23e-01 1.37e-01 1.47e-01 1.53e-01 1.58e-01 1.61e-01 1.64e-01 1.67e-01 1.69e-01  
6.59e-01 1.25e-01 1.33e-01 1.47e-01 1.57e-01 1.63e-01 1.67e-01 1.71e-01 1.74e-01 1.76e-01 1.78e-01  
6.69e-01 1.35e-01 1.43e-01 1.57e-01 1.67e-01 1.73e-01 1.77e-01 1.81e-01 1.83e-01 1.86e-01 1.88e-01  
6.79e-01 1.46e-01 1.53e-01 1.67e-01 1.76e-01 1.82e-01 1.87e-01 1.90e-01 1.93e-01 1.95e-01 1.97e-01  
6.89e-01 1.56e-01 1.63e-01 1.77e-01 1.86e-01 1.92e-01 1.96e-01 2.00e-01 2.03e-01 2.05e-01 2.07e-01  
6.99e-01 1.66e-01 1.73e-01 1.87e-01 1.96e-01 2.02e-01 2.06e-01 2.09e-01 2.12e-01 2.14e-01 2.16e-01  
7.09e-01 1.76e-01 1.83e-01 1.97e-01 2.06e-01 2.12e-01 2.16e-01 2.19e-01 2.22e-01 2.24e-01 2.26e-01  
7.19e-01 1.86e-01 1.93e-01 2.07e-01 2.16e-01 2.21e-01 2.26e-01 2.29e-01 2.31e-01 2.34e-01 2.36e-01  
7.30e-01 1.97e-01 2.04e-01 2.17e-01 2.26e-01 2.31e-01 2.35e-01 2.39e-01 2.41e-01 2.43e-01 2.45e-01  
7.41e-01 2.07e-01 2.14e-01 2.27e-01 2.36e-01 2.41e-01 2.45e-01 2.48e-01 2.51e-01 2.53e-01 2.55e-01  
7.51e-01 2.17e-01 2.24e-01 2.37e-01 2.45e-01 2.51e-01 2.55e-01 2.58e-01 2.61e-01 2.63e-01 2.65e-01  
7.63e-01 2.27e-01 2.34e-01 2.47e-01 2.55e-01 2.61e-01 2.65e-01 2.68e-01 2.70e-01 2.72e-01 2.74e-01  
7.74e-01 2.38e-01 2.44e-01 2.57e-01 2.65e-01 2.71e-01 2.75e-01 2.78e-01 2.80e-01 2.82e-01 2.84e-01  
7.85e-01 2.48e-01 2.55e-01 2.67e-01 2.75e-01 2.81e-01 2.84e-01 2.87e-01 2.90e-01 2.92e-01 2.94e-01  
7.97e-01 2.58e-01 2.65e-01 2.77e-01 2.85e-01 2.90e-01 2.94e-01 2.97e-01 3.00e-01 3.02e-01 3.03e-01  
8.08e-01 2.69e-01 2.75e-01 2.87e-01 2.95e-01 3.00e-01 3.04e-01 3.07e-01 3.09e-01 3.11e-01 3.13e-01  
8.20e-01 2.79e-01 2.85e-01 2.97e-01 3.05e-01 3.10e-01 3.14e-01 3.17e-01 3.19e-01 3.21e-01 3.23e-01  
8.32e-01 2.89e-01 2.96e-01 3.07e-01 3.15e-01 3.20e-01 3.24e-01 3.27e-01 3.29e-01 3.31e-01 3.32e-01  
8.44e-01 3.00e-01 3.06e-01 3.17e-01 3.25e-01 3.30e-01 3.34e-01 3.36e-01 3.39e-01 3.41e-01 3.42e-01  
8.57e-01 3.10e-01 3.16e-01 3.27e-01 3.35e-01 3.40e-01 3.43e-01 3.46e-01 3.48e-01 3.50e-01 3.52e-01  
8.69e-01 3.21e-01 3.26e-01 3.37e-01 3.45e-01 3.50e-01 3.53e-01 3.56e-01 3.58e-01 3.60e-01 3.62e-01  
8.82e-01 3.31e-01 3.37e-01 3.47e-01 3.55e-01 3.60e-01 3.63e-01 3.66e-01 3.68e-01 3.70e-01 3.71e-01  
8.95e-01 3.41e-01 3.47e-01 3.58e-01 3.65e-01 3.70e-01 3.73e-01 3.76e-01 3.78e-01 3.80e-01 3.81e-01  
9.08e-01 3.52e-01 3.57e-01 3.68e-01 3.75e-01 3.79e-01 3.83e-01 3.85e-01 3.87e-01 3.89e-01 3.91e-01  
9.22e-01 3.62e-01 3.67e-01 3.78e-01 3.85e-01 3.89e-01 3.93e-01 3.95e-01 3.97e-01 3.99e-01 4.00e-01  
9.35e-01 3.72e-01 3.78e-01 3.88e-01 3.95e-01 3.99e-01 4.02e-01 4.05e-01 4.07e-01 4.09e-01 4.10e-01  
9.49e-01 3.82e-01 3.88e-01 3.98e-01 4.05e-01 4.09e-01 4.12e-01 4.15e-01 4.17e-01 4.18e-01 4.20e-01  
9.63e-01 3.93e-01 3.98e-01 4.08e-01 4.15e-01 4.19e-01 4.22e-01 4.24e-01 4.26e-01 4.28e-01 4.29e-01  
9.77e-01 4.03e-01 4.08e-01 4.18e-01 4.24e-01 4.29e-01 4.32e-01 4.34e-01 4.36e-01 4.38e-01 4.39e-01  
9.91e-01 4.13e-01 4.18e-01 4.28e-01 4.34e-01 4.38e-01 4.41e-01 4.44e-01 4.46e-01 4.47e-01 4.49e-01  
1.01e+00 4.23e-01 4.28e-01 4.38e-01 4.44e-01 4.48e-01 4.51e-01 4.53e-01 4.55e-01 4.57e-01 4.58e-01  
1.02e+00 4.33e-01 4.38e-01 4.47e-01 4.54e-01 4.58e-01 4.61e-01 4.63e-01 4.65e-01 4.66e-01 4.68e-01  
1.04e+00 4.44e-01 4.48e-01 4.57e-01 4.64e-01 4.67e-01 4.70e-01 4.73e-01 4.74e-01 4.76e-01 4.77e-01  
1.05e+00 4.54e-01 4.58e-01 4.67e-01 4.73e-01 4.77e-01 4.80e-01 4.82e-01 4.84e-01 4.85e-01 4.87e-01  
1.07e+00 4.64e-01 4.68e-01 4.77e-01 4.83e-01 4.87e-01 4.89e-01 4.92e-01 4.93e-01 4.95e-01 4.96e-01  
1.08e+00 4.74e-01 4.78e-01 4.87e-01 4.93e-01 4.96e-01 4.99e-01 5.01e-01 5.03e-01 5.04e-01 5.05e-01  
1.10e+00 4.84e-01 4.88e-01 4.96e-01 5.02e-01 5.06e-01 5.08e-01 5.11e-01 5.12e-01 5.14e-01 5.15e-01  
1.11e+00 4.93e-01 4.98e-01 5.06e-01 5.12e-01 5.15e-01 5.18e-01 5.20e-01 5.22e-01 5.23e-01 5.24e-01  
1.13e+00 5.03e-01 5.08e-01 5.16e-01 5.21e-01 5.25e-01 5.27e-01 5.29e-01 5.31e-01 5.32e-01 5.33e-01  
1.15e+00 5.13e-01 5.17e-01 5.25e-01 5.31e-01 5.34e-01 5.37e-01 5.39e-01 5.40e-01 5.41e-01 5.43e-01  
1.16e+00 5.23e-01 5.27e-01 5.35e-01 5.40e-01 5.43e-01 5.46e-01 5.48e-01 5.49e-01 5.51e-01 5.52e-01  
1.18e+00 5.33e-01 5.37e-01 5.44e-01 5.50e-01 5.53e-01 5.55e-01 5.57e-01 5.59e-01 5.60e-01 5.61e-01  
1.20e+00 5.42e-01 5.46e-01 5.54e-01 5.59e-01 5.62e-01 5.64e-01 5.66e-01 5.68e-01 5.69e-01 5.70e-01  
1.22e+00 5.52e-01 5.56e-01 5.63e-01 5.68e-01 5.71e-01 5.73e-01 5.75e-01 5.77e-01 5.78e-01 5.79e-01  
1.23e+00 5.61e-01 5.65e-01 5.72e-01 5.77e-01 5.80e-01 5.83e-01 5.84e-01 5.86e-01 5.87e-01 5.88e-01  
1.25e+00 5.71e-01 5.74e-01 5.81e-01 5.86e-01 5.89e-01 5.92e-01 5.93e-01 5.95e-01 5.96e-01 5.97e-01  
1.27e+00 5.80e-01 5.84e-01 5.91e-01 5.95e-01 5.98e-01 6.00e-01 6.02e-01 6.04e-01 6.05e-01 6.06e-01  
1.29e+00 5.90e-01 5.93e-01 6.00e-01 6.04e-01 6.07e-01 6.09e-01 6.11e-01 6.12e-01 6.13e-01 6.14e-01  
1.31e+00 5.99e-01 6.02e-01 6.09e-01 6.13e-01 6.16e-01 6.18e-01 6.20e-01 6.21e-01 6.22e-01 6.23e-01  
1.33e+00 6.08e-01 6.11e-01 6.18e-01 6.22e-01 6.25e-01 6.27e-01 6.28e-01 6.30e-01 6.31e-01 6.32e-01  
1.35e+00 6.17e-01 6.20e-01 6.27e-01 6.31e-01 6.34e-01 6.35e-01 6.37e-01 6.38e-01 6.39e-01 6.40e-01  
1.37e+00 6.26e-01 6.29e-01 6.35e-01 6.40e-01 6.42e-01 6.44e-01 6.46e-01 6.47e-01 6.48e-01 6.49e-01  
1.39e+00 6.35e-01 6.38e-01 6.44e-01 6.48e-01 6.51e-01 6.53e-01 6.54e-01 6.55e-01 6.56e-01 6.57e-01  
1.41e+00 6.44e-01 6.47e-01 6.53e-01 6.57e-01 6.59e-01 6.61e-01 6.62e-01 6.64e-01 6.65e-01 6.65e-01  
1.43e+00 6.53e-01 6.55e-01 6.61e-01 6.65e-01 6.68e-01 6.69e-01 6.71e-01 6.72e-01 6.73e-01 6.74e-01  
1.45e+00 6.61e-01 6.64e-01 6.70e-01 6.73e-01 6.76e-01 6.78e-01 6.79e-01 6.80e-01 6.81e-01 6.82e-01  
1.47e+00 6.70e-01 6.73e-01 6.78e-01 6.82e-01 6.84e-01 6.86e-01 6.87e-01 6.88e-01 6.89e-01 6.90e-01  
1.49e+00 6.78e-01 6.81e-01 6.86e-01 6.90e-01 6.92e-01 6.94e-01 6.95e-01 6.96e-01 6.97e-01 6.98e-01  
1.51e+00 6.87e-01 6.89e-01 6.94e-01 6.98e-01 7.00e-01 7.02e-01 7.03e-01 7.04e-01 7.05e-01 7.06e-01  
1.54e+00 6.95e-01 6.97e-01 7.02e-01 7.06e-01 7.08e-01 7.10e-01 7.11e-01 7.12e-01 7.13e-01 7.13e-01  
1.56e+00 7.03e-01 7.06e-01 7.10e-01 7.14e-01 7.16e-01 7.17e-01 7.19e-01 7.20e-01 7.20e-01 7.21e-01  
1.58e+00 7.11e-01 7.14e-01 7.18e-01 7.22e-01 7.24e-01 7.25e-01 7.26e-01 7.27e-01 7.28e-01 7.29e-01  
1.60e+00 7.19e-01 7.21e-01 7.26e-01 7.29e-01 7.31e-01 7.33e-01 7.34e-01 7.35e-01 7.35e-01 7.36e-01  
1.63e+00 7.27e-01 7.29e-01 7.34e-01 7.37e-01 7.39e-01 7.40e-01 7.41e-01 7.42e-01 7.43e-01 7.44e-01  
1.65e+00 7.35e-01 7.37e-01 7.41e-01 7.44e-01 7.46e-01 7.48e-01 7.49e-01 7.49e-01 7.50e-01 7.51e-01  
1.68e+00 7.42e-01 7.45e-01 7.49e-01 7.52e-01 7.53e-01 7.55e-01 7.56e-01 7.57e-01 7.57e-01 7.58e-01  
1.70e+00 7.50e-01 7.52e-01 7.56e-01 7.59e-01 7.61e-01 7.62e-01 7.63e-01 7.64e-01 7.64e-01 7.65e-01  
1.73e+00 7.57e-01 7.59e-01 7.63e-01 7.66e-01 7.68e-01 7.69e-01 7.70e-01 7.71e-01 7.71e-01 7.72e-01  
1.75e+00 7.65e-01 7.67e-01 7.70e-01 7.73e-01 7.75e-01 7.76e-01 7.77e-01 7.78e-01 7.78e-01 7.79e-01  
1.78e+00 7.72e-01 7.74e-01 7.77e-01 7.80e-01 7.82e-01 7.83e-01 7.84e-01 7.84e-01 7.85e-01 7.86e-01  
1.80e+00 7.79e-01 7.81e-01 7.84e-01 7.87e-01 7.88e-01 7.90e-01 7.90e-01 7.91e-01 7.92e-01 7.92e-01  
1.83e+00 7.86e-01 7.88e-01 7.91e-01 7.94e-01 7.95e-01 7.96e-01 7.97e-01 7.98e-01 7.98e-01 7.99e-01  
1.86e+00 7.93e-01 7.94e-01 7.98e-01 8.00e-01 8.02e-01 8.03e-01 8.04e-01 8.04e-01 8.05e-01 8.05e-01  
1.88e+00 7.99e-01 8.01e-01 8.04e-01 8.07e-01 8.08e-01 8.09e-01 8.10e-01 8.11e-01 8.11e-01 8.12e-01  
1.91e+00 8.06e-01 8.08e-01 8.11e-01 8.13e-01 8.14e-01 8.15e-01 8.16e-01 8.17e-01 8.17e-01 8.18e-01  
1.94e+00 8.12e-01 8.14e-01 8.17e-01 8.19e-01 8.21e-01 8.22e-01 8.22e-01 8.23e-01 8.23e-01 8.24e-01  
1.97e+00 8.19e-01 8.20e-01 8.23e-01 8.25e-01 8.27e-01 8.28e-01 8.28e-01 8.29e-01 8.29e-01 8.30e-01  
2.00e+00 8.25e-01 8.26e-01 8.29e-01 8.31e-01 8.33e-01 8.33e-01 8.34e-01 8.35e-01 8.35e-01 8.36e-01  
2.03e+00 8.31e-01 8.33e-01 8.35e-01 8.37e-01 8.38e-01 8.39e-01 8.40e-01 8.41e-01 8.41e-01 8.41e-01  
2.05e+00 8.37e-01 8.38e-01 8.41e-01 8.43e-01 8.44e-01 8.45e-01 8.46e-01 8.46e-01 8.47e-01 8.47e-01  
2.09e+00 8.43e-01 8.44e-01 8.47e-01 8.49e-01 8.50e-01 8.51e-01 8.51e-01 8.52e-01 8.52e-01 8.52e-01  
2.12e+00 8.49e-01 8.50e-01 8.52e-01 8.54e-01 8.55e-01 8.56e-01 8.57e-01 8.57e-01 8.57e-01 8.58e-01  
2.15e+00 8.54e-01 8.55e-01 8.58e-01 8.60e-01 8.61e-01 8.61e-01 8.62e-01 8.62e-01 8.63e-01 8.63e-01  
2.18e+00 8.60e-01 8.61e-01 8.63e-01 8.65e-01 8.66e-01 8.66e-01 8.67e-01 8.68e-01 8.68e-01 8.68e-01  
2.21e+00 8.65e-01 8.66e-01 8.68e-01 8.70e-01 8.71e-01 8.72e-01 8.72e-01 8.73e-01 8.73e-01 8.73e-01  
2.24e+00 8.70e-01 8.71e-01 8.73e-01 8.75e-01 8.76e-01 8.77e-01 8.77e-01 8.77e-01 8.78e-01 8.78e-01  
2.28e+00 8.75e-01 8.76e-01 8.78e-01 8.80e-01 8.81e-01 8.81e-01 8.82e-01 8.82e-01 8.83e-01 8.83e-01  
2.31e+00 8.80e-01 8.81e-01 8.83e-01 8.85e-01 8.85e-01 8.86e-01 8.87e-01 8.87e-01 8.87e-01 8.88e-01  
2.34e+00 8.85e-01 8.86e-01 8.88e-01 8.89e-01 8.90e-01 8.91e-01 8.91e-01 8.92e-01 8.92e-01 8.92e-01  
2.38e+00 8.90e-01 8.91e-01 8.93e-01 8.94e-01 8.95e-01 8.95e-01 8.96e-01 8.96e-01 8.96e-01 8.97e-01  
2.41e+00 8.94e-01 8.95e-01 8.97e-01 8.98e-01 8.99e-01 9.00e-01 9.00e-01 9.00e-01 9.01e-01 9.01e-01  
2.45e+00 8.99e-01 9.00e-01 9.01e-01 9.03e-01 9.03e-01 9.04e-01 9.04e-01 9.05e-01 9.05e-01 9.05e-01  
2.48e+00 9.03e-01 9.04e-01 9.06e-01 9.07e-01 9.07e-01 9.08e-01 9.08e-01 9.09e-01 9.09e-01 9.09e-01  
2.52e+00 9.07e-01 9.08e-01 9.10e-01 9.11e-01 9.11e-01 9.12e-01 9.12e-01 9.13e-01 9.13e-01 9.13e-01  
2.56e+00 9.11e-01 9.12e-01 9.14e-01 9.15e-01 9.15e-01 9.16e-01 9.16e-01 9.16e-01 9.17e-01 9.17e-01  
2.59e+00 9.15e-01 9.16e-01 9.18e-01 9.19e-01 9.19e-01 9.20e-01 9.20e-01 9.20e-01 9.20e-01 9.21e-01  
2.63e+00 9.19e-01 9.20e-01 9.21e-01 9.22e-01 9.23e-01 9.23e-01 9.24e-01 9.24e-01 9.24e-01 9.24e-01  
2.67e+00 9.23e-01 9.24e-01 9.25e-01 9.26e-01 9.26e-01 9.27e-01 9.27e-01 9.27e-01 9.28e-01 9.28e-01  
2.71e+00 9.27e-01 9.27e-01 9.28e-01 9.29e-01 9.30e-01 9.30e-01 9.31e-01 9.31e-01 9.31e-01 9.31e-01  
2.75e+00 9.30e-01 9.31e-01 9.32e-01 9.33e-01 9.33e-01 9.34e-01 9.34e-01 9.34e-01 9.34e-01 9.34e-01  
2.79e+00 9.34e-01 9.34e-01 9.35e-01 9.36e-01 9.36e-01 9.37e-01 9.37e-01 9.37e-01 9.37e-01 9.38e-01  
2.83e+00 9.37e-01 9.37e-01 9.38e-01 9.39e-01 9.40e-01 9.40e-01 9.40e-01 9.40e-01 9.41e-01 9.41e-01  
2.87e+00 9.40e-01 9.40e-01 9.41e-01 9.42e-01 9.43e-01 9.43e-01 9.43e-01 9.43e-01 9.44e-01 9.44e-01  
2.92e+00 9.43e-01 9.43e-01 9.44e-01 9.45e-01 9.46e-01 9.46e-01 9.46e-01 9.46e-01 9.46e-01 9.47e-01  
2.96e+00 9.46e-01 9.46e-01 9.47e-01 9.48e-01 9.48e-01 9.49e-01 9.49e-01 9.49e-01 9.49e-01 9.49e-01  
3.00e+00 9.49e-01 9.49e-01 9.50e-01 9.51e-01 9.51e-01 9.51e-01 9.52e-01 9.52e-01 9.52e-01 9.52e-01  
3.05e+00 9.51e-01 9.52e-01 9.53e-01 9.53e-01 9.54e-01 9.54e-01 9.54e-01 9.54e-01 9.54e-01 9.54e-01  
3.09e+00 9.54e-01 9.54e-01 9.55e-01 9.56e-01 9.56e-01 9.56e-01 9.57e-01 9.57e-01 9.57e-01 9.57e-01  
3.14e+00 9.57e-01 9.57e-01 9.58e-01 9.58e-01 9.59e-01 9.59e-01 9.59e-01 9.59e-01 9.59e-01 9.59e-01  
3.18e+00 9.59e-01 9.59e-01 9.60e-01 9.61e-01 9.61e-01 9.61e-01 9.61e-01 9.61e-01 9.62e-01 9.62e-01  
3.23e+00 9.61e-01 9.62e-01 9.62e-01 9.63e-01 9.63e-01 9.63e-01 9.63e-01 9.64e-01 9.64e-01 9.64e-01  
3.28e+00 9.64e-01 9.64e-01 9.65e-01 9.65e-01 9.65e-01 9.65e-01 9.66e-01 9.66e-01 9.66e-01 9.66e-01  
3.32e+00 9.66e-01 9.66e-01 9.67e-01 9.67e-01 9.67e-01 9.67e-01 9.68e-01 9.68e-01 9.68e-01 9.68e-01  
3.37e+00 9.68e-01 9.68e-01 9.69e-01 9.69e-01 9.69e-01 9.69e-01 9.70e-01 9.70e-01 9.70e-01 9.70e-01  
3.42e+00 9.70e-01 9.70e-01 9.71e-01 9.71e-01 9.71e-01 9.71e-01 9.71e-01 9.71e-01 9.72e-01 9.72e-01  
3.47e+00 9.72e-01 9.72e-01 9.72e-01 9.73e-01 9.73e-01 9.73e-01 9.73e-01 9.73e-01 9.73e-01 9.73e-01  
3.52e+00 9.73e-01 9.74e-01 9.74e-01 9.74e-01 9.75e-01 9.75e-01 9.75e-01 9.75e-01 9.75e-01 9.75e-01  
3.58e+00 9.75e-01 9.75e-01 9.76e-01 9.76e-01 9.76e-01 9.76e-01 9.76e-01 9.77e-01 9.77e-01 9.77e-01  
3.63e+00 9.77e-01 9.77e-01 9.77e-01 9.78e-01 9.78e-01 9.78e-01 9.78e-01 9.78e-01 9.78e-01 9.78e-01  
3.68e+00 9.78e-01 9.78e-01 9.79e-01 9.79e-01 9.79e-01 9.79e-01 9.79e-01 9.80e-01 9.80e-01 9.80e-01  
3.74e+00 9.80e-01 9.80e-01 9.80e-01 9.81e-01 9.81e-01 9.81e-01 9.81e-01 9.81e-01 9.81e-01 9.81e-01  
3.79e+00 9.81e-01 9.81e-01 9.82e-01 9.82e-01 9.82e-01 9.82e-01 9.82e-01 9.82e-01 9.82e-01 9.82e-01  
3.85e+00 9.82e-01 9.83e-01 9.83e-01 9.83e-01 9.83e-01 9.83e-01 9.83e-01 9.84e-01 9.84e-01 9.84e-01  
3.90e+00 9.84e-01 9.84e-01 9.84e-01 9.84e-01 9.84e-01 9.85e-01 9.85e-01 9.85e-01 9.85e-01 9.85e-01  
3.96e+00 9.85e-01 9.85e-01 9.85e-01 9.85e-01 9.86e-01 9.86e-01 9.86e-01 9.86e-01 9.86e-01 9.86e-01  
4.02e+00 9.86e-01 9.86e-01 9.86e-01 9.87e-01 9.87e-01 9.87e-01 9.87e-01 9.87e-01 9.87e-01 9.87e-01  
4.08e+00 9.87e-01 9.87e-01 9.87e-01 9.88e-01 9.88e-01 9.88e-01 9.88e-01 9.88e-01 9.88e-01 9.88e-01  
4.14e+00 9.88e-01 9.88e-01 9.88e-01 9.89e-01 9.89e-01 9.89e-01 9.89e-01 9.89e-01 9.89e-01 9.89e-01  
4.20e+00 9.89e-01 9.89e-01 9.89e-01 9.90e-01 9.90e-01 9.90e-01 9.90e-01 9.90e-01 9.90e-01 9.90e-01  
4.26e+00 9.90e-01 9.90e-01 9.90e-01 9.90e-01 9.90e-01 9.91e-01 9.91e-01 9.91e-01 9.91e-01 9.91e-01  
4.32e+00 9.91e-01 9.91e-01 9.91e-01 9.91e-01 9.91e-01 9.91e-01 9.91e-01 9.91e-01 9.91e-01 9.91e-01  
4.39e+00 9.92e-01 9.92e-01 9.92e-01 9.92e-01 9.92e-01 9.92e-01 9.92e-01 9.92e-01 9.92e-01 9.92e-01  
4.45e+00 9.92e-01 9.92e-01 9.93e-01 9.93e-01 9.93e-01 9.93e-01 9.93e-01 9.93e-01 9.93e-01 9.93e-01  
4.52e+00 9.93e-01 9.93e-01 9.93e-01 9.93e-01 9.93e-01 9.93e-01 9.94e-01 9.94e-01 9.94e-01 9.94e-01  
4.58e+00 9.94e-01 9.94e-01 9.94e-01 9.94e-01 9.94e-01 9.94e-01 9.94e-01 9.94e-01 9.94e-01 9.94e-01  
4.65e+00 9.94e-01 9.94e-01 9.95e-01 9.95e-01 9.95e-01 9.95e-01 9.95e-01 9.95e-01 9.95e-01 9.95e-01  
4.72e+00 9.95e-01 9.95e-01 9.95e-01 9.95e-01 9.95e-01 9.95e-01 9.95e-01 9.95e-01 9.95e-01 9.95e-01  
4.79e+00 9.95e-01 9.96e-01 9.96e-01 9.96e-01 9.96e-01 9.96e-01 9.96e-01 9.96e-01 9.96e-01 9.96e-01  
4.86e+00 9.96e-01 9.96e-01 9.96e-01 9.96e-01 9.96e-01 9.96e-01 9.96e-01 9.96e-01 9.96e-01 9.96e-01  
4.93e+00 9.96e-01 9.96e-01 9.97e-01 9.97e-01 9.97e-01 9.97e-01 9.97e-01 9.97e-01 9.97e-01 9.97e-01  
5.00e+00 9.97e-01 9.97e-01 9.97e-01 9.97e-01 9.97e-01 9.97e-01 9.97e-01 9.97e-01 9.97e-01 9.97e-01  


==> Figures/IR_monoExp_fit_BSA.txt <==
TI_s z_2.28e-05 z_4.56e-05 z_1.14e-04 z_2.28e-04 z_3.42e-04 z_4.56e-04 z_5.70e-04 z_6.84e-04 z_7.98e-04 z_9.12e-04 
3.46e-03 -9.26e-01 -9.12e-01 -8.91e-01 -8.72e-01 -8.64e-01 -8.59e-01 -8.55e-01 -8.51e-01 -8.50e-01 -8.46e-01  
3.52e-03 -9.26e-01 -9.12e-01 -8.91e-01 -8.72e-01 -8.63e-01 -8.58e-01 -8.55e-01 -8.51e-01 -8.50e-01 -8.46e-01  
3.57e-03 -9.26e-01 -9.12e-01 -8.90e-01 -8.71e-01 -8.63e-01 -8.58e-01 -8.55e-01 -8.51e-01 -8.49e-01 -8.46e-01  
3.62e-03 -9.26e-01 -9.11e-01 -8.90e-01 -8.71e-01 -8.63e-01 -8.58e-01 -8.55e-01 -8.51e-01 -8.49e-01 -8.45e-01  
3.67e-03 -9.26e-01 -9.11e-01 -8.90e-01 -8.71e-01 -8.63e-01 -8.58e-01 -8.55e-01 -8.51e-01 -8.49e-01 -8.45e-01  
3.73e-03 -9.26e-01 -9.11e-01 -8.90e-01 -8.71e-01 -8.63e-01 -8.58e-01 -8.55e-01 -8.51e-01 -8.49e-01 -8.45e-01  
3.78e-03 -9.25e-01 -9.11e-01 -8.90e-01 -8.71e-01 -8.63e-01 -8.58e-01 -8.55e-01 -8.50e-01 -8.49e-01 -8.45e-01  
3.84e-03 -9.25e-01 -9.11e-01 -8.90e-01 -8.71e-01 -8.63e-01 -8.58e-01 -8.55e-01 -8.50e-01 -8.49e-01 -8.45e-01  
3.89e-03 -9.25e-01 -9.11e-01 -8.90e-01 -8.71e-01 -8.63e-01 -8.58e-01 -8.54e-01 -8.50e-01 -8.49e-01 -8.45e-01  
3.95e-03 -9.25e-01 -9.11e-01 -8.90e-01 -8.71e-01 -8.62e-01 -8.57e-01 -8.54e-01 -8.50e-01 -8.49e-01 -8.45e-01  
4.01e-03 -9.25e-01 -9.11e-01 -8.89e-01 -8.70e-01 -8.62e-01 -8.57e-01 -8.54e-01 -8.50e-01 -8.48e-01 -8.45e-01  
4.07e-03 -9.25e-01 -9.10e-01 -8.89e-01 -8.70e-01 -8.62e-01 -8.57e-01 -8.54e-01 -8.50e-01 -8.48e-01 -8.44e-01  
4.13e-03 -9.25e-01 -9.10e-01 -8.89e-01 -8.70e-01 -8.62e-01 -8.57e-01 -8.54e-01 -8.50e-01 -8.48e-01 -8.44e-01  
4.19e-03 -9.25e-01 -9.10e-01 -8.89e-01 -8.70e-01 -8.62e-01 -8.57e-01 -8.54e-01 -8.49e-01 -8.48e-01 -8.44e-01  
4.25e-03 -9.24e-01 -9.10e-01 -8.89e-01 -8.70e-01 -8.62e-01 -8.57e-01 -8.54e-01 -8.49e-01 -8.48e-01 -8.44e-01  
4.31e-03 -9.24e-01 -9.10e-01 -8.89e-01 -8.70e-01 -8.62e-01 -8.57e-01 -8.53e-01 -8.49e-01 -8.48e-01 -8.44e-01  
4.37e-03 -9.24e-01 -9.10e-01 -8.89e-01 -8.70e-01 -8.62e-01 -8.56e-01 -8.53e-01 -8.49e-01 -8.48e-01 -8.44e-01  
4.44e-03 -9.24e-01 -9.10e-01 -8.88e-01 -8.69e-01 -8.61e-01 -8.56e-01 -8.53e-01 -8.49e-01 -8.47e-01 -8.44e-01  
4.50e-03 -9.24e-01 -9.09e-01 -8.88e-01 -8.69e-01 -8.61e-01 -8.56e-01 -8.53e-01 -8.49e-01 -8.47e-01 -8.43e-01  
4.57e-03 -9.24e-01 -9.09e-01 -8.88e-01 -8.69e-01 -8.61e-01 -8.56e-01 -8.53e-01 -8.49e-01 -8.47e-01 -8.43e-01  
4.64e-03 -9.24e-01 -9.09e-01 -8.88e-01 -8.69e-01 -8.61e-01 -8.56e-01 -8.53e-01 -8.48e-01 -8.47e-01 -8.43e-01  
4.71e-03 -9.23e-01 -9.09e-01 -8.88e-01 -8.69e-01 -8.61e-01 -8.56e-01 -8.53e-01 -8.48e-01 -8.47e-01 -8.43e-01  
4.77e-03 -9.23e-01 -9.09e-01 -8.88e-01 -8.69e-01 -8.61e-01 -8.55e-01 -8.52e-01 -8.48e-01 -8.47e-01 -8.43e-01  
4.84e-03 -9.23e-01 -9.09e-01 -8.88e-01 -8.69e-01 -8.60e-01 -8.55e-01 -8.52e-01 -8.48e-01 -8.46e-01 -8.43e-01  
4.92e-03 -9.23e-01 -9.08e-01 -8.87e-01 -8.68e-01 -8.60e-01 -8.55e-01 -8.52e-01 -8.48e-01 -8.46e-01 -8.42e-01  
4.99e-03 -9.23e-01 -9.08e-01 -8.87e-01 -8.68e-01 -8.60e-01 -8.55e-01 -8.52e-01 -8.48e-01 -8.46e-01 -8.42e-01  
5.06e-03 -9.23e-01 -9.08e-01 -8.87e-01 -8.68e-01 -8.60e-01 -8.55e-01 -8.52e-01 -8.47e-01 -8.46e-01 -8.42e-01  
5.14e-03 -9.22e-01 -9.08e-01 -8.87e-01 -8.68e-01 -8.60e-01 -8.55e-01 -8.52e-01 -8.47e-01 -8.46e-01 -8.42e-01  
5.21e-03 -9.22e-01 -9.08e-01 -8.87e-01 -8.68e-01 -8.60e-01 -8.54e-01 -8.51e-01 -8.47e-01 -8.46e-01 -8.42e-01  
5.29e-03 -9.22e-01 -9.08e-01 -8.86e-01 -8.67e-01 -8.59e-01 -8.54e-01 -8.51e-01 -8.47e-01 -8.45e-01 -8.42e-01  
5.37e-03 -9.22e-01 -9.07e-01 -8.86e-01 -8.67e-01 -8.59e-01 -8.54e-01 -8.51e-01 -8.47e-01 -8.45e-01 -8.41e-01  
5.44e-03 -9.22e-01 -9.07e-01 -8.86e-01 -8.67e-01 -8.59e-01 -8.54e-01 -8.51e-01 -8.47e-01 -8.45e-01 -8.41e-01  
5.52e-03 -9.21e-01 -9.07e-01 -8.86e-01 -8.67e-01 -8.59e-01 -8.54e-01 -8.51e-01 -8.46e-01 -8.45e-01 -8.41e-01  
5.60e-03 -9.21e-01 -9.07e-01 -8.86e-01 -8.67e-01 -8.59e-01 -8.54e-01 -8.50e-01 -8.46e-01 -8.45e-01 -8.41e-01  
5.69e-03 -9.21e-01 -9.07e-01 -8.86e-01 -8.67e-01 -8.58e-01 -8.53e-01 -8.50e-01 -8.46e-01 -8.45e-01 -8.41e-01  
5.77e-03 -9.21e-01 -9.06e-01 -8.85e-01 -8.66e-01 -8.58e-01 -8.53e-01 -8.50e-01 -8.46e-01 -8.44e-01 -8.40e-01  
5.86e-03 -9.21e-01 -9.06e-01 -8.85e-01 -8.66e-01 -8.58e-01 -8.53e-01 -8.50e-01 -8.46e-01 -8.44e-01 -8.40e-01  
5.94e-03 -9.21e-01 -9.06e-01 -8.85e-01 -8.66e-01 -8.58e-01 -8.53e-01 -8.50e-01 -8.45e-01 -8.44e-01 -8.40e-01  
6.03e-03 -9.20e-01 -9.06e-01 -8.85e-01 -8.66e-01 -8.58e-01 -8.53e-01 -8.49e-01 -8.45e-01 -8.44e-01 -8.40e-01  
6.12e-03 -9.20e-01 -9.06e-01 -8.85e-01 -8.66e-01 -8.57e-01 -8.52e-01 -8.49e-01 -8.45e-01 -8.44e-01 -8.40e-01  
6.21e-03 -9.20e-01 -9.05e-01 -8.84e-01 -8.65e-01 -8.57e-01 -8.52e-01 -8.49e-01 -8.45e-01 -8.43e-01 -8.39e-01  
6.30e-03 -9.20e-01 -9.05e-01 -8.84e-01 -8.65e-01 -8.57e-01 -8.52e-01 -8.49e-01 -8.45e-01 -8.43e-01 -8.39e-01  
6.39e-03 -9.19e-01 -9.05e-01 -8.84e-01 -8.65e-01 -8.57e-01 -8.52e-01 -8.49e-01 -8.44e-01 -8.43e-01 -8.39e-01  
6.48e-03 -9.19e-01 -9.05e-01 -8.84e-01 -8.65e-01 -8.57e-01 -8.52e-01 -8.48e-01 -8.44e-01 -8.43e-01 -8.39e-01  
6.58e-03 -9.19e-01 -9.05e-01 -8.84e-01 -8.65e-01 -8.56e-01 -8.51e-01 -8.48e-01 -8.44e-01 -8.42e-01 -8.39e-01  
6.68e-03 -9.19e-01 -9.04e-01 -8.83e-01 -8.64e-01 -8.56e-01 -8.51e-01 -8.48e-01 -8.44e-01 -8.42e-01 -8.38e-01  
6.77e-03 -9.19e-01 -9.04e-01 -8.83e-01 -8.64e-01 -8.56e-01 -8.51e-01 -8.48e-01 -8.43e-01 -8.42e-01 -8.38e-01  
6.87e-03 -9.18e-01 -9.04e-01 -8.83e-01 -8.64e-01 -8.56e-01 -8.51e-01 -8.48e-01 -8.43e-01 -8.42e-01 -8.38e-01  
6.97e-03 -9.18e-01 -9.04e-01 -8.83e-01 -8.64e-01 -8.55e-01 -8.50e-01 -8.47e-01 -8.43e-01 -8.42e-01 -8.38e-01  
7.08e-03 -9.18e-01 -9.03e-01 -8.82e-01 -8.63e-01 -8.55e-01 -8.50e-01 -8.47e-01 -8.43e-01 -8.41e-01 -8.37e-01  
7.18e-03 -9.18e-01 -9.03e-01 -8.82e-01 -8.63e-01 -8.55e-01 -8.50e-01 -8.47e-01 -8.43e-01 -8.41e-01 -8.37e-01  
7.29e-03 -9.17e-01 -9.03e-01 -8.82e-01 -8.63e-01 -8.55e-01 -8.50e-01 -8.47e-01 -8.42e-01 -8.41e-01 -8.37e-01  
7.39e-03 -9.17e-01 -9.03e-01 -8.82e-01 -8.63e-01 -8.55e-01 -8.49e-01 -8.46e-01 -8.42e-01 -8.41e-01 -8.37e-01  
7.50e-03 -9.17e-01 -9.02e-01 -8.81e-01 -8.62e-01 -8.54e-01 -8.49e-01 -8.46e-01 -8.42e-01 -8.40e-01 -8.36e-01  
7.61e-03 -9.17e-01 -9.02e-01 -8.81e-01 -8.62e-01 -8.54e-01 -8.49e-01 -8.46e-01 -8.42e-01 -8.40e-01 -8.36e-01  
7.72e-03 -9.16e-01 -9.02e-01 -8.81e-01 -8.62e-01 -8.54e-01 -8.49e-01 -8.46e-01 -8.41e-01 -8.40e-01 -8.36e-01  
7.84e-03 -9.16e-01 -9.02e-01 -8.81e-01 -8.62e-01 -8.53e-01 -8.48e-01 -8.45e-01 -8.41e-01 -8.40e-01 -8.36e-01  
7.95e-03 -9.16e-01 -9.01e-01 -8.80e-01 -8.61e-01 -8.53e-01 -8.48e-01 -8.45e-01 -8.41e-01 -8.39e-01 -8.35e-01  
8.07e-03 -9.16e-01 -9.01e-01 -8.80e-01 -8.61e-01 -8.53e-01 -8.48e-01 -8.45e-01 -8.40e-01 -8.39e-01 -8.35e-01  
8.19e-03 -9.15e-01 -9.01e-01 -8.80e-01 -8.61e-01 -8.53e-01 -8.48e-01 -8.44e-01 -8.40e-01 -8.39e-01 -8.35e-01  
8.31e-03 -9.15e-01 -9.01e-01 -8.80e-01 -8.61e-01 -8.52e-01 -8.47e-01 -8.44e-01 -8.40e-01 -8.38e-01 -8.35e-01  
8.43e-03 -9.15e-01 -9.00e-01 -8.79e-01 -8.60e-01 -8.52e-01 -8.47e-01 -8.44e-01 -8.40e-01 -8.38e-01 -8.34e-01  
8.55e-03 -9.15e-01 -9.00e-01 -8.79e-01 -8.60e-01 -8.52e-01 -8.47e-01 -8.44e-01 -8.39e-01 -8.38e-01 -8.34e-01  
8.68e-03 -9.14e-01 -9.00e-01 -8.79e-01 -8.60e-01 -8.52e-01 -8.46e-01 -8.43e-01 -8.39e-01 -8.38e-01 -8.34e-01  
8.81e-03 -9.14e-01 -8.99e-01 -8.78e-01 -8.59e-01 -8.51e-01 -8.46e-01 -8.43e-01 -8.39e-01 -8.37e-01 -8.33e-01  
8.94e-03 -9.14e-01 -8.99e-01 -8.78e-01 -8.59e-01 -8.51e-01 -8.46e-01 -8.43e-01 -8.38e-01 -8.37e-01 -8.33e-01  
9.07e-03 -9.13e-01 -8.99e-01 -8.78e-01 -8.59e-01 -8.51e-01 -8.46e-01 -8.42e-01 -8.38e-01 -8.37e-01 -8.33e-01  
9.20e-03 -9.13e-01 -8.99e-01 -8.77e-01 -8.58e-01 -8.50e-01 -8.45e-01 -8.42e-01 -8.38e-01 -8.36e-01 -8.33e-01  
9.34e-03 -9.13e-01 -8.98e-01 -8.77e-01 -8.58e-01 -8.50e-01 -8.45e-01 -8.42e-01 -8.38e-01 -8.36e-01 -8.32e-01  
9.47e-03 -9.12e-01 -8.98e-01 -8.77e-01 -8.58e-01 -8.50e-01 -8.45e-01 -8.42e-01 -8.37e-01 -8.36e-01 -8.32e-01  
9.61e-03 -9.12e-01 -8.98e-01 -8.77e-01 -8.58e-01 -8.49e-01 -8.44e-01 -8.41e-01 -8.37e-01 -8.35e-01 -8.32e-01  
9.75e-03 -9.12e-01 -8.97e-01 -8.76e-01 -8.57e-01 -8.49e-01 -8.44e-01 -8.41e-01 -8.37e-01 -8.35e-01 -8.31e-01  
9.90e-03 -9.11e-01 -8.97e-01 -8.76e-01 -8.57e-01 -8.49e-01 -8.44e-01 -8.41e-01 -8.36e-01 -8.35e-01 -8.31e-01  
1.00e-02 -9.11e-01 -8.97e-01 -8.76e-01 -8.57e-01 -8.48e-01 -8.43e-01 -8.40e-01 -8.36e-01 -8.34e-01 -8.31e-01  
1.02e-02 -9.11e-01 -8.96e-01 -8.75e-01 -8.56e-01 -8.48e-01 -8.43e-01 -8.40e-01 -8.36e-01 -8.34e-01 -8.30e-01  
1.03e-02 -9.10e-01 -8.96e-01 -8.75e-01 -8.56e-01 -8.48e-01 -8.43e-01 -8.40e-01 -8.35e-01 -8.34e-01 -8.30e-01  
1.05e-02 -9.10e-01 -8.96e-01 -8.74e-01 -8.56e-01 -8.47e-01 -8.42e-01 -8.39e-01 -8.35e-01 -8.33e-01 -8.30e-01  
1.06e-02 -9.10e-01 -8.95e-01 -8.74e-01 -8.55e-01 -8.47e-01 -8.42e-01 -8.39e-01 -8.35e-01 -8.33e-01 -8.29e-01  
1.08e-02 -9.09e-01 -8.95e-01 -8.74e-01 -8.55e-01 -8.47e-01 -8.42e-01 -8.38e-01 -8.34e-01 -8.33e-01 -8.29e-01  
1.10e-02 -9.09e-01 -8.95e-01 -8.73e-01 -8.54e-01 -8.46e-01 -8.41e-01 -8.38e-01 -8.34e-01 -8.32e-01 -8.29e-01  
1.11e-02 -9.09e-01 -8.94e-01 -8.73e-01 -8.54e-01 -8.46e-01 -8.41e-01 -8.38e-01 -8.33e-01 -8.32e-01 -8.28e-01  
1.13e-02 -9.08e-01 -8.94e-01 -8.73e-01 -8.54e-01 -8.46e-01 -8.40e-01 -8.37e-01 -8.33e-01 -8.32e-01 -8.28e-01  
1.15e-02 -9.08e-01 -8.93e-01 -8.72e-01 -8.53e-01 -8.45e-01 -8.40e-01 -8.37e-01 -8.33e-01 -8.31e-01 -8.27e-01  
1.16e-02 -9.08e-01 -8.93e-01 -8.72e-01 -8.53e-01 -8.45e-01 -8.40e-01 -8.37e-01 -8.32e-01 -8.31e-01 -8.27e-01  
1.18e-02 -9.07e-01 -8.93e-01 -8.72e-01 -8.53e-01 -8.44e-01 -8.39e-01 -8.36e-01 -8.32e-01 -8.30e-01 -8.27e-01  
1.20e-02 -9.07e-01 -8.92e-01 -8.71e-01 -8.52e-01 -8.44e-01 -8.39e-01 -8.36e-01 -8.32e-01 -8.30e-01 -8.26e-01  
1.21e-02 -9.06e-01 -8.92e-01 -8.71e-01 -8.52e-01 -8.44e-01 -8.38e-01 -8.35e-01 -8.31e-01 -8.30e-01 -8.26e-01  
1.23e-02 -9.06e-01 -8.91e-01 -8.70e-01 -8.51e-01 -8.43e-01 -8.38e-01 -8.35e-01 -8.31e-01 -8.29e-01 -8.25e-01  
1.25e-02 -9.06e-01 -8.91e-01 -8.70e-01 -8.51e-01 -8.43e-01 -8.38e-01 -8.35e-01 -8.30e-01 -8.29e-01 -8.25e-01  
1.27e-02 -9.05e-01 -8.91e-01 -8.69e-01 -8.50e-01 -8.42e-01 -8.37e-01 -8.34e-01 -8.30e-01 -8.28e-01 -8.25e-01  
1.29e-02 -9.05e-01 -8.90e-01 -8.69e-01 -8.50e-01 -8.42e-01 -8.37e-01 -8.34e-01 -8.29e-01 -8.28e-01 -8.24e-01  
1.31e-02 -9.04e-01 -8.90e-01 -8.69e-01 -8.50e-01 -8.42e-01 -8.36e-01 -8.33e-01 -8.29e-01 -8.28e-01 -8.24e-01  
1.32e-02 -9.04e-01 -8.89e-01 -8.68e-01 -8.49e-01 -8.41e-01 -8.36e-01 -8.33e-01 -8.29e-01 -8.27e-01 -8.23e-01  
1.34e-02 -9.03e-01 -8.89e-01 -8.68e-01 -8.49e-01 -8.41e-01 -8.36e-01 -8.32e-01 -8.28e-01 -8.27e-01 -8.23e-01  
1.36e-02 -9.03e-01 -8.88e-01 -8.67e-01 -8.48e-01 -8.40e-01 -8.35e-01 -8.32e-01 -8.28e-01 -8.26e-01 -8.22e-01  
1.38e-02 -9.02e-01 -8.88e-01 -8.67e-01 -8.48e-01 -8.40e-01 -8.35e-01 -8.31e-01 -8.27e-01 -8.26e-01 -8.22e-01  
1.40e-02 -9.02e-01 -8.88e-01 -8.66e-01 -8.47e-01 -8.39e-01 -8.34e-01 -8.31e-01 -8.27e-01 -8.25e-01 -8.21e-01  
1.42e-02 -9.02e-01 -8.87e-01 -8.66e-01 -8.47e-01 -8.39e-01 -8.34e-01 -8.31e-01 -8.26e-01 -8.25e-01 -8.21e-01  
1.45e-02 -9.01e-01 -8.87e-01 -8.65e-01 -8.46e-01 -8.38e-01 -8.33e-01 -8.30e-01 -8.26e-01 -8.24e-01 -8.21e-01  
1.47e-02 -9.01e-01 -8.86e-01 -8.65e-01 -8.46e-01 -8.38e-01 -8.33e-01 -8.30e-01 -8.25e-01 -8.24e-01 -8.20e-01  
1.49e-02 -9.00e-01 -8.86e-01 -8.64e-01 -8.45e-01 -8.37e-01 -8.32e-01 -8.29e-01 -8.25e-01 -8.23e-01 -8.20e-01  
1.51e-02 -9.00e-01 -8.85e-01 -8.64e-01 -8.45e-01 -8.37e-01 -8.32e-01 -8.29e-01 -8.24e-01 -8.23e-01 -8.19e-01  
1.53e-02 -8.99e-01 -8.85e-01 -8.63e-01 -8.44e-01 -8.36e-01 -8.31e-01 -8.28e-01 -8.24e-01 -8.22e-01 -8.19e-01  
1.56e-02 -8.99e-01 -8.84e-01 -8.63e-01 -8.44e-01 -8.36e-01 -8.31e-01 -8.28e-01 -8.23e-01 -8.22e-01 -8.18e-01  
1.58e-02 -8.98e-01 -8.84e-01 -8.62e-01 -8.43e-01 -8.35e-01 -8.30e-01 -8.27e-01 -8.23e-01 -8.21e-01 -8.18e-01  
1.60e-02 -8.98e-01 -8.83e-01 -8.62e-01 -8.43e-01 -8.35e-01 -8.30e-01 -8.27e-01 -8.22e-01 -8.21e-01 -8.17e-01  
1.62e-02 -8.97e-01 -8.82e-01 -8.61e-01 -8.42e-01 -8.34e-01 -8.29e-01 -8.26e-01 -8.22e-01 -8.20e-01 -8.16e-01  
1.65e-02 -8.96e-01 -8.82e-01 -8.61e-01 -8.42e-01 -8.34e-01 -8.29e-01 -8.25e-01 -8.21e-01 -8.20e-01 -8.16e-01  
1.67e-02 -8.96e-01 -8.81e-01 -8.60e-01 -8.41e-01 -8.33e-01 -8.28e-01 -8.25e-01 -8.21e-01 -8.19e-01 -8.15e-01  
1.70e-02 -8.95e-01 -8.81e-01 -8.60e-01 -8.41e-01 -8.33e-01 -8.27e-01 -8.24e-01 -8.20e-01 -8.19e-01 -8.15e-01  
1.72e-02 -8.95e-01 -8.80e-01 -8.59e-01 -8.40e-01 -8.32e-01 -8.27e-01 -8.24e-01 -8.19e-01 -8.18e-01 -8.14e-01  
1.75e-02 -8.94e-01 -8.80e-01 -8.59e-01 -8.40e-01 -8.31e-01 -8.26e-01 -8.23e-01 -8.19e-01 -8.17e-01 -8.14e-01  
1.77e-02 -8.94e-01 -8.79e-01 -8.58e-01 -8.39e-01 -8.31e-01 -8.26e-01 -8.23e-01 -8.18e-01 -8.17e-01 -8.13e-01  
1.80e-02 -8.93e-01 -8.79e-01 -8.57e-01 -8.38e-01 -8.30e-01 -8.25e-01 -8.22e-01 -8.18e-01 -8.16e-01 -8.12e-01  
1.83e-02 -8.92e-01 -8.78e-01 -8.57e-01 -8.38e-01 -8.30e-01 -8.25e-01 -8.21e-01 -8.17e-01 -8.16e-01 -8.12e-01  
1.85e-02 -8.92e-01 -8.77e-01 -8.56e-01 -8.37e-01 -8.29e-01 -8.24e-01 -8.21e-01 -8.17e-01 -8.15e-01 -8.11e-01  
1.88e-02 -8.91e-01 -8.77e-01 -8.56e-01 -8.37e-01 -8.28e-01 -8.23e-01 -8.20e-01 -8.16e-01 -8.14e-01 -8.11e-01  
1.91e-02 -8.91e-01 -8.76e-01 -8.55e-01 -8.36e-01 -8.28e-01 -8.23e-01 -8.20e-01 -8.15e-01 -8.14e-01 -8.10e-01  
1.94e-02 -8.90e-01 -8.75e-01 -8.54e-01 -8.35e-01 -8.27e-01 -8.22e-01 -8.19e-01 -8.15e-01 -8.13e-01 -8.09e-01  
1.96e-02 -8.89e-01 -8.75e-01 -8.54e-01 -8.35e-01 -8.26e-01 -8.21e-01 -8.18e-01 -8.14e-01 -8.13e-01 -8.09e-01  
1.99e-02 -8.89e-01 -8.74e-01 -8.53e-01 -8.34e-01 -8.26e-01 -8.21e-01 -8.18e-01 -8.13e-01 -8.12e-01 -8.08e-01  
2.02e-02 -8.88e-01 -8.73e-01 -8.52e-01 -8.33e-01 -8.25e-01 -8.20e-01 -8.17e-01 -8.13e-01 -8.11e-01 -8.07e-01  
2.05e-02 -8.87e-01 -8.73e-01 -8.52e-01 -8.33e-01 -8.24e-01 -8.19e-01 -8.16e-01 -8.12e-01 -8.11e-01 -8.07e-01  
2.08e-02 -8.87e-01 -8.72e-01 -8.51e-01 -8.32e-01 -8.24e-01 -8.19e-01 -8.16e-01 -8.11e-01 -8.10e-01 -8.06e-01  
2.11e-02 -8.86e-01 -8.71e-01 -8.50e-01 -8.31e-01 -8.23e-01 -8.18e-01 -8.15e-01 -8.11e-01 -8.09e-01 -8.05e-01  
2.14e-02 -8.85e-01 -8.71e-01 -8.50e-01 -8.31e-01 -8.22e-01 -8.17e-01 -8.14e-01 -8.10e-01 -8.08e-01 -8.05e-01  
2.17e-02 -8.85e-01 -8.70e-01 -8.49e-01 -8.30e-01 -8.22e-01 -8.17e-01 -8.13e-01 -8.09e-01 -8.08e-01 -8.04e-01  
2.21e-02 -8.84e-01 -8.69e-01 -8.48e-01 -8.29e-01 -8.21e-01 -8.16e-01 -8.13e-01 -8.08e-01 -8.07e-01 -8.03e-01  
2.24e-02 -8.83e-01 -8.69e-01 -8.47e-01 -8.28e-01 -8.20e-01 -8.15e-01 -8.12e-01 -8.08e-01 -8.06e-01 -8.03e-01  
2.27e-02 -8.82e-01 -8.68e-01 -8.47e-01 -8.28e-01 -8.20e-01 -8.14e-01 -8.11e-01 -8.07e-01 -8.06e-01 -8.02e-01  
2.31e-02 -8.82e-01 -8.67e-01 -8.46e-01 -8.27e-01 -8.19e-01 -8.14e-01 -8.10e-01 -8.06e-01 -8.05e-01 -8.01e-01  
2.34e-02 -8.81e-01 -8.66e-01 -8.45e-01 -8.26e-01 -8.18e-01 -8.13e-01 -8.10e-01 -8.05e-01 -8.04e-01 -8.00e-01  
2.37e-02 -8.80e-01 -8.66e-01 -8.44e-01 -8.25e-01 -8.17e-01 -8.12e-01 -8.09e-01 -8.05e-01 -8.03e-01 -7.99e-01  
2.41e-02 -8.79e-01 -8.65e-01 -8.44e-01 -8.25e-01 -8.16e-01 -8.11e-01 -8.08e-01 -8.04e-01 -8.02e-01 -7.99e-01  
2.44e-02 -8.78e-01 -8.64e-01 -8.43e-01 -8.24e-01 -8.16e-01 -8.10e-01 -8.07e-01 -8.03e-01 -8.02e-01 -7.98e-01  
2.48e-02 -8.78e-01 -8.63e-01 -8.42e-01 -8.23e-01 -8.15e-01 -8.10e-01 -8.07e-01 -8.02e-01 -8.01e-01 -7.97e-01  
2.52e-02 -8.77e-01 -8.62e-01 -8.41e-01 -8.22e-01 -8.14e-01 -8.09e-01 -8.06e-01 -8.01e-01 -8.00e-01 -7.96e-01  
2.55e-02 -8.76e-01 -8.62e-01 -8.40e-01 -8.21e-01 -8.13e-01 -8.08e-01 -8.05e-01 -8.01e-01 -7.99e-01 -7.95e-01  
2.59e-02 -8.75e-01 -8.61e-01 -8.39e-01 -8.20e-01 -8.12e-01 -8.07e-01 -8.04e-01 -8.00e-01 -7.98e-01 -7.95e-01  
2.63e-02 -8.74e-01 -8.60e-01 -8.39e-01 -8.20e-01 -8.11e-01 -8.06e-01 -8.03e-01 -7.99e-01 -7.98e-01 -7.94e-01  
2.67e-02 -8.73e-01 -8.59e-01 -8.38e-01 -8.19e-01 -8.11e-01 -8.05e-01 -8.02e-01 -7.98e-01 -7.97e-01 -7.93e-01  
2.71e-02 -8.73e-01 -8.58e-01 -8.37e-01 -8.18e-01 -8.10e-01 -8.05e-01 -8.01e-01 -7.97e-01 -7.96e-01 -7.92e-01  
2.75e-02 -8.72e-01 -8.57e-01 -8.36e-01 -8.17e-01 -8.09e-01 -8.04e-01 -8.01e-01 -7.96e-01 -7.95e-01 -7.91e-01  
2.79e-02 -8.71e-01 -8.56e-01 -8.35e-01 -8.16e-01 -8.08e-01 -8.03e-01 -8.00e-01 -7.95e-01 -7.94e-01 -7.90e-01  
2.83e-02 -8.70e-01 -8.55e-01 -8.34e-01 -8.15e-01 -8.07e-01 -8.02e-01 -7.99e-01 -7.94e-01 -7.93e-01 -7.89e-01  
2.87e-02 -8.69e-01 -8.54e-01 -8.33e-01 -8.14e-01 -8.06e-01 -8.01e-01 -7.98e-01 -7.94e-01 -7.92e-01 -7.88e-01  
2.91e-02 -8.68e-01 -8.53e-01 -8.32e-01 -8.13e-01 -8.05e-01 -8.00e-01 -7.97e-01 -7.93e-01 -7.91e-01 -7.87e-01  
2.95e-02 -8.67e-01 -8.53e-01 -8.31e-01 -8.12e-01 -8.04e-01 -7.99e-01 -7.96e-01 -7.92e-01 -7.90e-01 -7.86e-01  
3.00e-02 -8.66e-01 -8.52e-01 -8.30e-01 -8.11e-01 -8.03e-01 -7.98e-01 -7.95e-01 -7.91e-01 -7.89e-01 -7.85e-01  
3.04e-02 -8.65e-01 -8.51e-01 -8.29e-01 -8.10e-01 -8.02e-01 -7.97e-01 -7.94e-01 -7.90e-01 -7.88e-01 -7.84e-01  
3.09e-02 -8.64e-01 -8.50e-01 -8.28e-01 -8.09e-01 -8.01e-01 -7.96e-01 -7.93e-01 -7.89e-01 -7.87e-01 -7.83e-01  
3.13e-02 -8.63e-01 -8.49e-01 -8.27e-01 -8.08e-01 -8.00e-01 -7.95e-01 -7.92e-01 -7.88e-01 -7.86e-01 -7.82e-01  
3.18e-02 -8.62e-01 -8.48e-01 -8.26e-01 -8.07e-01 -7.99e-01 -7.94e-01 -7.91e-01 -7.87e-01 -7.85e-01 -7.81e-01  
3.22e-02 -8.61e-01 -8.46e-01 -8.25e-01 -8.06e-01 -7.98e-01 -7.93e-01 -7.90e-01 -7.86e-01 -7.84e-01 -7.80e-01  
3.27e-02 -8.60e-01 -8.45e-01 -8.24e-01 -8.05e-01 -7.97e-01 -7.92e-01 -7.89e-01 -7.85e-01 -7.83e-01 -7.79e-01  
3.32e-02 -8.59e-01 -8.44e-01 -8.23e-01 -8.04e-01 -7.96e-01 -7.91e-01 -7.88e-01 -7.83e-01 -7.82e-01 -7.78e-01  
3.37e-02 -8.58e-01 -8.43e-01 -8.22e-01 -8.03e-01 -7.95e-01 -7.90e-01 -7.87e-01 -7.82e-01 -7.81e-01 -7.77e-01  
3.42e-02 -8.57e-01 -8.42e-01 -8.21e-01 -8.02e-01 -7.94e-01 -7.89e-01 -7.85e-01 -7.81e-01 -7.80e-01 -7.76e-01  
3.47e-02 -8.56e-01 -8.41e-01 -8.20e-01 -8.01e-01 -7.93e-01 -7.87e-01 -7.84e-01 -7.80e-01 -7.79e-01 -7.75e-01  
3.52e-02 -8.54e-01 -8.40e-01 -8.19e-01 -8.00e-01 -7.92e-01 -7.86e-01 -7.83e-01 -7.79e-01 -7.78e-01 -7.74e-01  
3.57e-02 -8.53e-01 -8.39e-01 -8.17e-01 -7.99e-01 -7.90e-01 -7.85e-01 -7.82e-01 -7.78e-01 -7.76e-01 -7.73e-01  
3.62e-02 -8.52e-01 -8.38e-01 -8.16e-01 -7.97e-01 -7.89e-01 -7.84e-01 -7.81e-01 -7.77e-01 -7.75e-01 -7.72e-01  
3.68e-02 -8.51e-01 -8.36e-01 -8.15e-01 -7.96e-01 -7.88e-01 -7.83e-01 -7.80e-01 -7.76e-01 -7.74e-01 -7.70e-01  
3.73e-02 -8.50e-01 -8.35e-01 -8.14e-01 -7.95e-01 -7.87e-01 -7.82e-01 -7.79e-01 -7.74e-01 -7.73e-01 -7.69e-01  
3.78e-02 -8.49e-01 -8.34e-01 -8.13e-01 -7.94e-01 -7.86e-01 -7.80e-01 -7.77e-01 -7.73e-01 -7.72e-01 -7.68e-01  
3.84e-02 -8.47e-01 -8.33e-01 -8.11e-01 -7.93e-01 -7.84e-01 -7.79e-01 -7.76e-01 -7.72e-01 -7.70e-01 -7.67e-01  
3.90e-02 -8.46e-01 -8.32e-01 -8.10e-01 -7.91e-01 -7.83e-01 -7.78e-01 -7.75e-01 -7.71e-01 -7.69e-01 -7.65e-01  
3.95e-02 -8.45e-01 -8.30e-01 -8.09e-01 -7.90e-01 -7.82e-01 -7.77e-01 -7.74e-01 -7.69e-01 -7.68e-01 -7.64e-01  
4.01e-02 -8.44e-01 -8.29e-01 -8.08e-01 -7.89e-01 -7.81e-01 -7.75e-01 -7.72e-01 -7.68e-01 -7.67e-01 -7.63e-01  
4.07e-02 -8.42e-01 -8.28e-01 -8.06e-01 -7.87e-01 -7.79e-01 -7.74e-01 -7.71e-01 -7.67e-01 -7.65e-01 -7.62e-01  
4.13e-02 -8.41e-01 -8.26e-01 -8.05e-01 -7.86e-01 -7.78e-01 -7.73e-01 -7.70e-01 -7.65e-01 -7.64e-01 -7.60e-01  
4.19e-02 -8.40e-01 -8.25e-01 -8.04e-01 -7.85e-01 -7.77e-01 -7.71e-01 -7.68e-01 -7.64e-01 -7.63e-01 -7.59e-01  
4.25e-02 -8.38e-01 -8.24e-01 -8.02e-01 -7.83e-01 -7.75e-01 -7.70e-01 -7.67e-01 -7.63e-01 -7.61e-01 -7.58e-01  
4.31e-02 -8.37e-01 -8.22e-01 -8.01e-01 -7.82e-01 -7.74e-01 -7.69e-01 -7.66e-01 -7.61e-01 -7.60e-01 -7.56e-01  
4.38e-02 -8.35e-01 -8.21e-01 -8.00e-01 -7.81e-01 -7.72e-01 -7.67e-01 -7.64e-01 -7.60e-01 -7.59e-01 -7.55e-01  
4.44e-02 -8.34e-01 -8.20e-01 -7.98e-01 -7.79e-01 -7.71e-01 -7.66e-01 -7.63e-01 -7.59e-01 -7.57e-01 -7.53e-01  
4.51e-02 -8.33e-01 -8.18e-01 -7.97e-01 -7.78e-01 -7.70e-01 -7.64e-01 -7.61e-01 -7.57e-01 -7.56e-01 -7.52e-01  
4.57e-02 -8.31e-01 -8.17e-01 -7.95e-01 -7.76e-01 -7.68e-01 -7.63e-01 -7.60e-01 -7.56e-01 -7.54e-01 -7.50e-01  
4.64e-02 -8.30e-01 -8.15e-01 -7.94e-01 -7.75e-01 -7.67e-01 -7.61e-01 -7.58e-01 -7.54e-01 -7.53e-01 -7.49e-01  
4.71e-02 -8.28e-01 -8.14e-01 -7.92e-01 -7.73e-01 -7.65e-01 -7.60e-01 -7.57e-01 -7.53e-01 -7.51e-01 -7.48e-01  
4.78e-02 -8.27e-01 -8.12e-01 -7.91e-01 -7.72e-01 -7.64e-01 -7.58e-01 -7.55e-01 -7.51e-01 -7.50e-01 -7.46e-01  
4.85e-02 -8.25e-01 -8.11e-01 -7.89e-01 -7.70e-01 -7.62e-01 -7.57e-01 -7.54e-01 -7.50e-01 -7.48e-01 -7.44e-01  
4.92e-02 -8.24e-01 -8.09e-01 -7.88e-01 -7.69e-01 -7.61e-01 -7.55e-01 -7.52e-01 -7.48e-01 -7.47e-01 -7.43e-01  
4.99e-02 -8.22e-01 -8.07e-01 -7.86e-01 -7.67e-01 -7.59e-01 -7.54e-01 -7.51e-01 -7.47e-01 -7.45e-01 -7.41e-01  
5.07e-02 -8.20e-01 -8.06e-01 -7.84e-01 -7.66e-01 -7.57e-01 -7.52e-01 -7.49e-01 -7.45e-01 -7.43e-01 -7.40e-01  
5.14e-02 -8.19e-01 -8.04e-01 -7.83e-01 -7.64e-01 -7.56e-01 -7.51e-01 -7.47e-01 -7.43e-01 -7.42e-01 -7.38e-01  
5.22e-02 -8.17e-01 -8.03e-01 -7.81e-01 -7.62e-01 -7.54e-01 -7.49e-01 -7.46e-01 -7.42e-01 -7.40e-01 -7.36e-01  
5.29e-02 -8.15e-01 -8.01e-01 -7.79e-01 -7.61e-01 -7.52e-01 -7.47e-01 -7.44e-01 -7.40e-01 -7.38e-01 -7.35e-01  
5.37e-02 -8.14e-01 -7.99e-01 -7.78e-01 -7.59e-01 -7.51e-01 -7.46e-01 -7.42e-01 -7.38e-01 -7.37e-01 -7.33e-01  
5.45e-02 -8.12e-01 -7.98e-01 -7.76e-01 -7.57e-01 -7.49e-01 -7.44e-01 -7.41e-01 -7.37e-01 -7.35e-01 -7.31e-01  
5.53e-02 -8.10e-01 -7.96e-01 -7.74e-01 -7.56e-01 -7.47e-01 -7.42e-01 -7.39e-01 -7.35e-01 -7.33e-01 -7.30e-01  
5.61e-02 -8.09e-01 -7.94e-01 -7.73e-01 -7.54e-01 -7.46e-01 -7.40e-01 -7.37e-01 -7.33e-01 -7.32e-01 -7.28e-01  
5.69e-02 -8.07e-01 -7.92e-01 -7.71e-01 -7.52e-01 -7.44e-01 -7.39e-01 -7.35e-01 -7.31e-01 -7.30e-01 -7.26e-01  
5.78e-02 -8.05e-01 -7.90e-01 -7.69e-01 -7.50e-01 -7.42e-01 -7.37e-01 -7.34e-01 -7.29e-01 -7.28e-01 -7.24e-01  
5.86e-02 -8.03e-01 -7.89e-01 -7.67e-01 -7.48e-01 -7.40e-01 -7.35e-01 -7.32e-01 -7.28e-01 -7.26e-01 -7.22e-01  
5.95e-02 -8.01e-01 -7.87e-01 -7.65e-01 -7.46e-01 -7.38e-01 -7.33e-01 -7.30e-01 -7.26e-01 -7.24e-01 -7.21e-01  
6.03e-02 -7.99e-01 -7.85e-01 -7.63e-01 -7.45e-01 -7.36e-01 -7.31e-01 -7.28e-01 -7.24e-01 -7.22e-01 -7.19e-01  
6.12e-02 -7.98e-01 -7.83e-01 -7.61e-01 -7.43e-01 -7.34e-01 -7.29e-01 -7.26e-01 -7.22e-01 -7.20e-01 -7.17e-01  
6.21e-02 -7.96e-01 -7.81e-01 -7.60e-01 -7.41e-01 -7.32e-01 -7.27e-01 -7.24e-01 -7.20e-01 -7.19e-01 -7.15e-01  
6.30e-02 -7.94e-01 -7.79e-01 -7.58e-01 -7.39e-01 -7.31e-01 -7.25e-01 -7.22e-01 -7.18e-01 -7.17e-01 -7.13e-01  
6.40e-02 -7.92e-01 -7.77e-01 -7.56e-01 -7.37e-01 -7.29e-01 -7.23e-01 -7.20e-01 -7.16e-01 -7.15e-01 -7.11e-01  
6.49e-02 -7.90e-01 -7.75e-01 -7.54e-01 -7.35e-01 -7.27e-01 -7.21e-01 -7.18e-01 -7.14e-01 -7.13e-01 -7.09e-01  
6.59e-02 -7.88e-01 -7.73e-01 -7.52e-01 -7.33e-01 -7.24e-01 -7.19e-01 -7.16e-01 -7.12e-01 -7.11e-01 -7.07e-01  
6.68e-02 -7.85e-01 -7.71e-01 -7.49e-01 -7.31e-01 -7.22e-01 -7.17e-01 -7.14e-01 -7.10e-01 -7.08e-01 -7.05e-01  
6.78e-02 -7.83e-01 -7.69e-01 -7.47e-01 -7.29e-01 -7.20e-01 -7.15e-01 -7.12e-01 -7.08e-01 -7.06e-01 -7.03e-01  
6.88e-02 -7.81e-01 -7.67e-01 -7.45e-01 -7.26e-01 -7.18e-01 -7.13e-01 -7.10e-01 -7.06e-01 -7.04e-01 -7.01e-01  
6.98e-02 -7.79e-01 -7.65e-01 -7.43e-01 -7.24e-01 -7.16e-01 -7.11e-01 -7.08e-01 -7.04e-01 -7.02e-01 -6.98e-01  
7.08e-02 -7.77e-01 -7.62e-01 -7.41e-01 -7.22e-01 -7.14e-01 -7.09e-01 -7.05e-01 -7.01e-01 -7.00e-01 -6.96e-01  
7.19e-02 -7.75e-01 -7.60e-01 -7.39e-01 -7.20e-01 -7.12e-01 -7.06e-01 -7.03e-01 -6.99e-01 -6.98e-01 -6.94e-01  
7.29e-02 -7.72e-01 -7.58e-01 -7.36e-01 -7.18e-01 -7.09e-01 -7.04e-01 -7.01e-01 -6.97e-01 -6.95e-01 -6.92e-01  
7.40e-02 -7.70e-01 -7.56e-01 -7.34e-01 -7.15e-01 -7.07e-01 -7.02e-01 -6.99e-01 -6.95e-01 -6.93e-01 -6.90e-01  
7.51e-02 -7.68e-01 -7.53e-01 -7.32e-01 -7.13e-01 -7.05e-01 -7.00e-01 -6.96e-01 -6.92e-01 -6.91e-01 -6.87e-01  
7.62e-02 -7.66e-01 -7.51e-01 -7.29e-01 -7.11e-01 -7.02e-01 -6.97e-01 -6.94e-01 -6.90e-01 -6.89e-01 -6.85e-01  
7.73e-02 -7.63e-01 -7.49e-01 -7.27e-01 -7.08e-01 -7.00e-01 -6.95e-01 -6.92e-01 -6.88e-01 -6.86e-01 -6.83e-01  
7.84e-02 -7.61e-01 -7.46e-01 -7.25e-01 -7.06e-01 -6.98e-01 -6.92e-01 -6.89e-01 -6.85e-01 -6.84e-01 -6.80e-01  
7.96e-02 -7.58e-01 -7.44e-01 -7.22e-01 -7.04e-01 -6.95e-01 -6.90e-01 -6.87e-01 -6.83e-01 -6.81e-01 -6.78e-01  
8.08e-02 -7.56e-01 -7.41e-01 -7.20e-01 -7.01e-01 -6.93e-01 -6.88e-01 -6.84e-01 -6.80e-01 -6.79e-01 -6.75e-01  
8.20e-02 -7.53e-01 -7.39e-01 -7.17e-01 -6.99e-01 -6.90e-01 -6.85e-01 -6.82e-01 -6.78e-01 -6.76e-01 -6.73e-01  
8.32e-02 -7.51e-01 -7.36e-01 -7.15e-01 -6.96e-01 -6.88e-01 -6.83e-01 -6.79e-01 -6.75e-01 -6.74e-01 -6.70e-01  
8.44e-02 -7.48e-01 -7.34e-01 -7.12e-01 -6.93e-01 -6.85e-01 -6.80e-01 -6.77e-01 -6.73e-01 -6.71e-01 -6.68e-01  
8.56e-02 -7.46e-01 -7.31e-01 -7.10e-01 -6.91e-01 -6.83e-01 -6.77e-01 -6.74e-01 -6.70e-01 -6.69e-01 -6.65e-01  
8.69e-02 -7.43e-01 -7.29e-01 -7.07e-01 -6.88e-01 -6.80e-01 -6.75e-01 -6.72e-01 -6.68e-01 -6.66e-01 -6.62e-01  
8.81e-02 -7.40e-01 -7.26e-01 -7.04e-01 -6.86e-01 -6.77e-01 -6.72e-01 -6.69e-01 -6.65e-01 -6.63e-01 -6.60e-01  
8.94e-02 -7.38e-01 -7.23e-01 -7.02e-01 -6.83e-01 -6.75e-01 -6.69e-01 -6.66e-01 -6.62e-01 -6.61e-01 -6.57e-01  
9.08e-02 -7.35e-01 -7.20e-01 -6.99e-01 -6.80e-01 -6.72e-01 -6.67e-01 -6.63e-01 -6.59e-01 -6.58e-01 -6.54e-01  
9.21e-02 -7.32e-01 -7.18e-01 -6.96e-01 -6.77e-01 -6.69e-01 -6.64e-01 -6.61e-01 -6.57e-01 -6.55e-01 -6.52e-01  
9.34e-02 -7.29e-01 -7.15e-01 -6.93e-01 -6.75e-01 -6.66e-01 -6.61e-01 -6.58e-01 -6.54e-01 -6.52e-01 -6.49e-01  
9.48e-02 -7.27e-01 -7.12e-01 -6.90e-01 -6.72e-01 -6.63e-01 -6.58e-01 -6.55e-01 -6.51e-01 -6.50e-01 -6.46e-01  
9.62e-02 -7.24e-01 -7.09e-01 -6.88e-01 -6.69e-01 -6.61e-01 -6.55e-01 -6.52e-01 -6.48e-01 -6.47e-01 -6.43e-01  
9.76e-02 -7.21e-01 -7.06e-01 -6.85e-01 -6.66e-01 -6.58e-01 -6.52e-01 -6.49e-01 -6.45e-01 -6.44e-01 -6.40e-01  
9.91e-02 -7.18e-01 -7.03e-01 -6.82e-01 -6.63e-01 -6.55e-01 -6.49e-01 -6.46e-01 -6.42e-01 -6.41e-01 -6.37e-01  
1.01e-01 -7.15e-01 -7.00e-01 -6.79e-01 -6.60e-01 -6.52e-01 -6.46e-01 -6.43e-01 -6.39e-01 -6.38e-01 -6.34e-01  
1.02e-01 -7.12e-01 -6.97e-01 -6.76e-01 -6.57e-01 -6.49e-01 -6.43e-01 -6.40e-01 -6.36e-01 -6.35e-01 -6.31e-01  
1.03e-01 -7.09e-01 -6.94e-01 -6.73e-01 -6.54e-01 -6.46e-01 -6.40e-01 -6.37e-01 -6.33e-01 -6.32e-01 -6.28e-01  
1.05e-01 -7.06e-01 -6.91e-01 -6.69e-01 -6.51e-01 -6.43e-01 -6.37e-01 -6.34e-01 -6.30e-01 -6.29e-01 -6.25e-01  
1.07e-01 -7.03e-01 -6.88e-01 -6.66e-01 -6.48e-01 -6.39e-01 -6.34e-01 -6.31e-01 -6.27e-01 -6.25e-01 -6.22e-01  
1.08e-01 -6.99e-01 -6.85e-01 -6.63e-01 -6.45e-01 -6.36e-01 -6.31e-01 -6.28e-01 -6.24e-01 -6.22e-01 -6.19e-01  
1.10e-01 -6.96e-01 -6.82e-01 -6.60e-01 -6.41e-01 -6.33e-01 -6.28e-01 -6.25e-01 -6.21e-01 -6.19e-01 -6.16e-01  
1.11e-01 -6.93e-01 -6.78e-01 -6.57e-01 -6.38e-01 -6.30e-01 -6.24e-01 -6.21e-01 -6.17e-01 -6.16e-01 -6.12e-01  
1.13e-01 -6.90e-01 -6.75e-01 -6.53e-01 -6.35e-01 -6.26e-01 -6.21e-01 -6.18e-01 -6.14e-01 -6.13e-01 -6.09e-01  
1.15e-01 -6.86e-01 -6.72e-01 -6.50e-01 -6.31e-01 -6.23e-01 -6.18e-01 -6.15e-01 -6.11e-01 -6.09e-01 -6.06e-01  
1.16e-01 -6.83e-01 -6.68e-01 -6.47e-01 -6.28e-01 -6.20e-01 -6.14e-01 -6.11e-01 -6.07e-01 -6.06e-01 -6.02e-01  
1.18e-01 -6.79e-01 -6.65e-01 -6.43e-01 -6.25e-01 -6.16e-01 -6.11e-01 -6.08e-01 -6.04e-01 -6.02e-01 -5.99e-01  
1.20e-01 -6.76e-01 -6.61e-01 -6.40e-01 -6.21e-01 -6.13e-01 -6.07e-01 -6.04e-01 -6.00e-01 -5.99e-01 -5.95e-01  
1.21e-01 -6.72e-01 -6.58e-01 -6.36e-01 -6.18e-01 -6.09e-01 -6.04e-01 -6.01e-01 -5.97e-01 -5.95e-01 -5.92e-01  
1.23e-01 -6.69e-01 -6.54e-01 -6.33e-01 -6.14e-01 -6.06e-01 -6.00e-01 -5.97e-01 -5.93e-01 -5.92e-01 -5.88e-01  
1.25e-01 -6.65e-01 -6.51e-01 -6.29e-01 -6.10e-01 -6.02e-01 -5.97e-01 -5.94e-01 -5.90e-01 -5.88e-01 -5.85e-01  
1.27e-01 -6.62e-01 -6.47e-01 -6.25e-01 -6.07e-01 -5.98e-01 -5.93e-01 -5.90e-01 -5.86e-01 -5.85e-01 -5.81e-01  
1.29e-01 -6.58e-01 -6.43e-01 -6.22e-01 -6.03e-01 -5.95e-01 -5.89e-01 -5.86e-01 -5.82e-01 -5.81e-01 -5.77e-01  
1.31e-01 -6.54e-01 -6.40e-01 -6.18e-01 -5.99e-01 -5.91e-01 -5.86e-01 -5.82e-01 -5.79e-01 -5.77e-01 -5.74e-01  
1.33e-01 -6.50e-01 -6.36e-01 -6.14e-01 -5.95e-01 -5.87e-01 -5.82e-01 -5.79e-01 -5.75e-01 -5.73e-01 -5.70e-01  
1.35e-01 -6.46e-01 -6.32e-01 -6.10e-01 -5.92e-01 -5.83e-01 -5.78e-01 -5.75e-01 -5.71e-01 -5.69e-01 -5.66e-01  
1.37e-01 -6.43e-01 -6.28e-01 -6.06e-01 -5.88e-01 -5.79e-01 -5.74e-01 -5.71e-01 -5.67e-01 -5.66e-01 -5.62e-01  
1.39e-01 -6.39e-01 -6.24e-01 -6.02e-01 -5.84e-01 -5.76e-01 -5.70e-01 -5.67e-01 -5.63e-01 -5.62e-01 -5.58e-01  
1.41e-01 -6.35e-01 -6.20e-01 -5.98e-01 -5.80e-01 -5.72e-01 -5.66e-01 -5.63e-01 -5.59e-01 -5.58e-01 -5.54e-01  
1.43e-01 -6.31e-01 -6.16e-01 -5.94e-01 -5.76e-01 -5.68e-01 -5.62e-01 -5.59e-01 -5.55e-01 -5.54e-01 -5.50e-01  
1.45e-01 -6.26e-01 -6.12e-01 -5.90e-01 -5.72e-01 -5.63e-01 -5.58e-01 -5.55e-01 -5.51e-01 -5.50e-01 -5.46e-01  
1.47e-01 -6.22e-01 -6.08e-01 -5.86e-01 -5.68e-01 -5.59e-01 -5.54e-01 -5.51e-01 -5.47e-01 -5.45e-01 -5.42e-01  
1.49e-01 -6.18e-01 -6.04e-01 -5.82e-01 -5.63e-01 -5.55e-01 -5.50e-01 -5.47e-01 -5.43e-01 -5.41e-01 -5.38e-01  
1.51e-01 -6.14e-01 -5.99e-01 -5.78e-01 -5.59e-01 -5.51e-01 -5.46e-01 -5.42e-01 -5.39e-01 -5.37e-01 -5.34e-01  
1.53e-01 -6.10e-01 -5.95e-01 -5.73e-01 -5.55e-01 -5.47e-01 -5.41e-01 -5.38e-01 -5.34e-01 -5.33e-01 -5.30e-01  
1.56e-01 -6.05e-01 -5.91e-01 -5.69e-01 -5.51e-01 -5.42e-01 -5.37e-01 -5.34e-01 -5.30e-01 -5.29e-01 -5.25e-01  
1.58e-01 -6.01e-01 -5.86e-01 -5.65e-01 -5.46e-01 -5.38e-01 -5.33e-01 -5.29e-01 -5.26e-01 -5.24e-01 -5.21e-01  
1.60e-01 -5.96e-01 -5.82e-01 -5.60e-01 -5.42e-01 -5.34e-01 -5.28e-01 -5.25e-01 -5.21e-01 -5.20e-01 -5.16e-01  
1.63e-01 -5.92e-01 -5.77e-01 -5.56e-01 -5.37e-01 -5.29e-01 -5.24e-01 -5.21e-01 -5.17e-01 -5.15e-01 -5.12e-01  
1.65e-01 -5.87e-01 -5.73e-01 -5.51e-01 -5.33e-01 -5.25e-01 -5.19e-01 -5.16e-01 -5.12e-01 -5.11e-01 -5.07e-01  
1.67e-01 -5.83e-01 -5.68e-01 -5.47e-01 -5.28e-01 -5.20e-01 -5.15e-01 -5.11e-01 -5.08e-01 -5.06e-01 -5.03e-01  
1.70e-01 -5.78e-01 -5.64e-01 -5.42e-01 -5.24e-01 -5.15e-01 -5.10e-01 -5.07e-01 -5.03e-01 -5.02e-01 -4.98e-01  
1.72e-01 -5.73e-01 -5.59e-01 -5.37e-01 -5.19e-01 -5.11e-01 -5.05e-01 -5.02e-01 -4.98e-01 -4.97e-01 -4.94e-01  
1.75e-01 -5.69e-01 -5.54e-01 -5.32e-01 -5.14e-01 -5.06e-01 -5.01e-01 -4.97e-01 -4.94e-01 -4.92e-01 -4.89e-01  
1.77e-01 -5.64e-01 -5.49e-01 -5.28e-01 -5.09e-01 -5.01e-01 -4.96e-01 -4.93e-01 -4.89e-01 -4.87e-01 -4.84e-01  
1.80e-01 -5.59e-01 -5.45e-01 -5.23e-01 -5.05e-01 -4.96e-01 -4.91e-01 -4.88e-01 -4.84e-01 -4.82e-01 -4.79e-01  
1.83e-01 -5.54e-01 -5.40e-01 -5.18e-01 -5.00e-01 -4.91e-01 -4.86e-01 -4.83e-01 -4.79e-01 -4.78e-01 -4.74e-01  
1.85e-01 -5.49e-01 -5.35e-01 -5.13e-01 -4.95e-01 -4.86e-01 -4.81e-01 -4.78e-01 -4.74e-01 -4.73e-01 -4.69e-01  
1.88e-01 -5.44e-01 -5.30e-01 -5.08e-01 -4.90e-01 -4.81e-01 -4.76e-01 -4.73e-01 -4.69e-01 -4.68e-01 -4.64e-01  
1.91e-01 -5.39e-01 -5.24e-01 -5.03e-01 -4.85e-01 -4.76e-01 -4.71e-01 -4.68e-01 -4.64e-01 -4.63e-01 -4.59e-01  
1.94e-01 -5.34e-01 -5.19e-01 -4.98e-01 -4.79e-01 -4.71e-01 -4.66e-01 -4.63e-01 -4.59e-01 -4.57e-01 -4.54e-01  
1.97e-01 -5.29e-01 -5.14e-01 -4.92e-01 -4.74e-01 -4.66e-01 -4.61e-01 -4.57e-01 -4.54e-01 -4.52e-01 -4.49e-01  
1.99e-01 -5.23e-01 -5.09e-01 -4.87e-01 -4.69e-01 -4.61e-01 -4.55e-01 -4.52e-01 -4.49e-01 -4.47e-01 -4.44e-01  
2.02e-01 -5.18e-01 -5.04e-01 -4.82e-01 -4.64e-01 -4.55e-01 -4.50e-01 -4.47e-01 -4.43e-01 -4.42e-01 -4.39e-01  
2.05e-01 -5.13e-01 -4.98e-01 -4.76e-01 -4.58e-01 -4.50e-01 -4.45e-01 -4.41e-01 -4.38e-01 -4.36e-01 -4.33e-01  
2.08e-01 -5.07e-01 -4.93e-01 -4.71e-01 -4.53e-01 -4.45e-01 -4.39e-01 -4.36e-01 -4.32e-01 -4.31e-01 -4.28e-01  
2.11e-01 -5.02e-01 -4.87e-01 -4.65e-01 -4.47e-01 -4.39e-01 -4.34e-01 -4.31e-01 -4.27e-01 -4.25e-01 -4.22e-01  
2.14e-01 -4.96e-01 -4.82e-01 -4.60e-01 -4.42e-01 -4.34e-01 -4.28e-01 -4.25e-01 -4.21e-01 -4.20e-01 -4.17e-01  
2.18e-01 -4.90e-01 -4.76e-01 -4.54e-01 -4.36e-01 -4.28e-01 -4.23e-01 -4.19e-01 -4.16e-01 -4.14e-01 -4.11e-01  
2.21e-01 -4.85e-01 -4.70e-01 -4.49e-01 -4.31e-01 -4.22e-01 -4.17e-01 -4.14e-01 -4.10e-01 -4.09e-01 -4.06e-01  
2.24e-01 -4.79e-01 -4.65e-01 -4.43e-01 -4.25e-01 -4.17e-01 -4.11e-01 -4.08e-01 -4.05e-01 -4.03e-01 -4.00e-01  
2.27e-01 -4.73e-01 -4.59e-01 -4.37e-01 -4.19e-01 -4.11e-01 -4.06e-01 -4.02e-01 -3.99e-01 -3.97e-01 -3.94e-01  
2.31e-01 -4.67e-01 -4.53e-01 -4.31e-01 -4.13e-01 -4.05e-01 -4.00e-01 -3.96e-01 -3.93e-01 -3.91e-01 -3.88e-01  
2.34e-01 -4.61e-01 -4.47e-01 -4.25e-01 -4.07e-01 -3.99e-01 -3.94e-01 -3.91e-01 -3.87e-01 -3.85e-01 -3.82e-01  
2.38e-01 -4.55e-01 -4.41e-01 -4.19e-01 -4.01e-01 -3.93e-01 -3.88e-01 -3.85e-01 -3.81e-01 -3.80e-01 -3.76e-01  
2.41e-01 -4.49e-01 -4.35e-01 -4.13e-01 -3.95e-01 -3.87e-01 -3.82e-01 -3.79e-01 -3.75e-01 -3.74e-01 -3.70e-01  
2.45e-01 -4.43e-01 -4.29e-01 -4.07e-01 -3.89e-01 -3.81e-01 -3.76e-01 -3.72e-01 -3.69e-01 -3.67e-01 -3.64e-01  
2.48e-01 -4.37e-01 -4.23e-01 -4.01e-01 -3.83e-01 -3.75e-01 -3.70e-01 -3.66e-01 -3.63e-01 -3.61e-01 -3.58e-01  
2.52e-01 -4.31e-01 -4.16e-01 -3.95e-01 -3.77e-01 -3.69e-01 -3.63e-01 -3.60e-01 -3.57e-01 -3.55e-01 -3.52e-01  
2.56e-01 -4.24e-01 -4.10e-01 -3.88e-01 -3.71e-01 -3.62e-01 -3.57e-01 -3.54e-01 -3.50e-01 -3.49e-01 -3.46e-01  
2.59e-01 -4.18e-01 -4.04e-01 -3.82e-01 -3.64e-01 -3.56e-01 -3.51e-01 -3.48e-01 -3.44e-01 -3.43e-01 -3.40e-01  
2.63e-01 -4.12e-01 -3.97e-01 -3.76e-01 -3.58e-01 -3.50e-01 -3.44e-01 -3.41e-01 -3.38e-01 -3.36e-01 -3.33e-01  
2.67e-01 -4.05e-01 -3.91e-01 -3.69e-01 -3.51e-01 -3.43e-01 -3.38e-01 -3.35e-01 -3.31e-01 -3.30e-01 -3.27e-01  
2.71e-01 -3.98e-01 -3.84e-01 -3.62e-01 -3.45e-01 -3.37e-01 -3.31e-01 -3.28e-01 -3.25e-01 -3.23e-01 -3.20e-01  
2.75e-01 -3.92e-01 -3.77e-01 -3.56e-01 -3.38e-01 -3.30e-01 -3.25e-01 -3.22e-01 -3.18e-01 -3.17e-01 -3.14e-01  
2.79e-01 -3.85e-01 -3.71e-01 -3.49e-01 -3.32e-01 -3.23e-01 -3.18e-01 -3.15e-01 -3.12e-01 -3.10e-01 -3.07e-01  
2.83e-01 -3.78e-01 -3.64e-01 -3.42e-01 -3.25e-01 -3.17e-01 -3.11e-01 -3.08e-01 -3.05e-01 -3.03e-01 -3.00e-01  
2.87e-01 -3.71e-01 -3.57e-01 -3.36e-01 -3.18e-01 -3.10e-01 -3.05e-01 -3.01e-01 -2.98e-01 -2.97e-01 -2.94e-01  
2.91e-01 -3.65e-01 -3.50e-01 -3.29e-01 -3.11e-01 -3.03e-01 -2.98e-01 -2.95e-01 -2.91e-01 -2.90e-01 -2.87e-01  
2.96e-01 -3.58e-01 -3.43e-01 -3.22e-01 -3.04e-01 -2.96e-01 -2.91e-01 -2.88e-01 -2.84e-01 -2.83e-01 -2.80e-01  
3.00e-01 -3.51e-01 -3.36e-01 -3.15e-01 -2.97e-01 -2.89e-01 -2.84e-01 -2.81e-01 -2.77e-01 -2.76e-01 -2.73e-01  
3.04e-01 -3.43e-01 -3.29e-01 -3.08e-01 -2.90e-01 -2.82e-01 -2.77e-01 -2.74e-01 -2.70e-01 -2.69e-01 -2.66e-01  
3.09e-01 -3.36e-01 -3.22e-01 -3.01e-01 -2.83e-01 -2.75e-01 -2.70e-01 -2.67e-01 -2.63e-01 -2.62e-01 -2.59e-01  
3.13e-01 -3.29e-01 -3.15e-01 -2.93e-01 -2.76e-01 -2.68e-01 -2.63e-01 -2.59e-01 -2.56e-01 -2.55e-01 -2.52e-01  
3.18e-01 -3.22e-01 -3.08e-01 -2.86e-01 -2.69e-01 -2.61e-01 -2.56e-01 -2.52e-01 -2.49e-01 -2.47e-01 -2.45e-01  
3.23e-01 -3.14e-01 -3.00e-01 -2.79e-01 -2.62e-01 -2.53e-01 -2.48e-01 -2.45e-01 -2.42e-01 -2.40e-01 -2.37e-01  
3.27e-01 -3.07e-01 -2.93e-01 -2.71e-01 -2.54e-01 -2.46e-01 -2.41e-01 -2.38e-01 -2.34e-01 -2.33e-01 -2.30e-01  
3.32e-01 -2.99e-01 -2.85e-01 -2.64e-01 -2.47e-01 -2.39e-01 -2.34e-01 -2.30e-01 -2.27e-01 -2.25e-01 -2.23e-01  
3.37e-01 -2.92e-01 -2.78e-01 -2.56e-01 -2.39e-01 -2.31e-01 -2.26e-01 -2.23e-01 -2.20e-01 -2.18e-01 -2.15e-01  
3.42e-01 -2.84e-01 -2.70e-01 -2.49e-01 -2.32e-01 -2.24e-01 -2.19e-01 -2.15e-01 -2.12e-01 -2.11e-01 -2.08e-01  
3.47e-01 -2.76e-01 -2.62e-01 -2.41e-01 -2.24e-01 -2.16e-01 -2.11e-01 -2.08e-01 -2.05e-01 -2.03e-01 -2.00e-01  
3.52e-01 -2.69e-01 -2.55e-01 -2.33e-01 -2.17e-01 -2.08e-01 -2.03e-01 -2.00e-01 -1.97e-01 -1.95e-01 -1.93e-01  
3.57e-01 -2.61e-01 -2.47e-01 -2.26e-01 -2.09e-01 -2.01e-01 -1.96e-01 -1.92e-01 -1.89e-01 -1.88e-01 -1.85e-01  
3.63e-01 -2.53e-01 -2.39e-01 -2.18e-01 -2.01e-01 -1.93e-01 -1.88e-01 -1.85e-01 -1.81e-01 -1.80e-01 -1.77e-01  
3.68e-01 -2.45e-01 -2.31e-01 -2.10e-01 -1.93e-01 -1.85e-01 -1.80e-01 -1.77e-01 -1.74e-01 -1.72e-01 -1.69e-01  
3.73e-01 -2.37e-01 -2.23e-01 -2.02e-01 -1.85e-01 -1.77e-01 -1.72e-01 -1.69e-01 -1.66e-01 -1.64e-01 -1.62e-01  
3.79e-01 -2.29e-01 -2.15e-01 -1.94e-01 -1.77e-01 -1.69e-01 -1.64e-01 -1.61e-01 -1.58e-01 -1.56e-01 -1.54e-01  
3.84e-01 -2.21e-01 -2.07e-01 -1.86e-01 -1.69e-01 -1.61e-01 -1.56e-01 -1.53e-01 -1.50e-01 -1.48e-01 -1.46e-01  
3.90e-01 -2.12e-01 -1.99e-01 -1.78e-01 -1.61e-01 -1.53e-01 -1.48e-01 -1.45e-01 -1.42e-01 -1.40e-01 -1.38e-01  
3.96e-01 -2.04e-01 -1.90e-01 -1.69e-01 -1.53e-01 -1.45e-01 -1.40e-01 -1.37e-01 -1.34e-01 -1.32e-01 -1.29e-01  
4.01e-01 -1.96e-01 -1.82e-01 -1.61e-01 -1.45e-01 -1.37e-01 -1.32e-01 -1.28e-01 -1.25e-01 -1.24e-01 -1.21e-01  
4.07e-01 -1.87e-01 -1.74e-01 -1.53e-01 -1.36e-01 -1.28e-01 -1.23e-01 -1.20e-01 -1.17e-01 -1.16e-01 -1.13e-01  
4.13e-01 -1.79e-01 -1.65e-01 -1.44e-01 -1.28e-01 -1.20e-01 -1.15e-01 -1.12e-01 -1.09e-01 -1.07e-01 -1.05e-01  
4.19e-01 -1.70e-01 -1.57e-01 -1.36e-01 -1.20e-01 -1.12e-01 -1.07e-01 -1.03e-01 -1.00e-01 -9.88e-02 -9.64e-02  
4.26e-01 -1.62e-01 -1.48e-01 -1.27e-01 -1.11e-01 -1.03e-01 -9.81e-02 -9.49e-02 -9.20e-02 -9.04e-02 -8.80e-02  
4.32e-01 -1.53e-01 -1.39e-01 -1.19e-01 -1.03e-01 -9.46e-02 -8.96e-02 -8.64e-02 -8.35e-02 -8.19e-02 -7.95e-02  
4.38e-01 -1.44e-01 -1.31e-01 -1.10e-01 -9.40e-02 -8.60e-02 -8.10e-02 -7.79e-02 -7.50e-02 -7.34e-02 -7.10e-02  
4.45e-01 -1.36e-01 -1.22e-01 -1.01e-01 -8.53e-02 -7.74e-02 -7.24e-02 -6.92e-02 -6.64e-02 -6.48e-02 -6.24e-02  
4.51e-01 -1.27e-01 -1.13e-01 -9.25e-02 -7.66e-02 -6.87e-02 -6.37e-02 -6.06e-02 -5.77e-02 -5.62e-02 -5.38e-02  
4.58e-01 -1.18e-01 -1.04e-01 -8.37e-02 -6.78e-02 -6.00e-02 -5.50e-02 -5.19e-02 -4.90e-02 -4.75e-02 -4.51e-02  
4.65e-01 -1.09e-01 -9.54e-02 -7.48e-02 -5.90e-02 -5.12e-02 -4.62e-02 -4.31e-02 -4.03e-02 -3.87e-02 -3.64e-02  
4.71e-01 -9.98e-02 -8.64e-02 -6.59e-02 -5.02e-02 -4.23e-02 -3.74e-02 -3.42e-02 -3.14e-02 -2.99e-02 -2.76e-02  
4.78e-01 -9.07e-02 -7.73e-02 -5.69e-02 -4.12e-02 -3.34e-02 -2.85e-02 -2.54e-02 -2.26e-02 -2.10e-02 -1.87e-02  
4.85e-01 -8.16e-02 -6.82e-02 -4.79e-02 -3.22e-02 -2.44e-02 -1.96e-02 -1.64e-02 -1.37e-02 -1.21e-02 -9.82e-03  
4.92e-01 -7.24e-02 -5.91e-02 -3.88e-02 -2.32e-02 -1.54e-02 -1.06e-02 -7.45e-03 -4.69e-03 -3.15e-03 -8.77e-04  
5.00e-01 -6.31e-02 -4.98e-02 -2.96e-02 -1.41e-02 -6.38e-03 -1.52e-03 1.59e-03 4.33e-03 5.87e-03 8.12e-03  
5.07e-01 -5.38e-02 -4.06e-02 -2.04e-02 -5.01e-03 2.72e-03 7.57e-03 1.07e-02 1.34e-02 1.49e-02 1.72e-02  
5.14e-01 -4.45e-02 -3.13e-02 -1.12e-02 4.17e-03 1.19e-02 1.67e-02 1.98e-02 2.25e-02 2.40e-02 2.63e-02  
5.22e-01 -3.51e-02 -2.19e-02 -1.85e-03 1.34e-02 2.11e-02 2.59e-02 2.90e-02 3.17e-02 3.32e-02 3.54e-02  
5.30e-01 -2.56e-02 -1.25e-02 7.50e-03 2.27e-02 3.03e-02 3.51e-02 3.82e-02 4.09e-02 4.24e-02 4.46e-02  
5.37e-01 -1.61e-02 -2.99e-03 1.69e-02 3.20e-02 3.96e-02 4.44e-02 4.75e-02 5.01e-02 5.17e-02 5.38e-02  
5.45e-01 -6.52e-03 6.53e-03 2.64e-02 4.14e-02 4.90e-02 5.37e-02 5.68e-02 5.94e-02 6.09e-02 6.31e-02  
5.53e-01 3.09e-03 1.61e-02 3.58e-02 5.08e-02 5.84e-02 6.31e-02 6.61e-02 6.88e-02 7.03e-02 7.24e-02  
5.61e-01 1.28e-02 2.57e-02 4.54e-02 6.02e-02 6.78e-02 7.25e-02 7.55e-02 7.81e-02 7.97e-02 8.17e-02  
5.70e-01 2.25e-02 3.54e-02 5.50e-02 6.97e-02 7.73e-02 8.20e-02 8.50e-02 8.76e-02 8.91e-02 9.11e-02  
5.78e-01 3.22e-02 4.51e-02 6.46e-02 7.93e-02 8.68e-02 9.14e-02 9.45e-02 9.70e-02 9.85e-02 1.01e-01  
5.87e-01 4.20e-02 5.48e-02 7.42e-02 8.88e-02 9.63e-02 1.01e-01 1.04e-01 1.07e-01 1.08e-01 1.10e-01  
5.95e-01 5.19e-02 6.46e-02 8.39e-02 9.85e-02 1.06e-01 1.11e-01 1.14e-01 1.16e-01 1.18e-01 1.20e-01  
6.04e-01 6.17e-02 7.44e-02 9.37e-02 1.08e-01 1.16e-01 1.20e-01 1.23e-01 1.26e-01 1.27e-01 1.29e-01  
6.13e-01 7.17e-02 8.43e-02 1.03e-01 1.18e-01 1.25e-01 1.30e-01 1.33e-01 1.35e-01 1.37e-01 1.39e-01  
6.22e-01 8.16e-02 9.42e-02 1.13e-01 1.28e-01 1.35e-01 1.39e-01 1.42e-01 1.45e-01 1.46e-01 1.48e-01  
6.31e-01 9.16e-02 1.04e-01 1.23e-01 1.37e-01 1.45e-01 1.49e-01 1.52e-01 1.55e-01 1.56e-01 1.58e-01  
6.40e-01 1.02e-01 1.14e-01 1.33e-01 1.47e-01 1.54e-01 1.59e-01 1.62e-01 1.64e-01 1.66e-01 1.68e-01  
6.50e-01 1.12e-01 1.24e-01 1.43e-01 1.57e-01 1.64e-01 1.69e-01 1.72e-01 1.74e-01 1.75e-01 1.77e-01  
6.59e-01 1.22e-01 1.34e-01 1.53e-01 1.67e-01 1.74e-01 1.78e-01 1.81e-01 1.84e-01 1.85e-01 1.87e-01  
6.69e-01 1.32e-01 1.44e-01 1.63e-01 1.77e-01 1.84e-01 1.88e-01 1.91e-01 1.93e-01 1.95e-01 1.97e-01  
6.79e-01 1.42e-01 1.54e-01 1.73e-01 1.86e-01 1.94e-01 1.98e-01 2.01e-01 2.03e-01 2.05e-01 2.06e-01  
6.89e-01 1.52e-01 1.64e-01 1.83e-01 1.96e-01 2.03e-01 2.08e-01 2.11e-01 2.13e-01 2.14e-01 2.16e-01  
6.99e-01 1.63e-01 1.75e-01 1.93e-01 2.06e-01 2.13e-01 2.18e-01 2.21e-01 2.23e-01 2.24e-01 2.26e-01  
7.09e-01 1.73e-01 1.85e-01 2.03e-01 2.16e-01 2.23e-01 2.28e-01 2.30e-01 2.33e-01 2.34e-01 2.36e-01  
7.19e-01 1.83e-01 1.95e-01 2.13e-01 2.26e-01 2.33e-01 2.38e-01 2.40e-01 2.43e-01 2.44e-01 2.46e-01  
7.30e-01 1.93e-01 2.05e-01 2.23e-01 2.36e-01 2.43e-01 2.47e-01 2.50e-01 2.52e-01 2.54e-01 2.56e-01  
7.41e-01 2.04e-01 2.15e-01 2.33e-01 2.46e-01 2.53e-01 2.57e-01 2.60e-01 2.62e-01 2.64e-01 2.65e-01  
7.51e-01 2.14e-01 2.26e-01 2.43e-01 2.56e-01 2.63e-01 2.67e-01 2.70e-01 2.72e-01 2.74e-01 2.75e-01  
7.63e-01 2.24e-01 2.36e-01 2.53e-01 2.66e-01 2.73e-01 2.77e-01 2.80e-01 2.82e-01 2.84e-01 2.85e-01  
7.74e-01 2.35e-01 2.46e-01 2.64e-01 2.76e-01 2.83e-01 2.87e-01 2.90e-01 2.92e-01 2.93e-01 2.95e-01  
7.85e-01 2.45e-01 2.57e-01 2.74e-01 2.86e-01 2.93e-01 2.97e-01 3.00e-01 3.02e-01 3.03e-01 3.05e-01  
7.97e-01 2.55e-01 2.67e-01 2.84e-01 2.96e-01 3.03e-01 3.07e-01 3.10e-01 3.12e-01 3.13e-01 3.15e-01  
8.08e-01 2.66e-01 2.77e-01 2.94e-01 3.06e-01 3.13e-01 3.17e-01 3.20e-01 3.22e-01 3.23e-01 3.25e-01  
8.20e-01 2.76e-01 2.87e-01 3.04e-01 3.16e-01 3.23e-01 3.27e-01 3.30e-01 3.32e-01 3.33e-01 3.35e-01  
8.32e-01 2.86e-01 2.98e-01 3.14e-01 3.26e-01 3.33e-01 3.37e-01 3.40e-01 3.42e-01 3.43e-01 3.44e-01  
8.44e-01 2.97e-01 3.08e-01 3.25e-01 3.37e-01 3.43e-01 3.47e-01 3.50e-01 3.52e-01 3.53e-01 3.54e-01  
8.57e-01 3.07e-01 3.18e-01 3.35e-01 3.47e-01 3.53e-01 3.57e-01 3.59e-01 3.62e-01 3.63e-01 3.64e-01  
8.69e-01 3.18e-01 3.29e-01 3.45e-01 3.57e-01 3.63e-01 3.67e-01 3.69e-01 3.71e-01 3.73e-01 3.74e-01  
8.82e-01 3.28e-01 3.39e-01 3.55e-01 3.67e-01 3.73e-01 3.77e-01 3.79e-01 3.81e-01 3.83e-01 3.84e-01  
8.95e-01 3.38e-01 3.49e-01 3.65e-01 3.77e-01 3.83e-01 3.87e-01 3.89e-01 3.91e-01 3.92e-01 3.94e-01  
9.08e-01 3.49e-01 3.59e-01 3.75e-01 3.87e-01 3.93e-01 3.96e-01 3.99e-01 4.01e-01 4.02e-01 4.04e-01  
9.22e-01 3.59e-01 3.70e-01 3.85e-01 3.96e-01 4.03e-01 4.06e-01 4.09e-01 4.11e-01 4.12e-01 4.13e-01  
9.35e-01 3.69e-01 3.80e-01 3.95e-01 4.06e-01 4.12e-01 4.16e-01 4.19e-01 4.21e-01 4.22e-01 4.23e-01  
9.49e-01 3.80e-01 3.90e-01 4.05e-01 4.16e-01 4.22e-01 4.26e-01 4.28e-01 4.30e-01 4.32e-01 4.33e-01  
9.63e-01 3.90e-01 4.00e-01 4.15e-01 4.26e-01 4.32e-01 4.36e-01 4.38e-01 4.40e-01 4.41e-01 4.43e-01  
9.77e-01 4.00e-01 4.11e-01 4.25e-01 4.36e-01 4.42e-01 4.46e-01 4.48e-01 4.50e-01 4.51e-01 4.52e-01  
9.91e-01 4.10e-01 4.21e-01 4.35e-01 4.46e-01 4.52e-01 4.55e-01 4.58e-01 4.59e-01 4.61e-01 4.62e-01  
1.01e+00 4.21e-01 4.31e-01 4.45e-01 4.56e-01 4.61e-01 4.65e-01 4.67e-01 4.69e-01 4.70e-01 4.71e-01  
1.02e+00 4.31e-01 4.41e-01 4.55e-01 4.65e-01 4.71e-01 4.75e-01 4.77e-01 4.79e-01 4.80e-01 4.81e-01  
1.04e+00 4.41e-01 4.51e-01 4.65e-01 4.75e-01 4.81e-01 4.84e-01 4.86e-01 4.88e-01 4.89e-01 4.91e-01  
1.05e+00 4.51e-01 4.61e-01 4.75e-01 4.85e-01 4.90e-01 4.94e-01 4.96e-01 4.98e-01 4.99e-01 5.00e-01  
1.07e+00 4.61e-01 4.71e-01 4.85e-01 4.94e-01 5.00e-01 5.03e-01 5.06e-01 5.07e-01 5.08e-01 5.09e-01  
1.08e+00 4.71e-01 4.81e-01 4.94e-01 5.04e-01 5.09e-01 5.13e-01 5.15e-01 5.17e-01 5.18e-01 5.19e-01  
1.10e+00 4.81e-01 4.91e-01 5.04e-01 5.14e-01 5.19e-01 5.22e-01 5.24e-01 5.26e-01 5.27e-01 5.28e-01  
1.11e+00 4.91e-01 5.01e-01 5.14e-01 5.23e-01 5.28e-01 5.32e-01 5.34e-01 5.35e-01 5.37e-01 5.37e-01  
1.13e+00 5.01e-01 5.10e-01 5.23e-01 5.33e-01 5.38e-01 5.41e-01 5.43e-01 5.45e-01 5.46e-01 5.47e-01  
1.15e+00 5.11e-01 5.20e-01 5.33e-01 5.42e-01 5.47e-01 5.50e-01 5.52e-01 5.54e-01 5.55e-01 5.56e-01  
1.16e+00 5.21e-01 5.30e-01 5.42e-01 5.51e-01 5.56e-01 5.59e-01 5.61e-01 5.63e-01 5.64e-01 5.65e-01  
1.18e+00 5.30e-01 5.39e-01 5.52e-01 5.61e-01 5.66e-01 5.69e-01 5.71e-01 5.72e-01 5.73e-01 5.74e-01  
1.20e+00 5.40e-01 5.49e-01 5.61e-01 5.70e-01 5.75e-01 5.78e-01 5.80e-01 5.81e-01 5.82e-01 5.83e-01  
1.22e+00 5.50e-01 5.58e-01 5.71e-01 5.79e-01 5.84e-01 5.87e-01 5.89e-01 5.90e-01 5.91e-01 5.92e-01  
1.23e+00 5.59e-01 5.68e-01 5.80e-01 5.88e-01 5.93e-01 5.96e-01 5.97e-01 5.99e-01 6.00e-01 6.01e-01  
1.25e+00 5.69e-01 5.77e-01 5.89e-01 5.97e-01 6.02e-01 6.04e-01 6.06e-01 6.08e-01 6.09e-01 6.10e-01  
1.27e+00 5.78e-01 5.87e-01 5.98e-01 6.06e-01 6.10e-01 6.13e-01 6.15e-01 6.17e-01 6.18e-01 6.18e-01  
1.29e+00 5.88e-01 5.96e-01 6.07e-01 6.15e-01 6.19e-01 6.22e-01 6.24e-01 6.25e-01 6.26e-01 6.27e-01  
1.31e+00 5.97e-01 6.05e-01 6.16e-01 6.23e-01 6.28e-01 6.31e-01 6.32e-01 6.34e-01 6.35e-01 6.36e-01  
1.33e+00 6.06e-01 6.14e-01 6.25e-01 6.32e-01 6.37e-01 6.39e-01 6.41e-01 6.42e-01 6.43e-01 6.44e-01  
1.35e+00 6.15e-01 6.23e-01 6.34e-01 6.41e-01 6.45e-01 6.48e-01 6.49e-01 6.51e-01 6.52e-01 6.52e-01  
1.37e+00 6.24e-01 6.32e-01 6.42e-01 6.49e-01 6.54e-01 6.56e-01 6.58e-01 6.59e-01 6.60e-01 6.61e-01  
1.39e+00 6.33e-01 6.41e-01 6.51e-01 6.58e-01 6.62e-01 6.64e-01 6.66e-01 6.68e-01 6.68e-01 6.69e-01  
1.41e+00 6.42e-01 6.50e-01 6.59e-01 6.66e-01 6.70e-01 6.73e-01 6.74e-01 6.76e-01 6.77e-01 6.77e-01  
1.43e+00 6.51e-01 6.58e-01 6.68e-01 6.74e-01 6.78e-01 6.81e-01 6.82e-01 6.84e-01 6.85e-01 6.85e-01  
1.45e+00 6.59e-01 6.67e-01 6.76e-01 6.83e-01 6.86e-01 6.89e-01 6.90e-01 6.92e-01 6.93e-01 6.93e-01  
1.47e+00 6.68e-01 6.75e-01 6.84e-01 6.91e-01 6.94e-01 6.97e-01 6.98e-01 7.00e-01 7.00e-01 7.01e-01  
1.49e+00 6.77e-01 6.84e-01 6.93e-01 6.99e-01 7.02e-01 7.05e-01 7.06e-01 7.07e-01 7.08e-01 7.09e-01  
1.51e+00 6.85e-01 6.92e-01 7.01e-01 7.06e-01 7.10e-01 7.12e-01 7.14e-01 7.15e-01 7.16e-01 7.16e-01  
1.54e+00 6.93e-01 7.00e-01 7.09e-01 7.14e-01 7.18e-01 7.20e-01 7.21e-01 7.23e-01 7.24e-01 7.24e-01  
1.56e+00 7.02e-01 7.08e-01 7.16e-01 7.22e-01 7.25e-01 7.27e-01 7.29e-01 7.30e-01 7.31e-01 7.31e-01  
1.58e+00 7.10e-01 7.16e-01 7.24e-01 7.30e-01 7.33e-01 7.35e-01 7.36e-01 7.38e-01 7.38e-01 7.39e-01  
1.60e+00 7.18e-01 7.24e-01 7.32e-01 7.37e-01 7.40e-01 7.42e-01 7.44e-01 7.45e-01 7.46e-01 7.46e-01  
1.63e+00 7.26e-01 7.32e-01 7.39e-01 7.44e-01 7.48e-01 7.49e-01 7.51e-01 7.52e-01 7.53e-01 7.53e-01  
1.65e+00 7.33e-01 7.40e-01 7.47e-01 7.52e-01 7.55e-01 7.57e-01 7.58e-01 7.59e-01 7.60e-01 7.60e-01  
1.68e+00 7.41e-01 7.47e-01 7.54e-01 7.59e-01 7.62e-01 7.64e-01 7.65e-01 7.66e-01 7.67e-01 7.67e-01  
1.70e+00 7.49e-01 7.55e-01 7.61e-01 7.66e-01 7.69e-01 7.70e-01 7.72e-01 7.73e-01 7.74e-01 7.74e-01  
1.73e+00 7.56e-01 7.62e-01 7.68e-01 7.73e-01 7.76e-01 7.77e-01 7.78e-01 7.80e-01 7.80e-01 7.81e-01  
1.75e+00 7.63e-01 7.69e-01 7.75e-01 7.80e-01 7.82e-01 7.84e-01 7.85e-01 7.86e-01 7.87e-01 7.87e-01  
1.78e+00 7.71e-01 7.76e-01 7.82e-01 7.86e-01 7.89e-01 7.90e-01 7.92e-01 7.93e-01 7.93e-01 7.94e-01  
1.80e+00 7.78e-01 7.83e-01 7.89e-01 7.93e-01 7.95e-01 7.97e-01 7.98e-01 7.99e-01 8.00e-01 8.00e-01  
1.83e+00 7.85e-01 7.90e-01 7.96e-01 7.99e-01 8.02e-01 8.03e-01 8.04e-01 8.06e-01 8.06e-01 8.06e-01  
1.86e+00 7.92e-01 7.97e-01 8.02e-01 8.06e-01 8.08e-01 8.09e-01 8.10e-01 8.12e-01 8.12e-01 8.12e-01  
1.88e+00 7.98e-01 8.03e-01 8.09e-01 8.12e-01 8.14e-01 8.16e-01 8.16e-01 8.18e-01 8.18e-01 8.18e-01  
1.91e+00 8.05e-01 8.10e-01 8.15e-01 8.18e-01 8.20e-01 8.21e-01 8.22e-01 8.24e-01 8.24e-01 8.24e-01  
1.94e+00 8.11e-01 8.16e-01 8.21e-01 8.24e-01 8.26e-01 8.27e-01 8.28e-01 8.29e-01 8.30e-01 8.30e-01  
1.97e+00 8.18e-01 8.23e-01 8.27e-01 8.30e-01 8.32e-01 8.33e-01 8.34e-01 8.35e-01 8.36e-01 8.36e-01  
2.00e+00 8.24e-01 8.29e-01 8.33e-01 8.35e-01 8.38e-01 8.39e-01 8.39e-01 8.41e-01 8.41e-01 8.41e-01  
2.03e+00 8.30e-01 8.35e-01 8.39e-01 8.41e-01 8.43e-01 8.44e-01 8.45e-01 8.46e-01 8.46e-01 8.46e-01  
2.05e+00 8.36e-01 8.41e-01 8.44e-01 8.47e-01 8.49e-01 8.49e-01 8.50e-01 8.51e-01 8.52e-01 8.52e-01  
2.09e+00 8.42e-01 8.46e-01 8.50e-01 8.52e-01 8.54e-01 8.55e-01 8.55e-01 8.57e-01 8.57e-01 8.57e-01  
2.12e+00 8.48e-01 8.52e-01 8.55e-01 8.57e-01 8.59e-01 8.60e-01 8.61e-01 8.62e-01 8.62e-01 8.62e-01  
2.15e+00 8.53e-01 8.57e-01 8.60e-01 8.62e-01 8.64e-01 8.65e-01 8.65e-01 8.67e-01 8.67e-01 8.67e-01  
2.18e+00 8.59e-01 8.63e-01 8.66e-01 8.67e-01 8.69e-01 8.70e-01 8.70e-01 8.71e-01 8.72e-01 8.72e-01  
2.21e+00 8.64e-01 8.68e-01 8.71e-01 8.72e-01 8.74e-01 8.74e-01 8.75e-01 8.76e-01 8.76e-01 8.76e-01  
2.24e+00 8.70e-01 8.73e-01 8.76e-01 8.77e-01 8.78e-01 8.79e-01 8.80e-01 8.81e-01 8.81e-01 8.81e-01  
2.28e+00 8.75e-01 8.78e-01 8.80e-01 8.82e-01 8.83e-01 8.84e-01 8.84e-01 8.85e-01 8.85e-01 8.85e-01  
2.31e+00 8.80e-01 8.83e-01 8.85e-01 8.86e-01 8.87e-01 8.88e-01 8.88e-01 8.90e-01 8.90e-01 8.90e-01  
2.34e+00 8.85e-01 8.88e-01 8.89e-01 8.90e-01 8.92e-01 8.92e-01 8.93e-01 8.94e-01 8.94e-01 8.94e-01  
2.38e+00 8.89e-01 8.92e-01 8.94e-01 8.95e-01 8.96e-01 8.96e-01 8.97e-01 8.98e-01 8.98e-01 8.98e-01  
2.41e+00 8.94e-01 8.97e-01 8.98e-01 8.99e-01 9.00e-01 9.00e-01 9.01e-01 9.02e-01 9.02e-01 9.02e-01  
2.45e+00 8.98e-01 9.01e-01 9.02e-01 9.03e-01 9.04e-01 9.04e-01 9.05e-01 9.06e-01 9.06e-01 9.06e-01  
2.48e+00 9.03e-01 9.06e-01 9.06e-01 9.07e-01 9.08e-01 9.08e-01 9.08e-01 9.09e-01 9.10e-01 9.09e-01  
2.52e+00 9.07e-01 9.10e-01 9.10e-01 9.11e-01 9.12e-01 9.12e-01 9.12e-01 9.13e-01 9.13e-01 9.13e-01  
2.56e+00 9.11e-01 9.14e-01 9.14e-01 9.14e-01 9.15e-01 9.15e-01 9.16e-01 9.17e-01 9.17e-01 9.17e-01  
2.59e+00 9.15e-01 9.18e-01 9.18e-01 9.18e-01 9.19e-01 9.19e-01 9.19e-01 9.20e-01 9.20e-01 9.20e-01  
2.63e+00 9.19e-01 9.21e-01 9.21e-01 9.21e-01 9.22e-01 9.22e-01 9.22e-01 9.23e-01 9.24e-01 9.23e-01  
2.67e+00 9.23e-01 9.25e-01 9.25e-01 9.25e-01 9.25e-01 9.25e-01 9.26e-01 9.27e-01 9.27e-01 9.26e-01  
2.71e+00 9.26e-01 9.29e-01 9.28e-01 9.28e-01 9.28e-01 9.28e-01 9.29e-01 9.30e-01 9.30e-01 9.29e-01  
2.75e+00 9.30e-01 9.32e-01 9.31e-01 9.31e-01 9.31e-01 9.31e-01 9.32e-01 9.33e-01 9.33e-01 9.32e-01  
2.79e+00 9.33e-01 9.35e-01 9.35e-01 9.34e-01 9.34e-01 9.34e-01 9.35e-01 9.36e-01 9.36e-01 9.35e-01  
2.83e+00 9.36e-01 9.38e-01 9.38e-01 9.37e-01 9.37e-01 9.37e-01 9.37e-01 9.38e-01 9.38e-01 9.38e-01  
2.87e+00 9.40e-01 9.42e-01 9.40e-01 9.40e-01 9.40e-01 9.40e-01 9.40e-01 9.41e-01 9.41e-01 9.41e-01  
2.92e+00 9.43e-01 9.44e-01 9.43e-01 9.42e-01 9.43e-01 9.42e-01 9.43e-01 9.44e-01 9.44e-01 9.43e-01  
2.96e+00 9.46e-01 9.47e-01 9.46e-01 9.45e-01 9.45e-01 9.45e-01 9.45e-01 9.46e-01 9.46e-01 9.46e-01  
3.00e+00 9.49e-01 9.50e-01 9.49e-01 9.47e-01 9.48e-01 9.47e-01 9.47e-01 9.48e-01 9.48e-01 9.48e-01  
3.05e+00 9.51e-01 9.53e-01 9.51e-01 9.50e-01 9.50e-01 9.50e-01 9.50e-01 9.51e-01 9.51e-01 9.50e-01  
3.09e+00 9.54e-01 9.55e-01 9.53e-01 9.52e-01 9.52e-01 9.52e-01 9.52e-01 9.53e-01 9.53e-01 9.52e-01  
3.14e+00 9.56e-01 9.58e-01 9.56e-01 9.54e-01 9.54e-01 9.54e-01 9.54e-01 9.55e-01 9.55e-01 9.54e-01  
3.18e+00 9.59e-01 9.60e-01 9.58e-01 9.56e-01 9.56e-01 9.56e-01 9.56e-01 9.57e-01 9.57e-01 9.56e-01  
3.23e+00 9.61e-01 9.62e-01 9.60e-01 9.58e-01 9.58e-01 9.58e-01 9.58e-01 9.59e-01 9.59e-01 9.58e-01  
3.28e+00 9.63e-01 9.65e-01 9.62e-01 9.60e-01 9.60e-01 9.60e-01 9.60e-01 9.61e-01 9.61e-01 9.60e-01  
3.32e+00 9.66e-01 9.67e-01 9.64e-01 9.62e-01 9.62e-01 9.62e-01 9.62e-01 9.62e-01 9.62e-01 9.62e-01  
3.37e+00 9.68e-01 9.69e-01 9.66e-01 9.64e-01 9.64e-01 9.63e-01 9.63e-01 9.64e-01 9.64e-01 9.64e-01  
3.42e+00 9.70e-01 9.71e-01 9.68e-01 9.66e-01 9.66e-01 9.65e-01 9.65e-01 9.66e-01 9.66e-01 9.65e-01  
3.47e+00 9.72e-01 9.72e-01 9.69e-01 9.67e-01 9.67e-01 9.67e-01 9.66e-01 9.67e-01 9.67e-01 9.67e-01  
3.52e+00 9.73e-01 9.74e-01 9.71e-01 9.69e-01 9.69e-01 9.68e-01 9.68e-01 9.69e-01 9.69e-01 9.68e-01  
3.58e+00 9.75e-01 9.76e-01 9.73e-01 9.70e-01 9.70e-01 9.69e-01 9.69e-01 9.70e-01 9.70e-01 9.69e-01  
3.63e+00 9.77e-01 9.77e-01 9.74e-01 9.72e-01 9.71e-01 9.71e-01 9.71e-01 9.71e-01 9.71e-01 9.71e-01  
3.68e+00 9.78e-01 9.79e-01 9.75e-01 9.73e-01 9.73e-01 9.72e-01 9.72e-01 9.73e-01 9.73e-01 9.72e-01  
3.74e+00 9.80e-01 9.80e-01 9.77e-01 9.74e-01 9.74e-01 9.73e-01 9.73e-01 9.74e-01 9.74e-01 9.73e-01  
3.79e+00 9.81e-01 9.82e-01 9.78e-01 9.75e-01 9.75e-01 9.74e-01 9.74e-01 9.75e-01 9.75e-01 9.74e-01  
3.85e+00 9.82e-01 9.83e-01 9.79e-01 9.77e-01 9.76e-01 9.75e-01 9.75e-01 9.76e-01 9.76e-01 9.75e-01  
3.90e+00 9.84e-01 9.84e-01 9.80e-01 9.78e-01 9.77e-01 9.76e-01 9.76e-01 9.77e-01 9.77e-01 9.76e-01  
3.96e+00 9.85e-01 9.85e-01 9.81e-01 9.79e-01 9.78e-01 9.77e-01 9.77e-01 9.78e-01 9.78e-01 9.77e-01  
4.02e+00 9.86e-01 9.86e-01 9.82e-01 9.80e-01 9.79e-01 9.78e-01 9.78e-01 9.79e-01 9.79e-01 9.78e-01  
4.08e+00 9.87e-01 9.87e-01 9.83e-01 9.81e-01 9.80e-01 9.79e-01 9.79e-01 9.80e-01 9.80e-01 9.79e-01  
4.14e+00 9.88e-01 9.88e-01 9.84e-01 9.81e-01 9.81e-01 9.80e-01 9.80e-01 9.81e-01 9.80e-01 9.80e-01  
4.20e+00 9.89e-01 9.89e-01 9.85e-01 9.82e-01 9.82e-01 9.81e-01 9.80e-01 9.81e-01 9.81e-01 9.80e-01  
4.26e+00 9.90e-01 9.90e-01 9.86e-01 9.83e-01 9.82e-01 9.81e-01 9.81e-01 9.82e-01 9.82e-01 9.81e-01  
4.32e+00 9.91e-01 9.91e-01 9.87e-01 9.84e-01 9.83e-01 9.82e-01 9.82e-01 9.83e-01 9.82e-01 9.82e-01  
4.39e+00 9.92e-01 9.92e-01 9.87e-01 9.84e-01 9.84e-01 9.83e-01 9.82e-01 9.83e-01 9.83e-01 9.82e-01  
4.45e+00 9.92e-01 9.92e-01 9.88e-01 9.85e-01 9.84e-01 9.83e-01 9.83e-01 9.84e-01 9.84e-01 9.83e-01  
4.52e+00 9.93e-01 9.93e-01 9.89e-01 9.86e-01 9.85e-01 9.84e-01 9.83e-01 9.84e-01 9.84e-01 9.84e-01  
4.58e+00 9.94e-01 9.94e-01 9.89e-01 9.86e-01 9.85e-01 9.84e-01 9.84e-01 9.85e-01 9.85e-01 9.84e-01  
4.65e+00 9.94e-01 9.94e-01 9.90e-01 9.87e-01 9.86e-01 9.85e-01 9.84e-01 9.85e-01 9.85e-01 9.85e-01  
4.72e+00 9.95e-01 9.95e-01 9.90e-01 9.87e-01 9.86e-01 9.85e-01 9.85e-01 9.86e-01 9.86e-01 9.85e-01  
4.79e+00 9.96e-01 9.95e-01 9.91e-01 9.87e-01 9.87e-01 9.86e-01 9.85e-01 9.86e-01 9.86e-01 9.85e-01  
4.86e+00 9.96e-01 9.96e-01 9.91e-01 9.88e-01 9.87e-01 9.86e-01 9.86e-01 9.87e-01 9.86e-01 9.86e-01  
4.93e+00 9.97e-01 9.96e-01 9.92e-01 9.88e-01 9.87e-01 9.86e-01 9.86e-01 9.87e-01 9.87e-01 9.86e-01  
5.00e+00 9.97e-01 9.97e-01 9.92e-01 9.89e-01 9.88e-01 9.87e-01 9.86e-01 9.87e-01 9.87e-01 9.86e-01  


==> Figures/IR_monoExp_fit_MnCl2.txt <==
TI_s z_2.28e-05 z_4.56e-05 z_1.14e-04 z_2.28e-04 z_3.42e-04 z_4.56e-04 z_5.70e-04 z_6.84e-04 z_7.98e-04 z_9.12e-04 
3.46e-03 -9.19e-01 -9.19e-01 -9.16e-01 -9.06e-01 -9.03e-01 -9.01e-01 -9.01e-01 -8.99e-01 -8.99e-01 -8.98e-01  
3.52e-03 -9.19e-01 -9.19e-01 -9.16e-01 -9.06e-01 -9.02e-01 -9.01e-01 -9.01e-01 -8.99e-01 -8.99e-01 -8.98e-01  
3.57e-03 -9.19e-01 -9.18e-01 -9.16e-01 -9.06e-01 -9.02e-01 -9.00e-01 -9.00e-01 -8.99e-01 -8.99e-01 -8.97e-01  
3.62e-03 -9.19e-01 -9.18e-01 -9.15e-01 -9.06e-01 -9.02e-01 -9.00e-01 -9.00e-01 -8.99e-01 -8.99e-01 -8.97e-01  
3.67e-03 -9.19e-01 -9.18e-01 -9.15e-01 -9.06e-01 -9.02e-01 -9.00e-01 -9.00e-01 -8.98e-01 -8.98e-01 -8.97e-01  
3.73e-03 -9.19e-01 -9.18e-01 -9.15e-01 -9.05e-01 -9.02e-01 -9.00e-01 -9.00e-01 -8.98e-01 -8.98e-01 -8.97e-01  
3.78e-03 -9.18e-01 -9.18e-01 -9.15e-01 -9.05e-01 -9.02e-01 -9.00e-01 -9.00e-01 -8.98e-01 -8.98e-01 -8.97e-01  
3.84e-03 -9.18e-01 -9.18e-01 -9.15e-01 -9.05e-01 -9.02e-01 -9.00e-01 -9.00e-01 -8.98e-01 -8.98e-01 -8.97e-01  
3.89e-03 -9.18e-01 -9.18e-01 -9.15e-01 -9.05e-01 -9.01e-01 -9.00e-01 -9.00e-01 -8.98e-01 -8.98e-01 -8.96e-01  
3.95e-03 -9.18e-01 -9.17e-01 -9.15e-01 -9.05e-01 -9.01e-01 -8.99e-01 -8.99e-01 -8.98e-01 -8.98e-01 -8.96e-01  
4.01e-03 -9.18e-01 -9.17e-01 -9.14e-01 -9.05e-01 -9.01e-01 -8.99e-01 -8.99e-01 -8.97e-01 -8.98e-01 -8.96e-01  
4.07e-03 -9.18e-01 -9.17e-01 -9.14e-01 -9.05e-01 -9.01e-01 -8.99e-01 -8.99e-01 -8.97e-01 -8.97e-01 -8.96e-01  
4.13e-03 -9.17e-01 -9.17e-01 -9.14e-01 -9.04e-01 -9.01e-01 -8.99e-01 -8.99e-01 -8.97e-01 -8.97e-01 -8.96e-01  
4.19e-03 -9.17e-01 -9.17e-01 -9.14e-01 -9.04e-01 -9.01e-01 -8.99e-01 -8.99e-01 -8.97e-01 -8.97e-01 -8.96e-01  
4.25e-03 -9.17e-01 -9.17e-01 -9.14e-01 -9.04e-01 -9.00e-01 -8.99e-01 -8.99e-01 -8.97e-01 -8.97e-01 -8.95e-01  
4.31e-03 -9.17e-01 -9.16e-01 -9.13e-01 -9.04e-01 -9.00e-01 -8.98e-01 -8.98e-01 -8.97e-01 -8.97e-01 -8.95e-01  
4.37e-03 -9.17e-01 -9.16e-01 -9.13e-01 -9.04e-01 -9.00e-01 -8.98e-01 -8.98e-01 -8.96e-01 -8.97e-01 -8.95e-01  
4.44e-03 -9.16e-01 -9.16e-01 -9.13e-01 -9.03e-01 -9.00e-01 -8.98e-01 -8.98e-01 -8.96e-01 -8.96e-01 -8.95e-01  
4.50e-03 -9.16e-01 -9.16e-01 -9.13e-01 -9.03e-01 -9.00e-01 -8.98e-01 -8.98e-01 -8.96e-01 -8.96e-01 -8.95e-01  
4.57e-03 -9.16e-01 -9.16e-01 -9.13e-01 -9.03e-01 -8.99e-01 -8.98e-01 -8.98e-01 -8.96e-01 -8.96e-01 -8.95e-01  
4.64e-03 -9.16e-01 -9.15e-01 -9.13e-01 -9.03e-01 -8.99e-01 -8.97e-01 -8.97e-01 -8.96e-01 -8.96e-01 -8.94e-01  
4.71e-03 -9.16e-01 -9.15e-01 -9.12e-01 -9.03e-01 -8.99e-01 -8.97e-01 -8.97e-01 -8.96e-01 -8.96e-01 -8.94e-01  
4.77e-03 -9.16e-01 -9.15e-01 -9.12e-01 -9.03e-01 -8.99e-01 -8.97e-01 -8.97e-01 -8.95e-01 -8.95e-01 -8.94e-01  
4.84e-03 -9.15e-01 -9.15e-01 -9.12e-01 -9.02e-01 -8.99e-01 -8.97e-01 -8.97e-01 -8.95e-01 -8.95e-01 -8.94e-01  
4.92e-03 -9.15e-01 -9.15e-01 -9.12e-01 -9.02e-01 -8.98e-01 -8.97e-01 -8.97e-01 -8.95e-01 -8.95e-01 -8.94e-01  
4.99e-03 -9.15e-01 -9.14e-01 -9.12e-01 -9.02e-01 -8.98e-01 -8.96e-01 -8.96e-01 -8.95e-01 -8.95e-01 -8.93e-01  
5.06e-03 -9.15e-01 -9.14e-01 -9.11e-01 -9.02e-01 -8.98e-01 -8.96e-01 -8.96e-01 -8.95e-01 -8.95e-01 -8.93e-01  
5.14e-03 -9.15e-01 -9.14e-01 -9.11e-01 -9.01e-01 -8.98e-01 -8.96e-01 -8.96e-01 -8.94e-01 -8.94e-01 -8.93e-01  
5.21e-03 -9.14e-01 -9.14e-01 -9.11e-01 -9.01e-01 -8.98e-01 -8.96e-01 -8.96e-01 -8.94e-01 -8.94e-01 -8.93e-01  
5.29e-03 -9.14e-01 -9.14e-01 -9.11e-01 -9.01e-01 -8.97e-01 -8.96e-01 -8.96e-01 -8.94e-01 -8.94e-01 -8.93e-01  
5.37e-03 -9.14e-01 -9.13e-01 -9.11e-01 -9.01e-01 -8.97e-01 -8.95e-01 -8.95e-01 -8.94e-01 -8.94e-01 -8.92e-01  
5.44e-03 -9.14e-01 -9.13e-01 -9.10e-01 -9.01e-01 -8.97e-01 -8.95e-01 -8.95e-01 -8.93e-01 -8.94e-01 -8.92e-01  
5.52e-03 -9.13e-01 -9.13e-01 -9.10e-01 -9.00e-01 -8.97e-01 -8.95e-01 -8.95e-01 -8.93e-01 -8.93e-01 -8.92e-01  
5.60e-03 -9.13e-01 -9.13e-01 -9.10e-01 -9.00e-01 -8.97e-01 -8.95e-01 -8.95e-01 -8.93e-01 -8.93e-01 -8.92e-01  
5.69e-03 -9.13e-01 -9.12e-01 -9.10e-01 -9.00e-01 -8.96e-01 -8.94e-01 -8.94e-01 -8.93e-01 -8.93e-01 -8.91e-01  
5.77e-03 -9.13e-01 -9.12e-01 -9.09e-01 -9.00e-01 -8.96e-01 -8.94e-01 -8.94e-01 -8.93e-01 -8.93e-01 -8.91e-01  
5.86e-03 -9.12e-01 -9.12e-01 -9.09e-01 -8.99e-01 -8.96e-01 -8.94e-01 -8.94e-01 -8.92e-01 -8.92e-01 -8.91e-01  
5.94e-03 -9.12e-01 -9.12e-01 -9.09e-01 -8.99e-01 -8.96e-01 -8.94e-01 -8.94e-01 -8.92e-01 -8.92e-01 -8.91e-01  
6.03e-03 -9.12e-01 -9.11e-01 -9.09e-01 -8.99e-01 -8.95e-01 -8.94e-01 -8.94e-01 -8.92e-01 -8.92e-01 -8.91e-01  
6.12e-03 -9.12e-01 -9.11e-01 -9.08e-01 -8.99e-01 -8.95e-01 -8.93e-01 -8.93e-01 -8.92e-01 -8.92e-01 -8.90e-01  
6.21e-03 -9.11e-01 -9.11e-01 -9.08e-01 -8.98e-01 -8.95e-01 -8.93e-01 -8.93e-01 -8.91e-01 -8.91e-01 -8.90e-01  
6.30e-03 -9.11e-01 -9.11e-01 -9.08e-01 -8.98e-01 -8.95e-01 -8.93e-01 -8.93e-01 -8.91e-01 -8.91e-01 -8.90e-01  
6.39e-03 -9.11e-01 -9.10e-01 -9.08e-01 -8.98e-01 -8.94e-01 -8.93e-01 -8.93e-01 -8.91e-01 -8.91e-01 -8.89e-01  
6.48e-03 -9.11e-01 -9.10e-01 -9.07e-01 -8.98e-01 -8.94e-01 -8.92e-01 -8.92e-01 -8.91e-01 -8.91e-01 -8.89e-01  
6.58e-03 -9.10e-01 -9.10e-01 -9.07e-01 -8.97e-01 -8.94e-01 -8.92e-01 -8.92e-01 -8.90e-01 -8.90e-01 -8.89e-01  
6.68e-03 -9.10e-01 -9.10e-01 -9.07e-01 -8.97e-01 -8.94e-01 -8.92e-01 -8.92e-01 -8.90e-01 -8.90e-01 -8.89e-01  
6.77e-03 -9.10e-01 -9.09e-01 -9.07e-01 -8.97e-01 -8.93e-01 -8.91e-01 -8.91e-01 -8.90e-01 -8.90e-01 -8.88e-01  
6.87e-03 -9.10e-01 -9.09e-01 -9.06e-01 -8.97e-01 -8.93e-01 -8.91e-01 -8.91e-01 -8.89e-01 -8.90e-01 -8.88e-01  
6.97e-03 -9.09e-01 -9.09e-01 -9.06e-01 -8.96e-01 -8.93e-01 -8.91e-01 -8.91e-01 -8.89e-01 -8.89e-01 -8.88e-01  
7.08e-03 -9.09e-01 -9.09e-01 -9.06e-01 -8.96e-01 -8.92e-01 -8.91e-01 -8.91e-01 -8.89e-01 -8.89e-01 -8.88e-01  
7.18e-03 -9.09e-01 -9.08e-01 -9.05e-01 -8.96e-01 -8.92e-01 -8.90e-01 -8.90e-01 -8.89e-01 -8.89e-01 -8.87e-01  
7.29e-03 -9.08e-01 -9.08e-01 -9.05e-01 -8.95e-01 -8.92e-01 -8.90e-01 -8.90e-01 -8.88e-01 -8.88e-01 -8.87e-01  
7.39e-03 -9.08e-01 -9.08e-01 -9.05e-01 -8.95e-01 -8.92e-01 -8.90e-01 -8.90e-01 -8.88e-01 -8.88e-01 -8.87e-01  
7.50e-03 -9.08e-01 -9.07e-01 -9.05e-01 -8.95e-01 -8.91e-01 -8.89e-01 -8.89e-01 -8.88e-01 -8.88e-01 -8.86e-01  
7.61e-03 -9.08e-01 -9.07e-01 -9.04e-01 -8.95e-01 -8.91e-01 -8.89e-01 -8.89e-01 -8.87e-01 -8.87e-01 -8.86e-01  
7.72e-03 -9.07e-01 -9.07e-01 -9.04e-01 -8.94e-01 -8.91e-01 -8.89e-01 -8.89e-01 -8.87e-01 -8.87e-01 -8.86e-01  
7.84e-03 -9.07e-01 -9.06e-01 -9.04e-01 -8.94e-01 -8.90e-01 -8.88e-01 -8.88e-01 -8.87e-01 -8.87e-01 -8.85e-01  
7.95e-03 -9.07e-01 -9.06e-01 -9.03e-01 -8.94e-01 -8.90e-01 -8.88e-01 -8.88e-01 -8.86e-01 -8.86e-01 -8.85e-01  
8.07e-03 -9.06e-01 -9.06e-01 -9.03e-01 -8.93e-01 -8.90e-01 -8.88e-01 -8.88e-01 -8.86e-01 -8.86e-01 -8.85e-01  
8.19e-03 -9.06e-01 -9.05e-01 -9.03e-01 -8.93e-01 -8.89e-01 -8.87e-01 -8.87e-01 -8.86e-01 -8.86e-01 -8.84e-01  
8.31e-03 -9.06e-01 -9.05e-01 -9.02e-01 -8.93e-01 -8.89e-01 -8.87e-01 -8.87e-01 -8.85e-01 -8.86e-01 -8.84e-01  
8.43e-03 -9.05e-01 -9.05e-01 -9.02e-01 -8.92e-01 -8.89e-01 -8.87e-01 -8.87e-01 -8.85e-01 -8.85e-01 -8.84e-01  
8.55e-03 -9.05e-01 -9.04e-01 -9.02e-01 -8.92e-01 -8.88e-01 -8.86e-01 -8.86e-01 -8.85e-01 -8.85e-01 -8.83e-01  
8.68e-03 -9.05e-01 -9.04e-01 -9.01e-01 -8.92e-01 -8.88e-01 -8.86e-01 -8.86e-01 -8.84e-01 -8.84e-01 -8.83e-01  
8.81e-03 -9.04e-01 -9.04e-01 -9.01e-01 -8.91e-01 -8.88e-01 -8.86e-01 -8.86e-01 -8.84e-01 -8.84e-01 -8.83e-01  
8.94e-03 -9.04e-01 -9.03e-01 -9.00e-01 -8.91e-01 -8.87e-01 -8.85e-01 -8.85e-01 -8.84e-01 -8.84e-01 -8.82e-01  
9.07e-03 -9.03e-01 -9.03e-01 -9.00e-01 -8.90e-01 -8.87e-01 -8.85e-01 -8.85e-01 -8.83e-01 -8.83e-01 -8.82e-01  
9.20e-03 -9.03e-01 -9.03e-01 -9.00e-01 -8.90e-01 -8.86e-01 -8.85e-01 -8.85e-01 -8.83e-01 -8.83e-01 -8.82e-01  
9.34e-03 -9.03e-01 -9.02e-01 -8.99e-01 -8.90e-01 -8.86e-01 -8.84e-01 -8.84e-01 -8.83e-01 -8.83e-01 -8.81e-01  
9.47e-03 -9.02e-01 -9.02e-01 -8.99e-01 -8.89e-01 -8.86e-01 -8.84e-01 -8.84e-01 -8.82e-01 -8.82e-01 -8.81e-01  
9.61e-03 -9.02e-01 -9.01e-01 -8.99e-01 -8.89e-01 -8.85e-01 -8.84e-01 -8.84e-01 -8.82e-01 -8.82e-01 -8.81e-01  
9.75e-03 -9.02e-01 -9.01e-01 -8.98e-01 -8.89e-01 -8.85e-01 -8.83e-01 -8.83e-01 -8.81e-01 -8.81e-01 -8.80e-01  
9.90e-03 -9.01e-01 -9.01e-01 -8.98e-01 -8.88e-01 -8.85e-01 -8.83e-01 -8.83e-01 -8.81e-01 -8.81e-01 -8.80e-01  
1.00e-02 -9.01e-01 -9.00e-01 -8.97e-01 -8.88e-01 -8.84e-01 -8.82e-01 -8.82e-01 -8.81e-01 -8.81e-01 -8.79e-01  
1.02e-02 -9.00e-01 -9.00e-01 -8.97e-01 -8.87e-01 -8.84e-01 -8.82e-01 -8.82e-01 -8.80e-01 -8.80e-01 -8.79e-01  
1.03e-02 -9.00e-01 -8.99e-01 -8.97e-01 -8.87e-01 -8.83e-01 -8.82e-01 -8.82e-01 -8.80e-01 -8.80e-01 -8.79e-01  
1.05e-02 -8.99e-01 -8.99e-01 -8.96e-01 -8.87e-01 -8.83e-01 -8.81e-01 -8.81e-01 -8.79e-01 -8.79e-01 -8.78e-01  
1.06e-02 -8.99e-01 -8.99e-01 -8.96e-01 -8.86e-01 -8.82e-01 -8.81e-01 -8.81e-01 -8.79e-01 -8.79e-01 -8.78e-01  
1.08e-02 -8.99e-01 -8.98e-01 -8.95e-01 -8.86e-01 -8.82e-01 -8.80e-01 -8.80e-01 -8.79e-01 -8.79e-01 -8.77e-01  
1.10e-02 -8.98e-01 -8.98e-01 -8.95e-01 -8.85e-01 -8.82e-01 -8.80e-01 -8.80e-01 -8.78e-01 -8.78e-01 -8.77e-01  
1.11e-02 -8.98e-01 -8.97e-01 -8.94e-01 -8.85e-01 -8.81e-01 -8.79e-01 -8.79e-01 -8.78e-01 -8.78e-01 -8.76e-01  
1.13e-02 -8.97e-01 -8.97e-01 -8.94e-01 -8.84e-01 -8.81e-01 -8.79e-01 -8.79e-01 -8.77e-01 -8.77e-01 -8.76e-01  
1.15e-02 -8.97e-01 -8.96e-01 -8.93e-01 -8.84e-01 -8.80e-01 -8.78e-01 -8.78e-01 -8.77e-01 -8.77e-01 -8.75e-01  
1.16e-02 -8.96e-01 -8.96e-01 -8.93e-01 -8.83e-01 -8.80e-01 -8.78e-01 -8.78e-01 -8.76e-01 -8.76e-01 -8.75e-01  
1.18e-02 -8.96e-01 -8.95e-01 -8.93e-01 -8.83e-01 -8.79e-01 -8.77e-01 -8.77e-01 -8.76e-01 -8.76e-01 -8.74e-01  
1.20e-02 -8.95e-01 -8.95e-01 -8.92e-01 -8.82e-01 -8.79e-01 -8.77e-01 -8.77e-01 -8.75e-01 -8.75e-01 -8.74e-01  
1.21e-02 -8.95e-01 -8.94e-01 -8.92e-01 -8.82e-01 -8.78e-01 -8.77e-01 -8.77e-01 -8.75e-01 -8.75e-01 -8.74e-01  
1.23e-02 -8.94e-01 -8.94e-01 -8.91e-01 -8.81e-01 -8.78e-01 -8.76e-01 -8.76e-01 -8.74e-01 -8.74e-01 -8.73e-01  
1.25e-02 -8.94e-01 -8.93e-01 -8.91e-01 -8.81e-01 -8.77e-01 -8.76e-01 -8.76e-01 -8.74e-01 -8.74e-01 -8.73e-01  
1.27e-02 -8.93e-01 -8.93e-01 -8.90e-01 -8.80e-01 -8.77e-01 -8.75e-01 -8.75e-01 -8.73e-01 -8.73e-01 -8.72e-01  
1.29e-02 -8.93e-01 -8.92e-01 -8.89e-01 -8.80e-01 -8.76e-01 -8.74e-01 -8.74e-01 -8.73e-01 -8.73e-01 -8.72e-01  
1.31e-02 -8.92e-01 -8.92e-01 -8.89e-01 -8.79e-01 -8.76e-01 -8.74e-01 -8.74e-01 -8.72e-01 -8.72e-01 -8.71e-01  
1.32e-02 -8.92e-01 -8.91e-01 -8.88e-01 -8.79e-01 -8.75e-01 -8.73e-01 -8.73e-01 -8.72e-01 -8.72e-01 -8.70e-01  
1.34e-02 -8.91e-01 -8.91e-01 -8.88e-01 -8.78e-01 -8.75e-01 -8.73e-01 -8.73e-01 -8.71e-01 -8.71e-01 -8.70e-01  
1.36e-02 -8.91e-01 -8.90e-01 -8.87e-01 -8.78e-01 -8.74e-01 -8.72e-01 -8.72e-01 -8.71e-01 -8.71e-01 -8.69e-01  
1.38e-02 -8.90e-01 -8.90e-01 -8.87e-01 -8.77e-01 -8.74e-01 -8.72e-01 -8.72e-01 -8.70e-01 -8.70e-01 -8.69e-01  
1.40e-02 -8.90e-01 -8.89e-01 -8.86e-01 -8.77e-01 -8.73e-01 -8.71e-01 -8.71e-01 -8.70e-01 -8.70e-01 -8.68e-01  
1.42e-02 -8.89e-01 -8.88e-01 -8.86e-01 -8.76e-01 -8.72e-01 -8.71e-01 -8.71e-01 -8.69e-01 -8.69e-01 -8.68e-01  
1.45e-02 -8.88e-01 -8.88e-01 -8.85e-01 -8.75e-01 -8.72e-01 -8.70e-01 -8.70e-01 -8.68e-01 -8.68e-01 -8.67e-01  
1.47e-02 -8.88e-01 -8.87e-01 -8.84e-01 -8.75e-01 -8.71e-01 -8.69e-01 -8.69e-01 -8.68e-01 -8.68e-01 -8.67e-01  
1.49e-02 -8.87e-01 -8.87e-01 -8.84e-01 -8.74e-01 -8.71e-01 -8.69e-01 -8.69e-01 -8.67e-01 -8.67e-01 -8.66e-01  
1.51e-02 -8.87e-01 -8.86e-01 -8.83e-01 -8.74e-01 -8.70e-01 -8.68e-01 -8.68e-01 -8.67e-01 -8.67e-01 -8.65e-01  
1.53e-02 -8.86e-01 -8.85e-01 -8.83e-01 -8.73e-01 -8.69e-01 -8.68e-01 -8.68e-01 -8.66e-01 -8.66e-01 -8.65e-01  
1.56e-02 -8.85e-01 -8.85e-01 -8.82e-01 -8.72e-01 -8.69e-01 -8.67e-01 -8.67e-01 -8.65e-01 -8.65e-01 -8.64e-01  
1.58e-02 -8.85e-01 -8.84e-01 -8.81e-01 -8.72e-01 -8.68e-01 -8.66e-01 -8.66e-01 -8.65e-01 -8.65e-01 -8.63e-01  
1.60e-02 -8.84e-01 -8.84e-01 -8.81e-01 -8.71e-01 -8.68e-01 -8.66e-01 -8.66e-01 -8.64e-01 -8.64e-01 -8.63e-01  
1.62e-02 -8.83e-01 -8.83e-01 -8.80e-01 -8.71e-01 -8.67e-01 -8.65e-01 -8.65e-01 -8.63e-01 -8.63e-01 -8.62e-01  
1.65e-02 -8.83e-01 -8.82e-01 -8.79e-01 -8.70e-01 -8.66e-01 -8.64e-01 -8.64e-01 -8.63e-01 -8.63e-01 -8.62e-01  
1.67e-02 -8.82e-01 -8.82e-01 -8.79e-01 -8.69e-01 -8.66e-01 -8.64e-01 -8.64e-01 -8.62e-01 -8.62e-01 -8.61e-01  
1.70e-02 -8.81e-01 -8.81e-01 -8.78e-01 -8.69e-01 -8.65e-01 -8.63e-01 -8.63e-01 -8.61e-01 -8.61e-01 -8.60e-01  
1.72e-02 -8.81e-01 -8.80e-01 -8.77e-01 -8.68e-01 -8.64e-01 -8.62e-01 -8.62e-01 -8.61e-01 -8.61e-01 -8.59e-01  
1.75e-02 -8.80e-01 -8.79e-01 -8.77e-01 -8.67e-01 -8.64e-01 -8.62e-01 -8.62e-01 -8.60e-01 -8.60e-01 -8.59e-01  
1.77e-02 -8.79e-01 -8.79e-01 -8.76e-01 -8.66e-01 -8.63e-01 -8.61e-01 -8.61e-01 -8.59e-01 -8.59e-01 -8.58e-01  
1.80e-02 -8.79e-01 -8.78e-01 -8.75e-01 -8.66e-01 -8.62e-01 -8.60e-01 -8.60e-01 -8.59e-01 -8.59e-01 -8.57e-01  
1.83e-02 -8.78e-01 -8.77e-01 -8.75e-01 -8.65e-01 -8.61e-01 -8.60e-01 -8.60e-01 -8.58e-01 -8.58e-01 -8.57e-01  
1.85e-02 -8.77e-01 -8.77e-01 -8.74e-01 -8.64e-01 -8.61e-01 -8.59e-01 -8.59e-01 -8.57e-01 -8.57e-01 -8.56e-01  
1.88e-02 -8.76e-01 -8.76e-01 -8.73e-01 -8.64e-01 -8.60e-01 -8.58e-01 -8.58e-01 -8.56e-01 -8.56e-01 -8.55e-01  
1.91e-02 -8.76e-01 -8.75e-01 -8.72e-01 -8.63e-01 -8.59e-01 -8.57e-01 -8.57e-01 -8.56e-01 -8.56e-01 -8.54e-01  
1.94e-02 -8.75e-01 -8.74e-01 -8.71e-01 -8.62e-01 -8.58e-01 -8.57e-01 -8.57e-01 -8.55e-01 -8.55e-01 -8.54e-01  
1.96e-02 -8.74e-01 -8.73e-01 -8.71e-01 -8.61e-01 -8.58e-01 -8.56e-01 -8.56e-01 -8.54e-01 -8.54e-01 -8.53e-01  
1.99e-02 -8.73e-01 -8.73e-01 -8.70e-01 -8.60e-01 -8.57e-01 -8.55e-01 -8.55e-01 -8.53e-01 -8.53e-01 -8.52e-01  
2.02e-02 -8.72e-01 -8.72e-01 -8.69e-01 -8.60e-01 -8.56e-01 -8.54e-01 -8.54e-01 -8.53e-01 -8.53e-01 -8.51e-01  
2.05e-02 -8.72e-01 -8.71e-01 -8.68e-01 -8.59e-01 -8.55e-01 -8.53e-01 -8.53e-01 -8.52e-01 -8.52e-01 -8.50e-01  
2.08e-02 -8.71e-01 -8.70e-01 -8.67e-01 -8.58e-01 -8.54e-01 -8.53e-01 -8.53e-01 -8.51e-01 -8.51e-01 -8.50e-01  
2.11e-02 -8.70e-01 -8.69e-01 -8.67e-01 -8.57e-01 -8.54e-01 -8.52e-01 -8.52e-01 -8.50e-01 -8.50e-01 -8.49e-01  
2.14e-02 -8.69e-01 -8.69e-01 -8.66e-01 -8.56e-01 -8.53e-01 -8.51e-01 -8.51e-01 -8.49e-01 -8.49e-01 -8.48e-01  
2.17e-02 -8.68e-01 -8.68e-01 -8.65e-01 -8.55e-01 -8.52e-01 -8.50e-01 -8.50e-01 -8.48e-01 -8.48e-01 -8.47e-01  
2.21e-02 -8.67e-01 -8.67e-01 -8.64e-01 -8.55e-01 -8.51e-01 -8.49e-01 -8.49e-01 -8.48e-01 -8.48e-01 -8.46e-01  
2.24e-02 -8.66e-01 -8.66e-01 -8.63e-01 -8.54e-01 -8.50e-01 -8.48e-01 -8.48e-01 -8.47e-01 -8.47e-01 -8.45e-01  
2.27e-02 -8.65e-01 -8.65e-01 -8.62e-01 -8.53e-01 -8.49e-01 -8.47e-01 -8.47e-01 -8.46e-01 -8.46e-01 -8.44e-01  
2.31e-02 -8.65e-01 -8.64e-01 -8.61e-01 -8.52e-01 -8.48e-01 -8.46e-01 -8.46e-01 -8.45e-01 -8.45e-01 -8.44e-01  
2.34e-02 -8.64e-01 -8.63e-01 -8.60e-01 -8.51e-01 -8.47e-01 -8.46e-01 -8.46e-01 -8.44e-01 -8.44e-01 -8.43e-01  
2.37e-02 -8.63e-01 -8.62e-01 -8.59e-01 -8.50e-01 -8.46e-01 -8.45e-01 -8.45e-01 -8.43e-01 -8.43e-01 -8.42e-01  
2.41e-02 -8.62e-01 -8.61e-01 -8.58e-01 -8.49e-01 -8.45e-01 -8.44e-01 -8.44e-01 -8.42e-01 -8.42e-01 -8.41e-01  
2.44e-02 -8.61e-01 -8.60e-01 -8.58e-01 -8.48e-01 -8.44e-01 -8.43e-01 -8.43e-01 -8.41e-01 -8.41e-01 -8.40e-01  
2.48e-02 -8.60e-01 -8.59e-01 -8.57e-01 -8.47e-01 -8.43e-01 -8.42e-01 -8.42e-01 -8.40e-01 -8.40e-01 -8.39e-01  
2.52e-02 -8.59e-01 -8.58e-01 -8.56e-01 -8.46e-01 -8.43e-01 -8.41e-01 -8.41e-01 -8.39e-01 -8.39e-01 -8.38e-01  
2.55e-02 -8.58e-01 -8.57e-01 -8.55e-01 -8.45e-01 -8.42e-01 -8.40e-01 -8.40e-01 -8.38e-01 -8.38e-01 -8.37e-01  
2.59e-02 -8.57e-01 -8.56e-01 -8.53e-01 -8.44e-01 -8.40e-01 -8.39e-01 -8.39e-01 -8.37e-01 -8.37e-01 -8.36e-01  
2.63e-02 -8.56e-01 -8.55e-01 -8.52e-01 -8.43e-01 -8.39e-01 -8.38e-01 -8.38e-01 -8.36e-01 -8.36e-01 -8.35e-01  
2.67e-02 -8.55e-01 -8.54e-01 -8.51e-01 -8.42e-01 -8.38e-01 -8.37e-01 -8.37e-01 -8.35e-01 -8.35e-01 -8.34e-01  
2.71e-02 -8.54e-01 -8.53e-01 -8.50e-01 -8.41e-01 -8.37e-01 -8.36e-01 -8.36e-01 -8.34e-01 -8.34e-01 -8.33e-01  
2.75e-02 -8.52e-01 -8.52e-01 -8.49e-01 -8.40e-01 -8.36e-01 -8.34e-01 -8.34e-01 -8.33e-01 -8.33e-01 -8.32e-01  
2.79e-02 -8.51e-01 -8.51e-01 -8.48e-01 -8.39e-01 -8.35e-01 -8.33e-01 -8.33e-01 -8.32e-01 -8.32e-01 -8.30e-01  
2.83e-02 -8.50e-01 -8.50e-01 -8.47e-01 -8.38e-01 -8.34e-01 -8.32e-01 -8.32e-01 -8.31e-01 -8.31e-01 -8.29e-01  
2.87e-02 -8.49e-01 -8.49e-01 -8.46e-01 -8.37e-01 -8.33e-01 -8.31e-01 -8.31e-01 -8.30e-01 -8.30e-01 -8.28e-01  
2.91e-02 -8.48e-01 -8.47e-01 -8.45e-01 -8.35e-01 -8.32e-01 -8.30e-01 -8.30e-01 -8.28e-01 -8.28e-01 -8.27e-01  
2.95e-02 -8.47e-01 -8.46e-01 -8.44e-01 -8.34e-01 -8.31e-01 -8.29e-01 -8.29e-01 -8.27e-01 -8.27e-01 -8.26e-01  
3.00e-02 -8.46e-01 -8.45e-01 -8.42e-01 -8.33e-01 -8.29e-01 -8.28e-01 -8.28e-01 -8.26e-01 -8.26e-01 -8.25e-01  
3.04e-02 -8.44e-01 -8.44e-01 -8.41e-01 -8.32e-01 -8.28e-01 -8.26e-01 -8.27e-01 -8.25e-01 -8.25e-01 -8.24e-01  
3.09e-02 -8.43e-01 -8.43e-01 -8.40e-01 -8.31e-01 -8.27e-01 -8.25e-01 -8.25e-01 -8.24e-01 -8.24e-01 -8.22e-01  
3.13e-02 -8.42e-01 -8.41e-01 -8.39e-01 -8.29e-01 -8.26e-01 -8.24e-01 -8.24e-01 -8.22e-01 -8.22e-01 -8.21e-01  
3.18e-02 -8.41e-01 -8.40e-01 -8.38e-01 -8.28e-01 -8.25e-01 -8.23e-01 -8.23e-01 -8.21e-01 -8.21e-01 -8.20e-01  
3.22e-02 -8.39e-01 -8.39e-01 -8.36e-01 -8.27e-01 -8.23e-01 -8.22e-01 -8.22e-01 -8.20e-01 -8.20e-01 -8.19e-01  
3.27e-02 -8.38e-01 -8.38e-01 -8.35e-01 -8.26e-01 -8.22e-01 -8.20e-01 -8.20e-01 -8.19e-01 -8.19e-01 -8.17e-01  
3.32e-02 -8.37e-01 -8.36e-01 -8.34e-01 -8.24e-01 -8.21e-01 -8.19e-01 -8.19e-01 -8.17e-01 -8.17e-01 -8.16e-01  
3.37e-02 -8.36e-01 -8.35e-01 -8.32e-01 -8.23e-01 -8.19e-01 -8.18e-01 -8.18e-01 -8.16e-01 -8.16e-01 -8.15e-01  
3.42e-02 -8.34e-01 -8.34e-01 -8.31e-01 -8.22e-01 -8.18e-01 -8.16e-01 -8.16e-01 -8.15e-01 -8.15e-01 -8.14e-01  
3.47e-02 -8.33e-01 -8.32e-01 -8.30e-01 -8.20e-01 -8.17e-01 -8.15e-01 -8.15e-01 -8.13e-01 -8.13e-01 -8.12e-01  
3.52e-02 -8.31e-01 -8.31e-01 -8.28e-01 -8.19e-01 -8.15e-01 -8.14e-01 -8.14e-01 -8.12e-01 -8.12e-01 -8.11e-01  
3.57e-02 -8.30e-01 -8.30e-01 -8.27e-01 -8.18e-01 -8.14e-01 -8.12e-01 -8.12e-01 -8.11e-01 -8.11e-01 -8.09e-01  
3.62e-02 -8.29e-01 -8.28e-01 -8.25e-01 -8.16e-01 -8.13e-01 -8.11e-01 -8.11e-01 -8.09e-01 -8.09e-01 -8.08e-01  
3.68e-02 -8.27e-01 -8.27e-01 -8.24e-01 -8.15e-01 -8.11e-01 -8.09e-01 -8.09e-01 -8.08e-01 -8.08e-01 -8.07e-01  
3.73e-02 -8.26e-01 -8.25e-01 -8.23e-01 -8.13e-01 -8.10e-01 -8.08e-01 -8.08e-01 -8.06e-01 -8.06e-01 -8.05e-01  
3.78e-02 -8.24e-01 -8.24e-01 -8.21e-01 -8.12e-01 -8.08e-01 -8.07e-01 -8.07e-01 -8.05e-01 -8.05e-01 -8.04e-01  
3.84e-02 -8.23e-01 -8.22e-01 -8.20e-01 -8.10e-01 -8.07e-01 -8.05e-01 -8.05e-01 -8.03e-01 -8.03e-01 -8.02e-01  
3.90e-02 -8.21e-01 -8.21e-01 -8.18e-01 -8.09e-01 -8.05e-01 -8.04e-01 -8.04e-01 -8.02e-01 -8.02e-01 -8.01e-01  
3.95e-02 -8.20e-01 -8.19e-01 -8.17e-01 -8.07e-01 -8.04e-01 -8.02e-01 -8.02e-01 -8.00e-01 -8.00e-01 -7.99e-01  
4.01e-02 -8.18e-01 -8.18e-01 -8.15e-01 -8.06e-01 -8.02e-01 -8.00e-01 -8.00e-01 -7.99e-01 -7.99e-01 -7.98e-01  
4.07e-02 -8.17e-01 -8.16e-01 -8.13e-01 -8.04e-01 -8.01e-01 -7.99e-01 -7.99e-01 -7.97e-01 -7.97e-01 -7.96e-01  
4.13e-02 -8.15e-01 -8.15e-01 -8.12e-01 -8.03e-01 -7.99e-01 -7.97e-01 -7.97e-01 -7.96e-01 -7.96e-01 -7.95e-01  
4.19e-02 -8.13e-01 -8.13e-01 -8.10e-01 -8.01e-01 -7.97e-01 -7.96e-01 -7.96e-01 -7.94e-01 -7.94e-01 -7.93e-01  
4.25e-02 -8.12e-01 -8.11e-01 -8.09e-01 -7.99e-01 -7.96e-01 -7.94e-01 -7.94e-01 -7.93e-01 -7.92e-01 -7.91e-01  
4.31e-02 -8.10e-01 -8.10e-01 -8.07e-01 -7.98e-01 -7.94e-01 -7.92e-01 -7.92e-01 -7.91e-01 -7.91e-01 -7.90e-01  
4.38e-02 -8.08e-01 -8.08e-01 -8.05e-01 -7.96e-01 -7.92e-01 -7.91e-01 -7.91e-01 -7.89e-01 -7.89e-01 -7.88e-01  
4.44e-02 -8.07e-01 -8.06e-01 -8.04e-01 -7.94e-01 -7.91e-01 -7.89e-01 -7.89e-01 -7.87e-01 -7.87e-01 -7.86e-01  
4.51e-02 -8.05e-01 -8.04e-01 -8.02e-01 -7.93e-01 -7.89e-01 -7.87e-01 -7.87e-01 -7.86e-01 -7.86e-01 -7.85e-01  
4.57e-02 -8.03e-01 -8.03e-01 -8.00e-01 -7.91e-01 -7.87e-01 -7.86e-01 -7.86e-01 -7.84e-01 -7.84e-01 -7.83e-01  
4.64e-02 -8.01e-01 -8.01e-01 -7.98e-01 -7.89e-01 -7.86e-01 -7.84e-01 -7.84e-01 -7.82e-01 -7.82e-01 -7.81e-01  
4.71e-02 -8.00e-01 -7.99e-01 -7.96e-01 -7.87e-01 -7.84e-01 -7.82e-01 -7.82e-01 -7.80e-01 -7.80e-01 -7.79e-01  
4.78e-02 -7.98e-01 -7.97e-01 -7.95e-01 -7.85e-01 -7.82e-01 -7.80e-01 -7.80e-01 -7.79e-01 -7.79e-01 -7.77e-01  
4.85e-02 -7.96e-01 -7.95e-01 -7.93e-01 -7.84e-01 -7.80e-01 -7.78e-01 -7.78e-01 -7.77e-01 -7.77e-01 -7.76e-01  
4.92e-02 -7.94e-01 -7.93e-01 -7.91e-01 -7.82e-01 -7.78e-01 -7.76e-01 -7.76e-01 -7.75e-01 -7.75e-01 -7.74e-01  
4.99e-02 -7.92e-01 -7.92e-01 -7.89e-01 -7.80e-01 -7.76e-01 -7.75e-01 -7.75e-01 -7.73e-01 -7.73e-01 -7.72e-01  
5.07e-02 -7.90e-01 -7.90e-01 -7.87e-01 -7.78e-01 -7.74e-01 -7.73e-01 -7.73e-01 -7.71e-01 -7.71e-01 -7.70e-01  
5.14e-02 -7.88e-01 -7.88e-01 -7.85e-01 -7.76e-01 -7.72e-01 -7.71e-01 -7.71e-01 -7.69e-01 -7.69e-01 -7.68e-01  
5.22e-02 -7.86e-01 -7.86e-01 -7.83e-01 -7.74e-01 -7.70e-01 -7.69e-01 -7.69e-01 -7.67e-01 -7.67e-01 -7.66e-01  
5.29e-02 -7.84e-01 -7.84e-01 -7.81e-01 -7.72e-01 -7.68e-01 -7.67e-01 -7.67e-01 -7.65e-01 -7.65e-01 -7.64e-01  
5.37e-02 -7.82e-01 -7.82e-01 -7.79e-01 -7.70e-01 -7.66e-01 -7.65e-01 -7.65e-01 -7.63e-01 -7.63e-01 -7.62e-01  
5.45e-02 -7.80e-01 -7.80e-01 -7.77e-01 -7.68e-01 -7.64e-01 -7.63e-01 -7.63e-01 -7.61e-01 -7.61e-01 -7.60e-01  
5.53e-02 -7.78e-01 -7.77e-01 -7.75e-01 -7.66e-01 -7.62e-01 -7.61e-01 -7.61e-01 -7.59e-01 -7.59e-01 -7.58e-01  
5.61e-02 -7.76e-01 -7.75e-01 -7.73e-01 -7.64e-01 -7.60e-01 -7.58e-01 -7.58e-01 -7.57e-01 -7.57e-01 -7.56e-01  
5.69e-02 -7.74e-01 -7.73e-01 -7.71e-01 -7.62e-01 -7.58e-01 -7.56e-01 -7.56e-01 -7.55e-01 -7.55e-01 -7.54e-01  
5.78e-02 -7.71e-01 -7.71e-01 -7.68e-01 -7.59e-01 -7.56e-01 -7.54e-01 -7.54e-01 -7.53e-01 -7.53e-01 -7.51e-01  
5.86e-02 -7.69e-01 -7.69e-01 -7.66e-01 -7.57e-01 -7.54e-01 -7.52e-01 -7.52e-01 -7.50e-01 -7.50e-01 -7.49e-01  
5.95e-02 -7.67e-01 -7.67e-01 -7.64e-01 -7.55e-01 -7.51e-01 -7.50e-01 -7.50e-01 -7.48e-01 -7.48e-01 -7.47e-01  
6.03e-02 -7.65e-01 -7.64e-01 -7.62e-01 -7.53e-01 -7.49e-01 -7.47e-01 -7.47e-01 -7.46e-01 -7.46e-01 -7.45e-01  
6.12e-02 -7.62e-01 -7.62e-01 -7.59e-01 -7.50e-01 -7.47e-01 -7.45e-01 -7.45e-01 -7.44e-01 -7.44e-01 -7.42e-01  
6.21e-02 -7.60e-01 -7.60e-01 -7.57e-01 -7.48e-01 -7.45e-01 -7.43e-01 -7.43e-01 -7.41e-01 -7.41e-01 -7.40e-01  
6.30e-02 -7.58e-01 -7.57e-01 -7.55e-01 -7.46e-01 -7.42e-01 -7.40e-01 -7.41e-01 -7.39e-01 -7.39e-01 -7.38e-01  
6.40e-02 -7.55e-01 -7.55e-01 -7.52e-01 -7.43e-01 -7.40e-01 -7.38e-01 -7.38e-01 -7.37e-01 -7.37e-01 -7.35e-01  
6.49e-02 -7.53e-01 -7.52e-01 -7.50e-01 -7.41e-01 -7.37e-01 -7.36e-01 -7.36e-01 -7.34e-01 -7.34e-01 -7.33e-01  
6.59e-02 -7.50e-01 -7.50e-01 -7.47e-01 -7.38e-01 -7.35e-01 -7.33e-01 -7.33e-01 -7.32e-01 -7.32e-01 -7.31e-01  
6.68e-02 -7.48e-01 -7.47e-01 -7.45e-01 -7.36e-01 -7.32e-01 -7.31e-01 -7.31e-01 -7.29e-01 -7.29e-01 -7.28e-01  
6.78e-02 -7.45e-01 -7.45e-01 -7.42e-01 -7.33e-01 -7.30e-01 -7.28e-01 -7.28e-01 -7.27e-01 -7.27e-01 -7.26e-01  
6.88e-02 -7.43e-01 -7.42e-01 -7.40e-01 -7.31e-01 -7.27e-01 -7.26e-01 -7.26e-01 -7.24e-01 -7.24e-01 -7.23e-01  
6.98e-02 -7.40e-01 -7.40e-01 -7.37e-01 -7.28e-01 -7.25e-01 -7.23e-01 -7.23e-01 -7.22e-01 -7.22e-01 -7.21e-01  
7.08e-02 -7.38e-01 -7.37e-01 -7.35e-01 -7.26e-01 -7.22e-01 -7.21e-01 -7.21e-01 -7.19e-01 -7.19e-01 -7.18e-01  
7.19e-02 -7.35e-01 -7.34e-01 -7.32e-01 -7.23e-01 -7.20e-01 -7.18e-01 -7.18e-01 -7.16e-01 -7.16e-01 -7.15e-01  
7.29e-02 -7.32e-01 -7.32e-01 -7.29e-01 -7.20e-01 -7.17e-01 -7.15e-01 -7.15e-01 -7.14e-01 -7.14e-01 -7.13e-01  
7.40e-02 -7.29e-01 -7.29e-01 -7.27e-01 -7.18e-01 -7.14e-01 -7.13e-01 -7.13e-01 -7.11e-01 -7.11e-01 -7.10e-01  
7.51e-02 -7.27e-01 -7.26e-01 -7.24e-01 -7.15e-01 -7.11e-01 -7.10e-01 -7.10e-01 -7.08e-01 -7.08e-01 -7.07e-01  
7.62e-02 -7.24e-01 -7.23e-01 -7.21e-01 -7.12e-01 -7.09e-01 -7.07e-01 -7.07e-01 -7.06e-01 -7.05e-01 -7.04e-01  
7.73e-02 -7.21e-01 -7.21e-01 -7.18e-01 -7.09e-01 -7.06e-01 -7.04e-01 -7.04e-01 -7.03e-01 -7.03e-01 -7.02e-01  
7.84e-02 -7.18e-01 -7.18e-01 -7.15e-01 -7.06e-01 -7.03e-01 -7.01e-01 -7.01e-01 -7.00e-01 -7.00e-01 -6.99e-01  
7.96e-02 -7.15e-01 -7.15e-01 -7.12e-01 -7.04e-01 -7.00e-01 -6.98e-01 -6.98e-01 -6.97e-01 -6.97e-01 -6.96e-01  
8.08e-02 -7.12e-01 -7.12e-01 -7.09e-01 -7.01e-01 -6.97e-01 -6.95e-01 -6.95e-01 -6.94e-01 -6.94e-01 -6.93e-01  
8.20e-02 -7.09e-01 -7.09e-01 -7.06e-01 -6.98e-01 -6.94e-01 -6.93e-01 -6.93e-01 -6.91e-01 -6.91e-01 -6.90e-01  
8.32e-02 -7.06e-01 -7.06e-01 -7.03e-01 -6.95e-01 -6.91e-01 -6.89e-01 -6.90e-01 -6.88e-01 -6.88e-01 -6.87e-01  
8.44e-02 -7.03e-01 -7.03e-01 -7.00e-01 -6.92e-01 -6.88e-01 -6.86e-01 -6.86e-01 -6.85e-01 -6.85e-01 -6.84e-01  
8.56e-02 -7.00e-01 -7.00e-01 -6.97e-01 -6.88e-01 -6.85e-01 -6.83e-01 -6.83e-01 -6.82e-01 -6.82e-01 -6.81e-01  
8.69e-02 -6.97e-01 -6.96e-01 -6.94e-01 -6.85e-01 -6.82e-01 -6.80e-01 -6.80e-01 -6.79e-01 -6.79e-01 -6.78e-01  
8.81e-02 -6.94e-01 -6.93e-01 -6.91e-01 -6.82e-01 -6.79e-01 -6.77e-01 -6.77e-01 -6.76e-01 -6.75e-01 -6.75e-01  
8.94e-02 -6.91e-01 -6.90e-01 -6.88e-01 -6.79e-01 -6.75e-01 -6.74e-01 -6.74e-01 -6.72e-01 -6.72e-01 -6.71e-01  
9.08e-02 -6.87e-01 -6.87e-01 -6.84e-01 -6.76e-01 -6.72e-01 -6.71e-01 -6.71e-01 -6.69e-01 -6.69e-01 -6.68e-01  
9.21e-02 -6.84e-01 -6.83e-01 -6.81e-01 -6.72e-01 -6.69e-01 -6.67e-01 -6.67e-01 -6.66e-01 -6.66e-01 -6.65e-01  
9.34e-02 -6.81e-01 -6.80e-01 -6.78e-01 -6.69e-01 -6.66e-01 -6.64e-01 -6.64e-01 -6.63e-01 -6.62e-01 -6.61e-01  
9.48e-02 -6.77e-01 -6.77e-01 -6.74e-01 -6.66e-01 -6.62e-01 -6.61e-01 -6.61e-01 -6.59e-01 -6.59e-01 -6.58e-01  
9.62e-02 -6.74e-01 -6.73e-01 -6.71e-01 -6.62e-01 -6.59e-01 -6.57e-01 -6.57e-01 -6.56e-01 -6.56e-01 -6.55e-01  
9.76e-02 -6.70e-01 -6.70e-01 -6.67e-01 -6.59e-01 -6.55e-01 -6.54e-01 -6.54e-01 -6.52e-01 -6.52e-01 -6.51e-01  
9.91e-02 -6.67e-01 -6.66e-01 -6.64e-01 -6.55e-01 -6.52e-01 -6.50e-01 -6.50e-01 -6.49e-01 -6.49e-01 -6.48e-01  
1.01e-01 -6.63e-01 -6.63e-01 -6.60e-01 -6.52e-01 -6.48e-01 -6.47e-01 -6.47e-01 -6.45e-01 -6.45e-01 -6.44e-01  
1.02e-01 -6.60e-01 -6.59e-01 -6.57e-01 -6.48e-01 -6.45e-01 -6.43e-01 -6.43e-01 -6.42e-01 -6.42e-01 -6.41e-01  
1.03e-01 -6.56e-01 -6.55e-01 -6.53e-01 -6.44e-01 -6.41e-01 -6.39e-01 -6.40e-01 -6.38e-01 -6.38e-01 -6.37e-01  
1.05e-01 -6.52e-01 -6.52e-01 -6.49e-01 -6.41e-01 -6.37e-01 -6.36e-01 -6.36e-01 -6.34e-01 -6.34e-01 -6.33e-01  
1.07e-01 -6.48e-01 -6.48e-01 -6.46e-01 -6.37e-01 -6.34e-01 -6.32e-01 -6.32e-01 -6.31e-01 -6.31e-01 -6.30e-01  
1.08e-01 -6.45e-01 -6.44e-01 -6.42e-01 -6.33e-01 -6.30e-01 -6.28e-01 -6.28e-01 -6.27e-01 -6.27e-01 -6.26e-01  
1.10e-01 -6.41e-01 -6.40e-01 -6.38e-01 -6.29e-01 -6.26e-01 -6.24e-01 -6.25e-01 -6.23e-01 -6.23e-01 -6.22e-01  
1.11e-01 -6.37e-01 -6.36e-01 -6.34e-01 -6.26e-01 -6.22e-01 -6.21e-01 -6.21e-01 -6.19e-01 -6.19e-01 -6.18e-01  
1.13e-01 -6.33e-01 -6.32e-01 -6.30e-01 -6.22e-01 -6.18e-01 -6.17e-01 -6.17e-01 -6.15e-01 -6.15e-01 -6.14e-01  
1.15e-01 -6.29e-01 -6.28e-01 -6.26e-01 -6.18e-01 -6.14e-01 -6.13e-01 -6.13e-01 -6.11e-01 -6.11e-01 -6.10e-01  
1.16e-01 -6.25e-01 -6.24e-01 -6.22e-01 -6.14e-01 -6.10e-01 -6.09e-01 -6.09e-01 -6.07e-01 -6.07e-01 -6.06e-01  
1.18e-01 -6.21e-01 -6.20e-01 -6.18e-01 -6.10e-01 -6.06e-01 -6.05e-01 -6.05e-01 -6.03e-01 -6.03e-01 -6.02e-01  
1.20e-01 -6.17e-01 -6.16e-01 -6.14e-01 -6.06e-01 -6.02e-01 -6.01e-01 -6.01e-01 -5.99e-01 -5.99e-01 -5.98e-01  
1.21e-01 -6.12e-01 -6.12e-01 -6.10e-01 -6.01e-01 -5.98e-01 -5.96e-01 -5.96e-01 -5.95e-01 -5.95e-01 -5.94e-01  
1.23e-01 -6.08e-01 -6.08e-01 -6.05e-01 -5.97e-01 -5.94e-01 -5.92e-01 -5.92e-01 -5.91e-01 -5.91e-01 -5.90e-01  
1.25e-01 -6.04e-01 -6.03e-01 -6.01e-01 -5.93e-01 -5.90e-01 -5.88e-01 -5.88e-01 -5.87e-01 -5.86e-01 -5.86e-01  
1.27e-01 -6.00e-01 -5.99e-01 -5.97e-01 -5.89e-01 -5.85e-01 -5.84e-01 -5.84e-01 -5.82e-01 -5.82e-01 -5.81e-01  
1.29e-01 -5.95e-01 -5.95e-01 -5.92e-01 -5.84e-01 -5.81e-01 -5.79e-01 -5.79e-01 -5.78e-01 -5.78e-01 -5.77e-01  
1.31e-01 -5.91e-01 -5.90e-01 -5.88e-01 -5.80e-01 -5.76e-01 -5.75e-01 -5.75e-01 -5.74e-01 -5.73e-01 -5.73e-01  
1.33e-01 -5.86e-01 -5.86e-01 -5.84e-01 -5.75e-01 -5.72e-01 -5.70e-01 -5.70e-01 -5.69e-01 -5.69e-01 -5.68e-01  
1.35e-01 -5.82e-01 -5.81e-01 -5.79e-01 -5.71e-01 -5.67e-01 -5.66e-01 -5.66e-01 -5.65e-01 -5.64e-01 -5.64e-01  
1.37e-01 -5.77e-01 -5.77e-01 -5.74e-01 -5.66e-01 -5.63e-01 -5.61e-01 -5.61e-01 -5.60e-01 -5.60e-01 -5.59e-01  
1.39e-01 -5.72e-01 -5.72e-01 -5.70e-01 -5.62e-01 -5.58e-01 -5.57e-01 -5.57e-01 -5.55e-01 -5.55e-01 -5.54e-01  
1.41e-01 -5.68e-01 -5.67e-01 -5.65e-01 -5.57e-01 -5.54e-01 -5.52e-01 -5.52e-01 -5.51e-01 -5.51e-01 -5.50e-01  
1.43e-01 -5.63e-01 -5.62e-01 -5.60e-01 -5.52e-01 -5.49e-01 -5.47e-01 -5.47e-01 -5.46e-01 -5.46e-01 -5.45e-01  
1.45e-01 -5.58e-01 -5.58e-01 -5.56e-01 -5.47e-01 -5.44e-01 -5.43e-01 -5.43e-01 -5.41e-01 -5.41e-01 -5.40e-01  
1.47e-01 -5.53e-01 -5.53e-01 -5.51e-01 -5.43e-01 -5.39e-01 -5.38e-01 -5.38e-01 -5.36e-01 -5.36e-01 -5.35e-01  
1.49e-01 -5.48e-01 -5.48e-01 -5.46e-01 -5.38e-01 -5.34e-01 -5.33e-01 -5.33e-01 -5.32e-01 -5.31e-01 -5.31e-01  
1.51e-01 -5.43e-01 -5.43e-01 -5.41e-01 -5.33e-01 -5.29e-01 -5.28e-01 -5.28e-01 -5.27e-01 -5.26e-01 -5.26e-01  
1.53e-01 -5.38e-01 -5.38e-01 -5.36e-01 -5.28e-01 -5.24e-01 -5.23e-01 -5.23e-01 -5.22e-01 -5.21e-01 -5.21e-01  
1.56e-01 -5.33e-01 -5.33e-01 -5.31e-01 -5.23e-01 -5.19e-01 -5.18e-01 -5.18e-01 -5.17e-01 -5.16e-01 -5.16e-01  
1.58e-01 -5.28e-01 -5.28e-01 -5.25e-01 -5.17e-01 -5.14e-01 -5.13e-01 -5.13e-01 -5.12e-01 -5.11e-01 -5.11e-01  
1.60e-01 -5.23e-01 -5.22e-01 -5.20e-01 -5.12e-01 -5.09e-01 -5.08e-01 -5.08e-01 -5.06e-01 -5.06e-01 -5.05e-01  
1.63e-01 -5.17e-01 -5.17e-01 -5.15e-01 -5.07e-01 -5.04e-01 -5.02e-01 -5.02e-01 -5.01e-01 -5.01e-01 -5.00e-01  
1.65e-01 -5.12e-01 -5.12e-01 -5.10e-01 -5.02e-01 -4.98e-01 -4.97e-01 -4.97e-01 -4.96e-01 -4.96e-01 -4.95e-01  
1.67e-01 -5.07e-01 -5.06e-01 -5.04e-01 -4.96e-01 -4.93e-01 -4.92e-01 -4.92e-01 -4.90e-01 -4.90e-01 -4.89e-01  
1.70e-01 -5.01e-01 -5.01e-01 -4.99e-01 -4.91e-01 -4.88e-01 -4.86e-01 -4.86e-01 -4.85e-01 -4.85e-01 -4.84e-01  
1.72e-01 -4.96e-01 -4.95e-01 -4.93e-01 -4.85e-01 -4.82e-01 -4.81e-01 -4.81e-01 -4.80e-01 -4.79e-01 -4.79e-01  
1.75e-01 -4.90e-01 -4.90e-01 -4.88e-01 -4.80e-01 -4.77e-01 -4.75e-01 -4.75e-01 -4.74e-01 -4.74e-01 -4.73e-01  
1.77e-01 -4.85e-01 -4.84e-01 -4.82e-01 -4.74e-01 -4.71e-01 -4.70e-01 -4.70e-01 -4.69e-01 -4.68e-01 -4.68e-01  
1.80e-01 -4.79e-01 -4.78e-01 -4.76e-01 -4.69e-01 -4.65e-01 -4.64e-01 -4.64e-01 -4.63e-01 -4.63e-01 -4.62e-01  
1.83e-01 -4.73e-01 -4.73e-01 -4.71e-01 -4.63e-01 -4.60e-01 -4.58e-01 -4.58e-01 -4.57e-01 -4.57e-01 -4.56e-01  
1.85e-01 -4.67e-01 -4.67e-01 -4.65e-01 -4.57e-01 -4.54e-01 -4.53e-01 -4.53e-01 -4.51e-01 -4.51e-01 -4.50e-01  
1.88e-01 -4.61e-01 -4.61e-01 -4.59e-01 -4.51e-01 -4.48e-01 -4.47e-01 -4.47e-01 -4.46e-01 -4.45e-01 -4.45e-01  
1.91e-01 -4.55e-01 -4.55e-01 -4.53e-01 -4.45e-01 -4.42e-01 -4.41e-01 -4.41e-01 -4.40e-01 -4.39e-01 -4.39e-01  
1.94e-01 -4.49e-01 -4.49e-01 -4.47e-01 -4.39e-01 -4.36e-01 -4.35e-01 -4.35e-01 -4.34e-01 -4.33e-01 -4.33e-01  
1.97e-01 -4.43e-01 -4.43e-01 -4.41e-01 -4.33e-01 -4.30e-01 -4.29e-01 -4.29e-01 -4.28e-01 -4.27e-01 -4.27e-01  
1.99e-01 -4.37e-01 -4.37e-01 -4.35e-01 -4.27e-01 -4.24e-01 -4.23e-01 -4.23e-01 -4.22e-01 -4.21e-01 -4.21e-01  
2.02e-01 -4.31e-01 -4.31e-01 -4.29e-01 -4.21e-01 -4.18e-01 -4.17e-01 -4.17e-01 -4.16e-01 -4.15e-01 -4.15e-01  
2.05e-01 -4.25e-01 -4.24e-01 -4.22e-01 -4.15e-01 -4.12e-01 -4.10e-01 -4.10e-01 -4.09e-01 -4.09e-01 -4.08e-01  
2.08e-01 -4.18e-01 -4.18e-01 -4.16e-01 -4.09e-01 -4.05e-01 -4.04e-01 -4.04e-01 -4.03e-01 -4.03e-01 -4.02e-01  
2.11e-01 -4.12e-01 -4.12e-01 -4.10e-01 -4.02e-01 -3.99e-01 -3.98e-01 -3.98e-01 -3.97e-01 -3.96e-01 -3.96e-01  
2.14e-01 -4.06e-01 -4.05e-01 -4.03e-01 -3.96e-01 -3.93e-01 -3.91e-01 -3.91e-01 -3.90e-01 -3.90e-01 -3.89e-01  
2.18e-01 -3.99e-01 -3.99e-01 -3.97e-01 -3.89e-01 -3.86e-01 -3.85e-01 -3.85e-01 -3.84e-01 -3.83e-01 -3.83e-01  
2.21e-01 -3.93e-01 -3.92e-01 -3.90e-01 -3.83e-01 -3.80e-01 -3.78e-01 -3.78e-01 -3.77e-01 -3.77e-01 -3.76e-01  
2.24e-01 -3.86e-01 -3.85e-01 -3.84e-01 -3.76e-01 -3.73e-01 -3.72e-01 -3.72e-01 -3.71e-01 -3.70e-01 -3.70e-01  
2.27e-01 -3.79e-01 -3.79e-01 -3.77e-01 -3.70e-01 -3.66e-01 -3.65e-01 -3.65e-01 -3.64e-01 -3.64e-01 -3.63e-01  
2.31e-01 -3.72e-01 -3.72e-01 -3.70e-01 -3.63e-01 -3.60e-01 -3.58e-01 -3.58e-01 -3.57e-01 -3.57e-01 -3.57e-01  
2.34e-01 -3.66e-01 -3.65e-01 -3.63e-01 -3.56e-01 -3.53e-01 -3.52e-01 -3.52e-01 -3.51e-01 -3.50e-01 -3.50e-01  
2.38e-01 -3.59e-01 -3.58e-01 -3.56e-01 -3.49e-01 -3.46e-01 -3.45e-01 -3.45e-01 -3.44e-01 -3.43e-01 -3.43e-01  
2.41e-01 -3.52e-01 -3.51e-01 -3.49e-01 -3.42e-01 -3.39e-01 -3.38e-01 -3.38e-01 -3.37e-01 -3.36e-01 -3.36e-01  
2.45e-01 -3.45e-01 -3.44e-01 -3.42e-01 -3.35e-01 -3.32e-01 -3.31e-01 -3.31e-01 -3.30e-01 -3.29e-01 -3.29e-01  
2.48e-01 -3.37e-01 -3.37e-01 -3.35e-01 -3.28e-01 -3.25e-01 -3.24e-01 -3.24e-01 -3.23e-01 -3.22e-01 -3.22e-01  
2.52e-01 -3.30e-01 -3.30e-01 -3.28e-01 -3.21e-01 -3.18e-01 -3.17e-01 -3.17e-01 -3.16e-01 -3.15e-01 -3.15e-01  
2.56e-01 -3.23e-01 -3.23e-01 -3.21e-01 -3.14e-01 -3.11e-01 -3.10e-01 -3.10e-01 -3.09e-01 -3.08e-01 -3.08e-01  
2.59e-01 -3.16e-01 -3.15e-01 -3.14e-01 -3.07e-01 -3.04e-01 -3.02e-01 -3.02e-01 -3.01e-01 -3.01e-01 -3.01e-01  
2.63e-01 -3.08e-01 -3.08e-01 -3.06e-01 -2.99e-01 -2.96e-01 -2.95e-01 -2.95e-01 -2.94e-01 -2.94e-01 -2.93e-01  
2.67e-01 -3.01e-01 -3.01e-01 -2.99e-01 -2.92e-01 -2.89e-01 -2.88e-01 -2.88e-01 -2.87e-01 -2.86e-01 -2.86e-01  
2.71e-01 -2.93e-01 -2.93e-01 -2.91e-01 -2.84e-01 -2.81e-01 -2.80e-01 -2.80e-01 -2.79e-01 -2.79e-01 -2.78e-01  
2.75e-01 -2.86e-01 -2.86e-01 -2.84e-01 -2.77e-01 -2.74e-01 -2.73e-01 -2.73e-01 -2.72e-01 -2.71e-01 -2.71e-01  
2.79e-01 -2.78e-01 -2.78e-01 -2.76e-01 -2.69e-01 -2.66e-01 -2.65e-01 -2.65e-01 -2.64e-01 -2.64e-01 -2.63e-01  
2.83e-01 -2.71e-01 -2.70e-01 -2.69e-01 -2.62e-01 -2.59e-01 -2.58e-01 -2.58e-01 -2.57e-01 -2.56e-01 -2.56e-01  
2.87e-01 -2.63e-01 -2.62e-01 -2.61e-01 -2.54e-01 -2.51e-01 -2.50e-01 -2.50e-01 -2.49e-01 -2.48e-01 -2.48e-01  
2.91e-01 -2.55e-01 -2.55e-01 -2.53e-01 -2.46e-01 -2.43e-01 -2.42e-01 -2.42e-01 -2.41e-01 -2.41e-01 -2.40e-01  
2.96e-01 -2.47e-01 -2.47e-01 -2.45e-01 -2.38e-01 -2.35e-01 -2.34e-01 -2.34e-01 -2.33e-01 -2.33e-01 -2.33e-01  
3.00e-01 -2.39e-01 -2.39e-01 -2.37e-01 -2.30e-01 -2.28e-01 -2.26e-01 -2.26e-01 -2.25e-01 -2.25e-01 -2.25e-01  
3.04e-01 -2.31e-01 -2.31e-01 -2.29e-01 -2.23e-01 -2.20e-01 -2.18e-01 -2.18e-01 -2.18e-01 -2.17e-01 -2.17e-01  
3.09e-01 -2.23e-01 -2.23e-01 -2.21e-01 -2.14e-01 -2.12e-01 -2.10e-01 -2.10e-01 -2.09e-01 -2.09e-01 -2.09e-01  
3.13e-01 -2.15e-01 -2.14e-01 -2.13e-01 -2.06e-01 -2.03e-01 -2.02e-01 -2.02e-01 -2.01e-01 -2.01e-01 -2.01e-01  
3.18e-01 -2.07e-01 -2.06e-01 -2.05e-01 -1.98e-01 -1.95e-01 -1.94e-01 -1.94e-01 -1.93e-01 -1.93e-01 -1.93e-01  
3.23e-01 -1.98e-01 -1.98e-01 -1.96e-01 -1.90e-01 -1.87e-01 -1.86e-01 -1.86e-01 -1.85e-01 -1.85e-01 -1.84e-01  
3.27e-01 -1.90e-01 -1.90e-01 -1.88e-01 -1.82e-01 -1.79e-01 -1.78e-01 -1.78e-01 -1.77e-01 -1.76e-01 -1.76e-01  
3.32e-01 -1.82e-01 -1.81e-01 -1.80e-01 -1.73e-01 -1.70e-01 -1.69e-01 -1.69e-01 -1.68e-01 -1.68e-01 -1.68e-01  
3.37e-01 -1.73e-01 -1.73e-01 -1.71e-01 -1.65e-01 -1.62e-01 -1.61e-01 -1.61e-01 -1.60e-01 -1.60e-01 -1.59e-01  
3.42e-01 -1.65e-01 -1.64e-01 -1.63e-01 -1.56e-01 -1.54e-01 -1.52e-01 -1.53e-01 -1.52e-01 -1.51e-01 -1.51e-01  
3.47e-01 -1.56e-01 -1.56e-01 -1.54e-01 -1.48e-01 -1.45e-01 -1.44e-01 -1.44e-01 -1.43e-01 -1.43e-01 -1.42e-01  
3.52e-01 -1.47e-01 -1.47e-01 -1.45e-01 -1.39e-01 -1.36e-01 -1.35e-01 -1.35e-01 -1.35e-01 -1.34e-01 -1.34e-01  
3.57e-01 -1.39e-01 -1.38e-01 -1.37e-01 -1.31e-01 -1.28e-01 -1.27e-01 -1.27e-01 -1.26e-01 -1.25e-01 -1.25e-01  
3.63e-01 -1.30e-01 -1.29e-01 -1.28e-01 -1.22e-01 -1.19e-01 -1.18e-01 -1.18e-01 -1.17e-01 -1.17e-01 -1.17e-01  
3.68e-01 -1.21e-01 -1.21e-01 -1.19e-01 -1.13e-01 -1.10e-01 -1.09e-01 -1.09e-01 -1.08e-01 -1.08e-01 -1.08e-01  
3.73e-01 -1.12e-01 -1.12e-01 -1.10e-01 -1.04e-01 -1.02e-01 -1.00e-01 -1.01e-01 -9.97e-02 -9.92e-02 -9.91e-02  
3.79e-01 -1.03e-01 -1.03e-01 -1.01e-01 -9.54e-02 -9.26e-02 -9.16e-02 -9.16e-02 -9.08e-02 -9.03e-02 -9.02e-02  
3.84e-01 -9.41e-02 -9.37e-02 -9.23e-02 -8.65e-02 -8.37e-02 -8.26e-02 -8.27e-02 -8.19e-02 -8.14e-02 -8.13e-02  
3.90e-01 -8.50e-02 -8.47e-02 -8.33e-02 -7.75e-02 -7.47e-02 -7.37e-02 -7.37e-02 -7.29e-02 -7.24e-02 -7.23e-02  
3.96e-01 -7.59e-02 -7.55e-02 -7.42e-02 -6.84e-02 -6.56e-02 -6.46e-02 -6.47e-02 -6.39e-02 -6.33e-02 -6.33e-02  
4.01e-01 -6.67e-02 -6.64e-02 -6.50e-02 -5.93e-02 -5.65e-02 -5.55e-02 -5.56e-02 -5.48e-02 -5.43e-02 -5.42e-02  
4.07e-01 -5.75e-02 -5.71e-02 -5.58e-02 -5.01e-02 -4.74e-02 -4.64e-02 -4.64e-02 -4.57e-02 -4.51e-02 -4.51e-02  
4.13e-01 -4.82e-02 -4.78e-02 -4.65e-02 -4.09e-02 -3.82e-02 -3.72e-02 -3.72e-02 -3.65e-02 -3.59e-02 -3.59e-02  
4.19e-01 -3.88e-02 -3.85e-02 -3.72e-02 -3.16e-02 -2.89e-02 -2.79e-02 -2.79e-02 -2.72e-02 -2.67e-02 -2.66e-02  
4.26e-01 -2.94e-02 -2.91e-02 -2.78e-02 -2.23e-02 -1.96e-02 -1.86e-02 -1.86e-02 -1.79e-02 -1.74e-02 -1.73e-02  
4.32e-01 -2.00e-02 -1.96e-02 -1.84e-02 -1.29e-02 -1.02e-02 -9.24e-03 -9.28e-03 -8.55e-03 -8.00e-03 -8.00e-03  
4.38e-01 -1.05e-02 -1.01e-02 -8.89e-03 -3.45e-03 -7.82e-04 1.73e-04 1.32e-04 8.48e-04 1.40e-03 1.39e-03  
4.45e-01 -9.36e-04 -6.04e-04 6.43e-04 6.03e-03 8.68e-03 9.63e-03 9.59e-03 1.03e-02 1.09e-02 1.08e-02  
4.51e-01 8.66e-03 8.99e-03 1.02e-02 1.56e-02 1.82e-02 1.91e-02 1.91e-02 1.98e-02 2.04e-02 2.03e-02  
4.58e-01 1.83e-02 1.86e-02 1.98e-02 2.51e-02 2.78e-02 2.87e-02 2.86e-02 2.93e-02 2.99e-02 2.98e-02  
4.65e-01 2.80e-02 2.83e-02 2.95e-02 3.48e-02 3.74e-02 3.83e-02 3.82e-02 3.89e-02 3.95e-02 3.94e-02  
4.71e-01 3.77e-02 3.80e-02 3.92e-02 4.44e-02 4.70e-02 4.79e-02 4.79e-02 4.86e-02 4.91e-02 4.90e-02  
4.78e-01 4.75e-02 4.78e-02 4.90e-02 5.41e-02 5.67e-02 5.76e-02 5.76e-02 5.82e-02 5.88e-02 5.87e-02  
4.85e-01 5.73e-02 5.76e-02 5.88e-02 6.39e-02 6.64e-02 6.73e-02 6.73e-02 6.79e-02 6.85e-02 6.84e-02  
4.92e-01 6.72e-02 6.75e-02 6.86e-02 7.37e-02 7.62e-02 7.71e-02 7.71e-02 7.77e-02 7.83e-02 7.82e-02  
5.00e-01 7.71e-02 7.74e-02 7.85e-02 8.35e-02 8.60e-02 8.69e-02 8.69e-02 8.75e-02 8.81e-02 8.80e-02  
5.07e-01 8.70e-02 8.73e-02 8.84e-02 9.33e-02 9.59e-02 9.67e-02 9.67e-02 9.73e-02 9.79e-02 9.78e-02  
5.14e-01 9.70e-02 9.73e-02 9.84e-02 1.03e-01 1.06e-01 1.07e-01 1.07e-01 1.07e-01 1.08e-01 1.08e-01  
5.22e-01 1.07e-01 1.07e-01 1.08e-01 1.13e-01 1.16e-01 1.17e-01 1.16e-01 1.17e-01 1.18e-01 1.18e-01  
5.30e-01 1.17e-01 1.17e-01 1.18e-01 1.23e-01 1.26e-01 1.26e-01 1.26e-01 1.27e-01 1.28e-01 1.27e-01  
5.37e-01 1.27e-01 1.27e-01 1.28e-01 1.33e-01 1.36e-01 1.36e-01 1.36e-01 1.37e-01 1.38e-01 1.37e-01  
5.45e-01 1.37e-01 1.37e-01 1.39e-01 1.43e-01 1.46e-01 1.46e-01 1.46e-01 1.47e-01 1.48e-01 1.47e-01  
5.53e-01 1.47e-01 1.48e-01 1.49e-01 1.53e-01 1.56e-01 1.56e-01 1.56e-01 1.57e-01 1.58e-01 1.57e-01  
5.61e-01 1.57e-01 1.58e-01 1.59e-01 1.63e-01 1.66e-01 1.67e-01 1.66e-01 1.67e-01 1.68e-01 1.67e-01  
5.70e-01 1.68e-01 1.68e-01 1.69e-01 1.73e-01 1.76e-01 1.77e-01 1.77e-01 1.77e-01 1.78e-01 1.78e-01  
5.78e-01 1.78e-01 1.78e-01 1.79e-01 1.84e-01 1.86e-01 1.87e-01 1.87e-01 1.87e-01 1.88e-01 1.88e-01  
5.87e-01 1.88e-01 1.88e-01 1.89e-01 1.94e-01 1.96e-01 1.97e-01 1.97e-01 1.97e-01 1.98e-01 1.98e-01  
5.95e-01 1.98e-01 1.99e-01 2.00e-01 2.04e-01 2.06e-01 2.07e-01 2.07e-01 2.08e-01 2.08e-01 2.08e-01  
6.04e-01 2.09e-01 2.09e-01 2.10e-01 2.14e-01 2.16e-01 2.17e-01 2.17e-01 2.18e-01 2.18e-01 2.18e-01  
6.13e-01 2.19e-01 2.19e-01 2.20e-01 2.24e-01 2.27e-01 2.27e-01 2.27e-01 2.28e-01 2.28e-01 2.28e-01  
6.22e-01 2.29e-01 2.29e-01 2.30e-01 2.35e-01 2.37e-01 2.38e-01 2.38e-01 2.38e-01 2.39e-01 2.38e-01  
6.31e-01 2.39e-01 2.40e-01 2.41e-01 2.45e-01 2.47e-01 2.48e-01 2.48e-01 2.48e-01 2.49e-01 2.49e-01  
6.40e-01 2.50e-01 2.50e-01 2.51e-01 2.55e-01 2.57e-01 2.58e-01 2.58e-01 2.58e-01 2.59e-01 2.59e-01  
6.50e-01 2.60e-01 2.60e-01 2.61e-01 2.65e-01 2.67e-01 2.68e-01 2.68e-01 2.69e-01 2.69e-01 2.69e-01  
6.59e-01 2.70e-01 2.71e-01 2.72e-01 2.75e-01 2.78e-01 2.78e-01 2.78e-01 2.79e-01 2.79e-01 2.79e-01  
6.69e-01 2.81e-01 2.81e-01 2.82e-01 2.86e-01 2.88e-01 2.89e-01 2.89e-01 2.89e-01 2.90e-01 2.89e-01  
6.79e-01 2.91e-01 2.91e-01 2.92e-01 2.96e-01 2.98e-01 2.99e-01 2.99e-01 2.99e-01 3.00e-01 3.00e-01  
6.89e-01 3.01e-01 3.02e-01 3.03e-01 3.06e-01 3.08e-01 3.09e-01 3.09e-01 3.10e-01 3.10e-01 3.10e-01  
6.99e-01 3.12e-01 3.12e-01 3.13e-01 3.17e-01 3.19e-01 3.19e-01 3.19e-01 3.20e-01 3.20e-01 3.20e-01  
7.09e-01 3.22e-01 3.22e-01 3.23e-01 3.27e-01 3.29e-01 3.30e-01 3.30e-01 3.30e-01 3.31e-01 3.30e-01  
7.19e-01 3.32e-01 3.33e-01 3.34e-01 3.37e-01 3.39e-01 3.40e-01 3.40e-01 3.40e-01 3.41e-01 3.40e-01  
7.30e-01 3.43e-01 3.43e-01 3.44e-01 3.47e-01 3.49e-01 3.50e-01 3.50e-01 3.50e-01 3.51e-01 3.51e-01  
7.41e-01 3.53e-01 3.53e-01 3.54e-01 3.58e-01 3.60e-01 3.60e-01 3.60e-01 3.61e-01 3.61e-01 3.61e-01  
7.51e-01 3.63e-01 3.64e-01 3.64e-01 3.68e-01 3.70e-01 3.70e-01 3.70e-01 3.71e-01 3.71e-01 3.71e-01  
7.63e-01 3.74e-01 3.74e-01 3.75e-01 3.78e-01 3.80e-01 3.81e-01 3.81e-01 3.81e-01 3.81e-01 3.81e-01  
7.74e-01 3.84e-01 3.84e-01 3.85e-01 3.88e-01 3.90e-01 3.91e-01 3.91e-01 3.91e-01 3.92e-01 3.91e-01  
7.85e-01 3.94e-01 3.94e-01 3.95e-01 3.98e-01 4.00e-01 4.01e-01 4.01e-01 4.01e-01 4.02e-01 4.01e-01  
7.97e-01 4.04e-01 4.05e-01 4.05e-01 4.08e-01 4.10e-01 4.11e-01 4.11e-01 4.11e-01 4.12e-01 4.11e-01  
8.08e-01 4.15e-01 4.15e-01 4.15e-01 4.18e-01 4.20e-01 4.21e-01 4.21e-01 4.21e-01 4.22e-01 4.22e-01  
8.20e-01 4.25e-01 4.25e-01 4.26e-01 4.29e-01 4.30e-01 4.31e-01 4.31e-01 4.31e-01 4.32e-01 4.32e-01  
8.32e-01 4.35e-01 4.35e-01 4.36e-01 4.39e-01 4.41e-01 4.41e-01 4.41e-01 4.41e-01 4.42e-01 4.42e-01  
8.44e-01 4.45e-01 4.45e-01 4.46e-01 4.49e-01 4.50e-01 4.51e-01 4.51e-01 4.51e-01 4.52e-01 4.52e-01  
8.57e-01 4.55e-01 4.55e-01 4.56e-01 4.59e-01 4.60e-01 4.61e-01 4.61e-01 4.61e-01 4.62e-01 4.61e-01  
8.69e-01 4.65e-01 4.65e-01 4.66e-01 4.69e-01 4.70e-01 4.71e-01 4.71e-01 4.71e-01 4.72e-01 4.71e-01  
8.82e-01 4.75e-01 4.75e-01 4.76e-01 4.78e-01 4.80e-01 4.81e-01 4.81e-01 4.81e-01 4.82e-01 4.81e-01  
8.95e-01 4.85e-01 4.85e-01 4.86e-01 4.88e-01 4.90e-01 4.91e-01 4.91e-01 4.91e-01 4.91e-01 4.91e-01  
9.08e-01 4.95e-01 4.95e-01 4.96e-01 4.98e-01 5.00e-01 5.00e-01 5.00e-01 5.01e-01 5.01e-01 5.01e-01  
9.22e-01 5.05e-01 5.05e-01 5.05e-01 5.08e-01 5.10e-01 5.10e-01 5.10e-01 5.10e-01 5.11e-01 5.10e-01  
9.35e-01 5.14e-01 5.15e-01 5.15e-01 5.18e-01 5.19e-01 5.20e-01 5.20e-01 5.20e-01 5.21e-01 5.20e-01  
9.49e-01 5.24e-01 5.24e-01 5.25e-01 5.27e-01 5.29e-01 5.29e-01 5.29e-01 5.30e-01 5.30e-01 5.30e-01  
9.63e-01 5.34e-01 5.34e-01 5.35e-01 5.37e-01 5.38e-01 5.39e-01 5.39e-01 5.39e-01 5.40e-01 5.39e-01  
9.77e-01 5.43e-01 5.44e-01 5.44e-01 5.46e-01 5.48e-01 5.48e-01 5.48e-01 5.49e-01 5.49e-01 5.49e-01  
9.91e-01 5.53e-01 5.53e-01 5.54e-01 5.56e-01 5.57e-01 5.58e-01 5.58e-01 5.58e-01 5.59e-01 5.58e-01  
1.01e+00 5.62e-01 5.63e-01 5.63e-01 5.65e-01 5.67e-01 5.67e-01 5.67e-01 5.68e-01 5.68e-01 5.68e-01  
1.02e+00 5.72e-01 5.72e-01 5.73e-01 5.75e-01 5.76e-01 5.77e-01 5.77e-01 5.77e-01 5.77e-01 5.77e-01  
1.04e+00 5.81e-01 5.81e-01 5.82e-01 5.84e-01 5.85e-01 5.86e-01 5.86e-01 5.86e-01 5.87e-01 5.86e-01  
1.05e+00 5.90e-01 5.91e-01 5.91e-01 5.93e-01 5.95e-01 5.95e-01 5.95e-01 5.95e-01 5.96e-01 5.95e-01  
1.07e+00 6.00e-01 6.00e-01 6.00e-01 6.02e-01 6.04e-01 6.04e-01 6.04e-01 6.04e-01 6.05e-01 6.04e-01  
1.08e+00 6.09e-01 6.09e-01 6.09e-01 6.11e-01 6.13e-01 6.13e-01 6.13e-01 6.13e-01 6.14e-01 6.13e-01  
1.10e+00 6.18e-01 6.18e-01 6.19e-01 6.20e-01 6.22e-01 6.22e-01 6.22e-01 6.22e-01 6.23e-01 6.22e-01  
1.11e+00 6.27e-01 6.27e-01 6.27e-01 6.29e-01 6.31e-01 6.31e-01 6.31e-01 6.31e-01 6.32e-01 6.31e-01  
1.13e+00 6.36e-01 6.36e-01 6.36e-01 6.38e-01 6.39e-01 6.40e-01 6.40e-01 6.40e-01 6.40e-01 6.40e-01  
1.15e+00 6.44e-01 6.45e-01 6.45e-01 6.47e-01 6.48e-01 6.48e-01 6.48e-01 6.49e-01 6.49e-01 6.49e-01  
1.16e+00 6.53e-01 6.53e-01 6.54e-01 6.55e-01 6.57e-01 6.57e-01 6.57e-01 6.57e-01 6.58e-01 6.57e-01  
1.18e+00 6.62e-01 6.62e-01 6.62e-01 6.64e-01 6.65e-01 6.65e-01 6.66e-01 6.66e-01 6.66e-01 6.66e-01  
1.20e+00 6.70e-01 6.70e-01 6.71e-01 6.72e-01 6.74e-01 6.74e-01 6.74e-01 6.74e-01 6.75e-01 6.74e-01  
1.22e+00 6.79e-01 6.79e-01 6.79e-01 6.81e-01 6.82e-01 6.82e-01 6.82e-01 6.83e-01 6.83e-01 6.82e-01  
1.23e+00 6.87e-01 6.87e-01 6.88e-01 6.89e-01 6.90e-01 6.90e-01 6.91e-01 6.91e-01 6.91e-01 6.91e-01  
1.25e+00 6.95e-01 6.95e-01 6.96e-01 6.97e-01 6.98e-01 6.99e-01 6.99e-01 6.99e-01 6.99e-01 6.99e-01  
1.27e+00 7.03e-01 7.04e-01 7.04e-01 7.05e-01 7.06e-01 7.07e-01 7.07e-01 7.07e-01 7.07e-01 7.07e-01  
1.29e+00 7.11e-01 7.12e-01 7.12e-01 7.13e-01 7.14e-01 7.14e-01 7.15e-01 7.15e-01 7.15e-01 7.15e-01  
1.31e+00 7.19e-01 7.20e-01 7.20e-01 7.21e-01 7.22e-01 7.22e-01 7.23e-01 7.23e-01 7.23e-01 7.23e-01  
1.33e+00 7.27e-01 7.27e-01 7.28e-01 7.29e-01 7.30e-01 7.30e-01 7.30e-01 7.30e-01 7.31e-01 7.30e-01  
1.35e+00 7.35e-01 7.35e-01 7.35e-01 7.36e-01 7.37e-01 7.38e-01 7.38e-01 7.38e-01 7.38e-01 7.38e-01  
1.37e+00 7.42e-01 7.43e-01 7.43e-01 7.44e-01 7.45e-01 7.45e-01 7.45e-01 7.46e-01 7.46e-01 7.45e-01  
1.39e+00 7.50e-01 7.50e-01 7.51e-01 7.51e-01 7.52e-01 7.53e-01 7.53e-01 7.53e-01 7.53e-01 7.53e-01  
1.41e+00 7.57e-01 7.57e-01 7.58e-01 7.59e-01 7.60e-01 7.60e-01 7.60e-01 7.60e-01 7.60e-01 7.60e-01  
1.43e+00 7.65e-01 7.65e-01 7.65e-01 7.66e-01 7.67e-01 7.67e-01 7.67e-01 7.67e-01 7.68e-01 7.67e-01  
1.45e+00 7.72e-01 7.72e-01 7.72e-01 7.73e-01 7.74e-01 7.74e-01 7.74e-01 7.75e-01 7.75e-01 7.74e-01  
1.47e+00 7.79e-01 7.79e-01 7.79e-01 7.80e-01 7.81e-01 7.81e-01 7.81e-01 7.81e-01 7.82e-01 7.81e-01  
1.49e+00 7.86e-01 7.86e-01 7.86e-01 7.87e-01 7.88e-01 7.88e-01 7.88e-01 7.88e-01 7.88e-01 7.88e-01  
1.51e+00 7.92e-01 7.93e-01 7.93e-01 7.93e-01 7.94e-01 7.94e-01 7.95e-01 7.95e-01 7.95e-01 7.95e-01  
1.54e+00 7.99e-01 7.99e-01 8.00e-01 8.00e-01 8.01e-01 8.01e-01 8.01e-01 8.02e-01 8.02e-01 8.01e-01  
1.56e+00 8.06e-01 8.06e-01 8.06e-01 8.06e-01 8.07e-01 8.07e-01 8.08e-01 8.08e-01 8.08e-01 8.08e-01  
1.58e+00 8.12e-01 8.12e-01 8.13e-01 8.13e-01 8.14e-01 8.14e-01 8.14e-01 8.14e-01 8.14e-01 8.14e-01  
1.60e+00 8.18e-01 8.18e-01 8.19e-01 8.19e-01 8.20e-01 8.20e-01 8.20e-01 8.21e-01 8.21e-01 8.20e-01  
1.63e+00 8.24e-01 8.25e-01 8.25e-01 8.25e-01 8.26e-01 8.26e-01 8.26e-01 8.27e-01 8.27e-01 8.26e-01  
1.65e+00 8.30e-01 8.31e-01 8.31e-01 8.31e-01 8.32e-01 8.32e-01 8.32e-01 8.33e-01 8.33e-01 8.32e-01  
1.68e+00 8.36e-01 8.37e-01 8.37e-01 8.37e-01 8.38e-01 8.38e-01 8.38e-01 8.38e-01 8.38e-01 8.38e-01  
1.70e+00 8.42e-01 8.42e-01 8.43e-01 8.43e-01 8.44e-01 8.44e-01 8.44e-01 8.44e-01 8.44e-01 8.44e-01  
1.73e+00 8.48e-01 8.48e-01 8.48e-01 8.48e-01 8.49e-01 8.49e-01 8.50e-01 8.50e-01 8.50e-01 8.49e-01  
1.75e+00 8.53e-01 8.54e-01 8.54e-01 8.54e-01 8.55e-01 8.55e-01 8.55e-01 8.55e-01 8.55e-01 8.55e-01  
1.78e+00 8.59e-01 8.59e-01 8.59e-01 8.59e-01 8.60e-01 8.60e-01 8.60e-01 8.61e-01 8.61e-01 8.60e-01  
1.80e+00 8.64e-01 8.64e-01 8.65e-01 8.64e-01 8.65e-01 8.65e-01 8.66e-01 8.66e-01 8.66e-01 8.65e-01  
1.83e+00 8.69e-01 8.69e-01 8.70e-01 8.70e-01 8.70e-01 8.70e-01 8.71e-01 8.71e-01 8.71e-01 8.71e-01  
1.86e+00 8.74e-01 8.74e-01 8.75e-01 8.75e-01 8.75e-01 8.75e-01 8.76e-01 8.76e-01 8.76e-01 8.75e-01  
1.88e+00 8.79e-01 8.79e-01 8.80e-01 8.79e-01 8.80e-01 8.80e-01 8.80e-01 8.81e-01 8.81e-01 8.80e-01  
1.91e+00 8.84e-01 8.84e-01 8.85e-01 8.84e-01 8.85e-01 8.85e-01 8.85e-01 8.85e-01 8.85e-01 8.85e-01  
1.94e+00 8.89e-01 8.89e-01 8.89e-01 8.89e-01 8.89e-01 8.89e-01 8.90e-01 8.90e-01 8.90e-01 8.90e-01  
1.97e+00 8.93e-01 8.93e-01 8.94e-01 8.93e-01 8.94e-01 8.94e-01 8.94e-01 8.95e-01 8.94e-01 8.94e-01  
2.00e+00 8.98e-01 8.98e-01 8.98e-01 8.98e-01 8.98e-01 8.98e-01 8.99e-01 8.99e-01 8.99e-01 8.98e-01  
2.03e+00 9.02e-01 9.02e-01 9.02e-01 9.02e-01 9.02e-01 9.02e-01 9.03e-01 9.03e-01 9.03e-01 9.03e-01  
2.05e+00 9.06e-01 9.06e-01 9.07e-01 9.06e-01 9.07e-01 9.07e-01 9.07e-01 9.07e-01 9.07e-01 9.07e-01  
2.09e+00 9.10e-01 9.10e-01 9.11e-01 9.10e-01 9.11e-01 9.11e-01 9.11e-01 9.11e-01 9.11e-01 9.11e-01  
2.12e+00 9.14e-01 9.14e-01 9.15e-01 9.14e-01 9.14e-01 9.14e-01 9.15e-01 9.15e-01 9.15e-01 9.15e-01  
2.15e+00 9.18e-01 9.18e-01 9.18e-01 9.18e-01 9.18e-01 9.18e-01 9.19e-01 9.19e-01 9.19e-01 9.18e-01  
2.18e+00 9.21e-01 9.22e-01 9.22e-01 9.21e-01 9.22e-01 9.22e-01 9.22e-01 9.22e-01 9.22e-01 9.22e-01  
2.21e+00 9.25e-01 9.25e-01 9.26e-01 9.25e-01 9.25e-01 9.25e-01 9.26e-01 9.26e-01 9.26e-01 9.25e-01  
2.24e+00 9.28e-01 9.29e-01 9.29e-01 9.28e-01 9.29e-01 9.29e-01 9.29e-01 9.29e-01 9.29e-01 9.29e-01  
2.28e+00 9.32e-01 9.32e-01 9.32e-01 9.31e-01 9.32e-01 9.32e-01 9.32e-01 9.33e-01 9.32e-01 9.32e-01  
2.31e+00 9.35e-01 9.35e-01 9.36e-01 9.35e-01 9.35e-01 9.35e-01 9.36e-01 9.36e-01 9.36e-01 9.35e-01  
2.34e+00 9.38e-01 9.38e-01 9.39e-01 9.38e-01 9.38e-01 9.38e-01 9.39e-01 9.39e-01 9.39e-01 9.38e-01  
2.38e+00 9.41e-01 9.41e-01 9.42e-01 9.41e-01 9.41e-01 9.41e-01 9.42e-01 9.42e-01 9.42e-01 9.41e-01  
2.41e+00 9.44e-01 9.44e-01 9.45e-01 9.44e-01 9.44e-01 9.44e-01 9.44e-01 9.45e-01 9.44e-01 9.44e-01  
2.45e+00 9.47e-01 9.47e-01 9.47e-01 9.46e-01 9.47e-01 9.47e-01 9.47e-01 9.47e-01 9.47e-01 9.47e-01  
2.48e+00 9.49e-01 9.50e-01 9.50e-01 9.49e-01 9.49e-01 9.49e-01 9.50e-01 9.50e-01 9.50e-01 9.50e-01  
2.52e+00 9.52e-01 9.52e-01 9.53e-01 9.52e-01 9.52e-01 9.52e-01 9.52e-01 9.53e-01 9.52e-01 9.52e-01  
2.56e+00 9.55e-01 9.55e-01 9.55e-01 9.54e-01 9.54e-01 9.54e-01 9.55e-01 9.55e-01 9.55e-01 9.55e-01  
2.59e+00 9.57e-01 9.57e-01 9.58e-01 9.56e-01 9.57e-01 9.57e-01 9.57e-01 9.57e-01 9.57e-01 9.57e-01  
2.63e+00 9.59e-01 9.59e-01 9.60e-01 9.59e-01 9.59e-01 9.59e-01 9.59e-01 9.60e-01 9.59e-01 9.59e-01  
2.67e+00 9.61e-01 9.62e-01 9.62e-01 9.61e-01 9.61e-01 9.61e-01 9.62e-01 9.62e-01 9.61e-01 9.61e-01  
2.71e+00 9.63e-01 9.64e-01 9.64e-01 9.63e-01 9.63e-01 9.63e-01 9.64e-01 9.64e-01 9.64e-01 9.63e-01  
2.75e+00 9.65e-01 9.66e-01 9.66e-01 9.65e-01 9.65e-01 9.65e-01 9.66e-01 9.66e-01 9.65e-01 9.65e-01  
2.79e+00 9.67e-01 9.68e-01 9.68e-01 9.67e-01 9.67e-01 9.67e-01 9.67e-01 9.68e-01 9.67e-01 9.67e-01  
2.83e+00 9.69e-01 9.69e-01 9.70e-01 9.69e-01 9.69e-01 9.69e-01 9.69e-01 9.70e-01 9.69e-01 9.69e-01  
2.87e+00 9.71e-01 9.71e-01 9.72e-01 9.70e-01 9.71e-01 9.71e-01 9.71e-01 9.71e-01 9.71e-01 9.71e-01  
2.92e+00 9.73e-01 9.73e-01 9.73e-01 9.72e-01 9.72e-01 9.72e-01 9.73e-01 9.73e-01 9.73e-01 9.72e-01  
2.96e+00 9.74e-01 9.74e-01 9.75e-01 9.74e-01 9.74e-01 9.74e-01 9.74e-01 9.75e-01 9.74e-01 9.74e-01  
3.00e+00 9.76e-01 9.76e-01 9.76e-01 9.75e-01 9.75e-01 9.75e-01 9.76e-01 9.76e-01 9.76e-01 9.75e-01  
3.05e+00 9.77e-01 9.77e-01 9.78e-01 9.76e-01 9.77e-01 9.77e-01 9.77e-01 9.77e-01 9.77e-01 9.77e-01  
3.09e+00 9.79e-01 9.79e-01 9.79e-01 9.78e-01 9.78e-01 9.78e-01 9.78e-01 9.79e-01 9.78e-01 9.78e-01  
3.14e+00 9.80e-01 9.80e-01 9.81e-01 9.79e-01 9.79e-01 9.79e-01 9.80e-01 9.80e-01 9.80e-01 9.80e-01  
3.18e+00 9.81e-01 9.81e-01 9.82e-01 9.80e-01 9.81e-01 9.81e-01 9.81e-01 9.81e-01 9.81e-01 9.81e-01  
3.23e+00 9.82e-01 9.82e-01 9.83e-01 9.81e-01 9.82e-01 9.82e-01 9.82e-01 9.82e-01 9.82e-01 9.82e-01  
3.28e+00 9.83e-01 9.84e-01 9.84e-01 9.83e-01 9.83e-01 9.83e-01 9.83e-01 9.84e-01 9.83e-01 9.83e-01  
3.32e+00 9.84e-01 9.85e-01 9.85e-01 9.84e-01 9.84e-01 9.84e-01 9.84e-01 9.85e-01 9.84e-01 9.84e-01  
3.37e+00 9.85e-01 9.86e-01 9.86e-01 9.85e-01 9.85e-01 9.85e-01 9.85e-01 9.86e-01 9.85e-01 9.85e-01  
3.42e+00 9.86e-01 9.87e-01 9.87e-01 9.85e-01 9.86e-01 9.86e-01 9.86e-01 9.86e-01 9.86e-01 9.86e-01  
3.47e+00 9.87e-01 9.87e-01 9.88e-01 9.86e-01 9.87e-01 9.87e-01 9.87e-01 9.87e-01 9.87e-01 9.87e-01  
3.52e+00 9.88e-01 9.88e-01 9.89e-01 9.87e-01 9.87e-01 9.87e-01 9.88e-01 9.88e-01 9.88e-01 9.88e-01  
3.58e+00 9.89e-01 9.89e-01 9.90e-01 9.88e-01 9.88e-01 9.88e-01 9.89e-01 9.89e-01 9.88e-01 9.88e-01  
3.63e+00 9.90e-01 9.90e-01 9.90e-01 9.89e-01 9.89e-01 9.89e-01 9.89e-01 9.90e-01 9.89e-01 9.89e-01  
3.68e+00 9.90e-01 9.90e-01 9.91e-01 9.89e-01 9.90e-01 9.89e-01 9.90e-01 9.90e-01 9.90e-01 9.90e-01  
3.74e+00 9.91e-01 9.91e-01 9.92e-01 9.90e-01 9.90e-01 9.90e-01 9.91e-01 9.91e-01 9.90e-01 9.90e-01  
3.79e+00 9.91e-01 9.92e-01 9.92e-01 9.91e-01 9.91e-01 9.91e-01 9.91e-01 9.92e-01 9.91e-01 9.91e-01  
3.85e+00 9.92e-01 9.92e-01 9.93e-01 9.91e-01 9.91e-01 9.91e-01 9.92e-01 9.92e-01 9.92e-01 9.92e-01  
3.90e+00 9.93e-01 9.93e-01 9.93e-01 9.92e-01 9.92e-01 9.92e-01 9.92e-01 9.93e-01 9.92e-01 9.92e-01  
3.96e+00 9.93e-01 9.93e-01 9.94e-01 9.92e-01 9.92e-01 9.92e-01 9.93e-01 9.93e-01 9.93e-01 9.93e-01  
4.02e+00 9.94e-01 9.94e-01 9.94e-01 9.93e-01 9.93e-01 9.93e-01 9.93e-01 9.94e-01 9.93e-01 9.93e-01  
4.08e+00 9.94e-01 9.94e-01 9.95e-01 9.93e-01 9.93e-01 9.93e-01 9.94e-01 9.94e-01 9.93e-01 9.93e-01  
4.14e+00 9.94e-01 9.95e-01 9.95e-01 9.93e-01 9.94e-01 9.94e-01 9.94e-01 9.94e-01 9.94e-01 9.94e-01  
4.20e+00 9.95e-01 9.95e-01 9.95e-01 9.94e-01 9.94e-01 9.94e-01 9.94e-01 9.95e-01 9.94e-01 9.94e-01  
4.26e+00 9.95e-01 9.95e-01 9.96e-01 9.94e-01 9.94e-01 9.94e-01 9.95e-01 9.95e-01 9.94e-01 9.94e-01  
4.32e+00 9.95e-01 9.96e-01 9.96e-01 9.94e-01 9.95e-01 9.95e-01 9.95e-01 9.95e-01 9.95e-01 9.95e-01  
4.39e+00 9.96e-01 9.96e-01 9.96e-01 9.95e-01 9.95e-01 9.95e-01 9.95e-01 9.96e-01 9.95e-01 9.95e-01  
4.45e+00 9.96e-01 9.96e-01 9.97e-01 9.95e-01 9.95e-01 9.95e-01 9.96e-01 9.96e-01 9.95e-01 9.95e-01  
4.52e+00 9.96e-01 9.96e-01 9.97e-01 9.95e-01 9.95e-01 9.95e-01 9.96e-01 9.96e-01 9.96e-01 9.96e-01  
4.58e+00 9.96e-01 9.97e-01 9.97e-01 9.95e-01 9.96e-01 9.96e-01 9.96e-01 9.96e-01 9.96e-01 9.96e-01  
4.65e+00 9.97e-01 9.97e-01 9.97e-01 9.96e-01 9.96e-01 9.96e-01 9.96e-01 9.97e-01 9.96e-01 9.96e-01  
4.72e+00 9.97e-01 9.97e-01 9.98e-01 9.96e-01 9.96e-01 9.96e-01 9.96e-01 9.97e-01 9.96e-01 9.96e-01  
4.79e+00 9.97e-01 9.97e-01 9.98e-01 9.96e-01 9.96e-01 9.96e-01 9.97e-01 9.97e-01 9.96e-01 9.96e-01  
4.86e+00 9.97e-01 9.97e-01 9.98e-01 9.96e-01 9.96e-01 9.96e-01 9.97e-01 9.97e-01 9.97e-01 9.97e-01  
4.93e+00 9.97e-01 9.97e-01 9.98e-01 9.96e-01 9.96e-01 9.96e-01 9.97e-01 9.97e-01 9.97e-01 9.97e-01  
5.00e+00 9.97e-01 9.98e-01 9.98e-01 9.96e-01 9.97e-01 9.97e-01 9.97e-01 9.97e-01 9.97e-01 9.97e-01  


==> Figures/IR_residuum_each_fit.txt <==
TRF_ms Graham_percent Sled_percent gBloch_percent 
2.28e-02 3.95e+00 4.18e+00 5.71e-01  
4.56e-02 2.66e+00 2.67e+00 2.20e-01  
1.14e-01 1.23e+00 9.07e-01 2.05e-01  
2.28e-01 7.87e-01 8.98e-01 5.32e-01  
3.42e-01 8.51e-01 1.13e+00 4.68e-01  
4.56e-01 9.70e-01 1.26e+00 3.51e-01  
5.70e-01 1.01e+00 1.27e+00 2.83e-01  
6.84e-01 1.17e+00 1.42e+00 3.41e-01  
7.98e-01 1.13e+00 1.34e+00 4.70e-01  
9.12e-01 1.33e+00 1.53e+00 5.00e-01  


==> Figures/IR_residuum_gBloch_est.txt <==
TRF_ms Graham_percent Sled_percent gBloch_percent 
2.28e-02 6.57e+00 6.57e+00 5.71e-01  
4.56e-02 4.94e+00 4.94e+00 2.20e-01  
1.14e-01 2.65e+00 2.65e+00 2.05e-01  
2.28e-01 1.13e+00 1.13e+00 5.32e-01  
3.42e-01 7.32e-01 7.29e-01 4.68e-01  
4.56e-01 6.54e-01 6.51e-01 3.51e-01  
5.70e-01 7.18e-01 7.15e-01 2.83e-01  
6.84e-01 6.90e-01 6.87e-01 3.41e-01  
7.98e-01 8.30e-01 8.26e-01 4.70e-01  
9.12e-01 7.85e-01 7.82e-01 5.00e-01  


==> Figures/Linearized_T2s_TRF_100us.txt <==
T2s_us T2sl/T2s_a/pi_0.1  T2sl/T2s_a/pi_0.2  T2sl/T2s_a/pi_0.3  T2sl/T2s_a/pi_0.4  T2sl/T2s_a/pi_0.5  T2sl/T2s_a/pi_0.6  T2sl/T2s_a/pi_0.7  T2sl/T2s_a/pi_0.8  T2sl/T2s_a/pi_0.9  T2sl/T2s_a/pi_1.0  
5.000 5.191 5.191 5.191 5.191 5.192 5.194 5.200 5.210 5.230 5.264 
5.100 5.183 5.182 5.181 5.180 5.180 5.181 5.185 5.194 5.210 5.240 
5.200 5.175 5.174 5.172 5.171 5.169 5.169 5.171 5.177 5.191 5.217 
5.300 5.167 5.166 5.164 5.162 5.159 5.158 5.158 5.162 5.172 5.195 
5.400 5.160 5.159 5.156 5.153 5.149 5.146 5.145 5.146 5.154 5.172 
5.500 5.154 5.152 5.149 5.144 5.140 5.135 5.132 5.131 5.136 5.150 
5.600 5.147 5.145 5.142 5.137 5.131 5.125 5.120 5.117 5.118 5.129 
5.700 5.142 5.139 5.135 5.129 5.123 5.115 5.108 5.103 5.101 5.108 
5.800 5.137 5.134 5.129 5.122 5.115 5.106 5.097 5.089 5.084 5.087 
5.900 5.132 5.129 5.123 5.116 5.107 5.097 5.086 5.076 5.068 5.067 
6.000 5.128 5.124 5.118 5.110 5.100 5.088 5.076 5.063 5.052 5.047 
6.100 5.124 5.120 5.114 5.105 5.093 5.080 5.066 5.051 5.037 5.027 
6.200 5.121 5.116 5.109 5.100 5.087 5.073 5.056 5.039 5.022 5.008 
6.300 5.118 5.113 5.106 5.095 5.082 5.066 5.047 5.028 5.008 4.990 
6.400 5.115 5.110 5.102 5.091 5.076 5.059 5.039 5.017 4.994 4.971 
6.500 5.113 5.108 5.099 5.087 5.071 5.053 5.031 5.006 4.980 4.953 
6.600 5.111 5.106 5.097 5.084 5.067 5.047 5.023 4.996 4.967 4.936 
6.700 5.110 5.104 5.094 5.080 5.063 5.041 5.015 4.986 4.954 4.919 
6.800 5.109 5.103 5.092 5.077 5.059 5.035 5.008 4.976 4.941 4.902 
6.900 5.108 5.101 5.090 5.075 5.055 5.030 5.001 4.967 4.928 4.885 
7.000 5.107 5.100 5.089 5.073 5.051 5.025 4.994 4.958 4.916 4.869 
7.100 5.107 5.100 5.087 5.070 5.048 5.021 4.988 4.949 4.904 4.852 
7.200 5.106 5.099 5.086 5.068 5.045 5.016 4.982 4.940 4.892 4.836 
7.300 5.106 5.099 5.085 5.067 5.042 5.012 4.975 4.932 4.881 4.821 
7.400 5.107 5.098 5.085 5.065 5.040 5.008 4.969 4.924 4.869 4.805 
7.500 5.107 5.098 5.084 5.064 5.037 5.004 4.964 4.915 4.858 4.790 
7.600 5.107 5.098 5.083 5.062 5.035 5.000 4.958 4.908 4.847 4.774 
7.700 5.108 5.099 5.083 5.061 5.033 4.997 4.953 4.900 4.836 4.759 
7.800 5.108 5.099 5.083 5.060 5.030 4.993 4.947 4.892 4.825 4.744 
7.900 5.109 5.099 5.083 5.059 5.029 4.990 4.942 4.885 4.815 4.730 
8.000 5.110 5.100 5.083 5.059 5.027 4.987 4.937 4.877 4.805 4.715 
8.100 5.111 5.101 5.083 5.058 5.025 4.984 4.932 4.870 4.794 4.701 
8.200 5.112 5.102 5.083 5.058 5.024 4.981 4.928 4.863 4.785 4.687 
8.300 5.114 5.103 5.084 5.058 5.023 4.978 4.924 4.857 4.775 4.674 
8.400 5.116 5.104 5.085 5.058 5.022 4.976 4.920 4.850 4.766 4.660 
8.500 5.118 5.106 5.086 5.058 5.021 4.974 4.916 4.844 4.757 4.647 
8.600 5.120 5.108 5.088 5.059 5.021 4.972 4.912 4.839 4.748 4.635 
8.700 5.123 5.110 5.090 5.060 5.021 4.971 4.909 4.833 4.740 4.622 
8.800 5.126 5.113 5.092 5.061 5.021 4.970 4.907 4.828 4.732 4.611 
8.900 5.129 5.116 5.094 5.063 5.022 4.969 4.904 4.824 4.724 4.599 
9.000 5.132 5.119 5.097 5.065 5.023 4.969 4.902 4.819 4.717 4.588 
9.100 5.136 5.123 5.100 5.067 5.024 4.969 4.900 4.815 4.710 4.577 
9.200 5.140 5.126 5.103 5.070 5.025 4.969 4.899 4.812 4.704 4.567 
9.300 5.145 5.131 5.107 5.073 5.027 4.970 4.898 4.808 4.698 4.557 
9.400 5.149 5.135 5.111 5.076 5.029 4.970 4.897 4.805 4.692 4.547 
9.500 5.155 5.140 5.115 5.079 5.032 4.972 4.896 4.803 4.686 4.538 
9.600 5.160 5.145 5.120 5.083 5.035 4.973 4.896 4.801 4.681 4.529 
9.700 5.166 5.150 5.124 5.087 5.038 4.975 4.896 4.799 4.676 4.520 
9.800 5.172 5.156 5.130 5.092 5.041 4.977 4.897 4.797 4.672 4.512 
9.900 5.178 5.162 5.135 5.096 5.045 4.980 4.898 4.796 4.668 4.504 
10.000 5.184 5.168 5.141 5.101 5.049 4.982 4.899 4.794 4.664 4.497 
10.100 5.191 5.175 5.147 5.107 5.053 4.985 4.900 4.794 4.660 4.490 
10.200 5.198 5.182 5.153 5.112 5.058 4.989 4.902 4.793 4.657 4.483 
10.300 5.206 5.189 5.160 5.118 5.063 4.992 4.904 4.793 4.654 4.476 
10.400 5.213 5.196 5.167 5.124 5.068 4.996 4.906 4.793 4.651 4.470 
10.500 5.221 5.204 5.174 5.131 5.073 5.000 4.908 4.794 4.649 4.464 
10.600 5.229 5.211 5.181 5.137 5.079 5.005 4.911 4.794 4.647 4.458 
10.700 5.238 5.219 5.188 5.144 5.085 5.009 4.914 4.795 4.645 4.452 
10.800 5.246 5.227 5.196 5.151 5.091 5.014 4.917 4.796 4.643 4.447 
10.900 5.255 5.236 5.204 5.158 5.097 5.019 4.920 4.797 4.642 4.442 
11.000 5.263 5.244 5.212 5.165 5.103 5.024 4.923 4.798 4.640 4.437 
11.100 5.272 5.253 5.220 5.172 5.109 5.029 4.927 4.800 4.639 4.432 
11.200 5.281 5.261 5.228 5.180 5.116 5.034 4.931 4.801 4.638 4.427 
11.300 5.290 5.270 5.236 5.187 5.122 5.039 4.934 4.803 4.637 4.423 
11.400 5.299 5.279 5.244 5.195 5.129 5.045 4.938 4.805 4.636 4.419 
11.500 5.308 5.288 5.253 5.203 5.136 5.050 4.942 4.807 4.636 4.415 
11.600 5.317 5.296 5.261 5.210 5.142 5.055 4.946 4.809 4.635 4.411 
11.700 5.326 5.305 5.269 5.218 5.149 5.061 4.950 4.811 4.634 4.407 
11.800 5.336 5.314 5.278 5.226 5.156 5.067 4.954 4.813 4.634 4.403 
11.900 5.345 5.323 5.286 5.233 5.163 5.072 4.958 4.815 4.634 4.400 
12.000 5.354 5.332 5.295 5.241 5.170 5.078 4.962 4.817 4.634 4.396 
12.100 5.363 5.341 5.303 5.249 5.177 5.084 4.967 4.819 4.633 4.393 
12.200 5.373 5.350 5.312 5.257 5.184 5.089 4.971 4.822 4.633 4.390 
12.300 5.382 5.359 5.320 5.265 5.190 5.095 4.975 4.824 4.633 4.386 
12.400 5.391 5.368 5.329 5.272 5.197 5.101 4.979 4.826 4.633 4.383 
12.500 5.400 5.377 5.337 5.280 5.204 5.107 4.983 4.829 4.633 4.380 
12.600 5.409 5.386 5.345 5.288 5.211 5.112 4.988 4.831 4.633 4.377 
12.700 5.418 5.394 5.354 5.296 5.218 5.118 4.992 4.834 4.633 4.375 
12.800 5.427 5.403 5.362 5.303 5.225 5.124 4.996 4.836 4.634 4.372 
12.900 5.436 5.412 5.370 5.311 5.231 5.129 5.000 4.839 4.634 4.369 
13.000 5.445 5.421 5.379 5.318 5.238 5.135 5.005 4.841 4.634 4.366 
13.100 5.454 5.429 5.387 5.326 5.245 5.141 5.009 4.844 4.634 4.364 
13.200 5.463 5.438 5.395 5.334 5.252 5.146 5.013 4.846 4.635 4.361 
13.300 5.472 5.446 5.403 5.341 5.258 5.152 5.017 4.848 4.635 4.359 
13.400 5.481 5.455 5.411 5.348 5.265 5.157 5.021 4.851 4.635 4.356 
13.500 5.489 5.463 5.419 5.356 5.271 5.163 5.025 4.853 4.635 4.354 
13.600 5.498 5.472 5.427 5.363 5.278 5.168 5.030 4.856 4.636 4.352 
13.700 5.506 5.480 5.435 5.370 5.284 5.173 5.034 4.858 4.636 4.350 
13.800 5.515 5.488 5.443 5.377 5.291 5.179 5.038 4.861 4.637 4.347 
13.900 5.523 5.496 5.450 5.385 5.297 5.184 5.042 4.863 4.637 4.345 
14.000 5.531 5.504 5.458 5.392 5.303 5.189 5.046 4.865 4.637 4.343 
14.100 5.540 5.512 5.466 5.399 5.309 5.194 5.050 4.868 4.638 4.341 
14.200 5.548 5.520 5.473 5.406 5.315 5.200 5.053 4.870 4.638 4.339 
14.300 5.556 5.528 5.481 5.412 5.322 5.205 5.057 4.872 4.638 4.337 
14.400 5.564 5.536 5.488 5.419 5.328 5.210 5.061 4.875 4.639 4.335 
14.500 5.572 5.543 5.495 5.426 5.334 5.215 5.065 4.877 4.639 4.333 
14.600 5.580 5.551 5.502 5.433 5.339 5.220 5.069 4.879 4.640 4.331 
14.700 5.587 5.559 5.510 5.439 5.345 5.225 5.072 4.881 4.640 4.329 
14.800 5.595 5.566 5.517 5.446 5.351 5.229 5.076 4.884 4.640 4.327 
14.900 5.603 5.573 5.524 5.452 5.357 5.234 5.080 4.886 4.641 4.325 
15.000 5.610 5.581 5.531 5.459 5.362 5.239 5.083 4.888 4.641 4.324 


==> Figures/Linearized_T2s_alpha_pi.txt <==
T2s_us T2sl/T2s_TRF_100  T2sl/T2s_TRF_200  T2sl/T2s_TRF_300  T2sl/T2s_TRF_400  T2sl/T2s_TRF_500  T2sl/T2s_TRF_600  T2sl/T2s_TRF_700  T2sl/T2s_TRF_800  T2sl/T2s_TRF_900  T2sl/T2s_TRF_1000  
5.000 5.264 6.022 6.423 6.706 6.930 7.118 7.282 7.426 7.556 7.675 
5.100 5.240 6.002 6.404 6.686 6.910 7.098 7.260 7.405 7.534 7.652 
5.200 5.217 5.983 6.385 6.667 6.890 7.077 7.240 7.383 7.513 7.630 
5.300 5.195 5.963 6.366 6.648 6.871 7.058 7.219 7.363 7.492 7.609 
5.400 5.172 5.944 6.348 6.630 6.852 7.038 7.200 7.342 7.471 7.588 
5.500 5.150 5.925 6.330 6.611 6.833 7.019 7.180 7.323 7.451 7.568 
5.600 5.129 5.907 6.312 6.594 6.815 7.001 7.161 7.303 7.431 7.548 
5.700 5.108 5.888 6.295 6.576 6.797 6.982 7.143 7.284 7.412 7.528 
5.800 5.087 5.870 6.278 6.559 6.780 6.965 7.124 7.266 7.393 7.509 
5.900 5.067 5.852 6.261 6.543 6.763 6.947 7.106 7.247 7.374 7.490 
6.000 5.047 5.835 6.245 6.526 6.746 6.930 7.089 7.229 7.356 7.471 
6.100 5.027 5.817 6.228 6.510 6.730 6.913 7.072 7.212 7.338 7.453 
6.200 5.008 5.800 6.212 6.494 6.714 6.897 7.055 7.195 7.320 7.435 
6.300 4.990 5.783 6.197 6.478 6.698 6.880 7.038 7.178 7.303 7.418 
6.400 4.971 5.766 6.181 6.463 6.682 6.864 7.022 7.161 7.286 7.400 
6.500 4.953 5.750 6.166 6.448 6.667 6.849 7.006 7.145 7.270 7.383 
6.600 4.936 5.733 6.151 6.433 6.652 6.833 6.990 7.129 7.253 7.367 
6.700 4.919 5.717 6.136 6.418 6.637 6.818 6.975 7.113 7.237 7.351 
6.800 4.902 5.701 6.121 6.404 6.622 6.803 6.960 7.098 7.222 7.334 
6.900 4.885 5.685 6.106 6.389 6.608 6.789 6.945 7.082 7.206 7.319 
7.000 4.869 5.669 6.092 6.375 6.594 6.774 6.930 7.067 7.191 7.303 
7.100 4.852 5.654 6.078 6.362 6.580 6.760 6.915 7.053 7.176 7.288 
7.200 4.836 5.639 6.064 6.348 6.566 6.746 6.901 7.038 7.161 7.273 
7.300 4.821 5.623 6.050 6.334 6.553 6.733 6.887 7.024 7.147 7.258 
7.400 4.805 5.608 6.036 6.321 6.539 6.719 6.873 7.010 7.132 7.244 
7.500 4.790 5.593 6.022 6.308 6.526 6.706 6.860 6.996 7.118 7.229 
7.600 4.774 5.579 6.009 6.295 6.513 6.693 6.847 6.982 7.104 7.215 
7.700 4.759 5.564 5.996 6.282 6.500 6.680 6.833 6.969 7.091 7.201 
7.800 4.744 5.550 5.983 6.270 6.488 6.667 6.820 6.956 7.077 7.188 
7.900 4.730 5.535 5.970 6.257 6.475 6.654 6.808 6.943 7.064 7.174 
8.000 4.715 5.521 5.957 6.245 6.463 6.642 6.795 6.930 7.051 7.161 
8.100 4.701 5.507 5.944 6.232 6.451 6.630 6.783 6.917 7.038 7.148 
8.200 4.687 5.493 5.931 6.220 6.439 6.617 6.770 6.905 7.025 7.135 
8.300 4.674 5.479 5.919 6.208 6.427 6.606 6.758 6.892 7.013 7.123 
8.400 4.660 5.466 5.907 6.197 6.415 6.594 6.746 6.880 7.001 7.110 
8.500 4.647 5.452 5.894 6.185 6.404 6.582 6.734 6.868 6.988 7.098 
8.600 4.635 5.439 5.882 6.173 6.392 6.571 6.723 6.857 6.976 7.085 
8.700 4.622 5.426 5.870 6.162 6.381 6.559 6.711 6.845 6.965 7.073 
8.800 4.611 5.412 5.858 6.151 6.370 6.548 6.700 6.833 6.953 7.061 
8.900 4.599 5.399 5.846 6.139 6.359 6.537 6.689 6.822 6.941 7.050 
9.000 4.588 5.386 5.835 6.128 6.348 6.526 6.678 6.811 6.930 7.038 
9.100 4.577 5.374 5.823 6.117 6.337 6.515 6.667 6.800 6.919 7.027 
9.200 4.567 5.361 5.811 6.106 6.326 6.505 6.656 6.789 6.908 7.015 
9.300 4.557 5.348 5.800 6.095 6.316 6.494 6.645 6.778 6.897 7.004 
9.400 4.547 5.336 5.789 6.085 6.305 6.484 6.635 6.767 6.886 6.993 
9.500 4.538 5.324 5.777 6.074 6.295 6.473 6.624 6.757 6.875 6.982 
9.600 4.529 5.311 5.766 6.064 6.285 6.463 6.614 6.746 6.864 6.972 
9.700 4.520 5.299 5.755 6.053 6.275 6.453 6.604 6.736 6.854 6.961 
9.800 4.512 5.287 5.744 6.043 6.265 6.443 6.594 6.726 6.844 6.951 
9.900 4.504 5.275 5.733 6.033 6.255 6.433 6.584 6.716 6.833 6.940 
10.000 4.497 5.264 5.722 6.022 6.245 6.423 6.574 6.706 6.823 6.930 
10.100 4.490 5.252 5.712 6.012 6.235 6.413 6.564 6.696 6.813 6.920 
10.200 4.483 5.240 5.701 6.002 6.225 6.404 6.555 6.686 6.803 6.910 
10.300 4.476 5.229 5.690 5.992 6.216 6.394 6.545 6.676 6.794 6.900 
10.400 4.470 5.217 5.680 5.983 6.206 6.385 6.535 6.667 6.784 6.890 
10.500 4.464 5.206 5.669 5.973 6.197 6.375 6.526 6.657 6.774 6.880 
10.600 4.458 5.195 5.659 5.963 6.187 6.366 6.517 6.648 6.765 6.871 
10.700 4.452 5.183 5.649 5.954 6.178 6.357 6.508 6.639 6.756 6.861 
10.800 4.447 5.172 5.639 5.944 6.169 6.348 6.499 6.630 6.746 6.852 
10.900 4.442 5.161 5.628 5.935 6.160 6.339 6.490 6.620 6.737 6.843 
11.000 4.437 5.150 5.618 5.925 6.151 6.330 6.481 6.611 6.728 6.833 
11.100 4.432 5.140 5.608 5.916 6.142 6.321 6.472 6.603 6.719 6.824 
11.200 4.427 5.129 5.598 5.907 6.133 6.312 6.463 6.594 6.710 6.815 
11.300 4.423 5.118 5.588 5.897 6.124 6.304 6.454 6.585 6.701 6.806 
11.400 4.419 5.108 5.579 5.888 6.115 6.295 6.446 6.576 6.693 6.797 
11.500 4.415 5.097 5.569 5.879 6.106 6.286 6.437 6.568 6.684 6.789 
11.600 4.411 5.087 5.559 5.870 6.098 6.278 6.429 6.559 6.675 6.780 
11.700 4.407 5.077 5.550 5.861 6.089 6.270 6.420 6.551 6.667 6.772 
11.800 4.403 5.067 5.540 5.852 6.081 6.261 6.412 6.543 6.658 6.763 
11.900 4.400 5.057 5.531 5.843 6.072 6.253 6.404 6.534 6.650 6.755 
12.000 4.396 5.047 5.521 5.835 6.064 6.245 6.396 6.526 6.642 6.746 
12.100 4.393 5.037 5.512 5.826 6.055 6.237 6.387 6.518 6.634 6.738 
12.200 4.390 5.027 5.502 5.817 6.047 6.228 6.379 6.510 6.626 6.730 
12.300 4.386 5.018 5.493 5.809 6.039 6.220 6.371 6.502 6.617 6.722 
12.400 4.383 5.008 5.484 5.800 6.031 6.212 6.364 6.494 6.610 6.714 
12.500 4.380 4.999 5.475 5.791 6.022 6.204 6.356 6.486 6.602 6.706 
12.600 4.377 4.990 5.466 5.783 6.014 6.197 6.348 6.478 6.594 6.698 
12.700 4.375 4.980 5.457 5.775 6.006 6.189 6.340 6.471 6.586 6.690 
12.800 4.372 4.971 5.448 5.766 5.998 6.181 6.333 6.463 6.578 6.682 
12.900 4.369 4.962 5.439 5.758 5.991 6.173 6.325 6.455 6.571 6.674 
13.000 4.366 4.953 5.430 5.750 5.983 6.166 6.317 6.448 6.563 6.667 
13.100 4.364 4.945 5.421 5.741 5.975 6.158 6.310 6.440 6.556 6.659 
13.200 4.361 4.936 5.412 5.733 5.967 6.151 6.302 6.433 6.548 6.652 
13.300 4.359 4.927 5.404 5.725 5.959 6.143 6.295 6.426 6.541 6.644 
13.400 4.356 4.919 5.395 5.717 5.952 6.136 6.288 6.418 6.533 6.637 
13.500 4.354 4.910 5.386 5.709 5.944 6.128 6.280 6.411 6.526 6.630 
13.600 4.352 4.902 5.378 5.701 5.936 6.121 6.273 6.404 6.519 6.622 
13.700 4.350 4.893 5.369 5.693 5.929 6.114 6.266 6.397 6.512 6.615 
13.800 4.347 4.885 5.361 5.685 5.921 6.106 6.259 6.389 6.505 6.608 
13.900 4.345 4.877 5.353 5.677 5.914 6.099 6.252 6.382 6.498 6.601 
14.000 4.343 4.869 5.344 5.669 5.907 6.092 6.245 6.375 6.491 6.594 
14.100 4.341 4.860 5.336 5.662 5.899 6.085 6.238 6.368 6.484 6.587 
14.200 4.339 4.852 5.328 5.654 5.892 6.078 6.231 6.362 6.477 6.580 
14.300 4.337 4.844 5.320 5.646 5.885 6.071 6.224 6.355 6.470 6.573 
14.400 4.335 4.836 5.311 5.639 5.877 6.064 6.217 6.348 6.463 6.566 
14.500 4.333 4.828 5.303 5.631 5.870 6.057 6.210 6.341 6.456 6.559 
14.600 4.331 4.821 5.295 5.623 5.863 6.050 6.203 6.334 6.449 6.553 
14.700 4.329 4.813 5.287 5.616 5.856 6.043 6.197 6.328 6.443 6.546 
14.800 4.327 4.805 5.279 5.608 5.849 6.036 6.190 6.321 6.436 6.539 
14.900 4.325 4.797 5.271 5.601 5.842 6.029 6.183 6.315 6.430 6.533 
15.000 4.324 4.790 5.264 5.593 5.835 6.022 6.177 6.308 6.423 6.526 


==> Figures/Linearized_gBloch_M_during_Pulse.txt <==
t_us xf_full xf_appx zf_full zf_appx zs_full zs_appx 
0.000 0.000 0.000 1.000 1.000 1.000 1.000 
3.000 0.094 0.094 0.996 0.996 0.996 0.996 
6.000 0.187 0.187 0.982 0.982 0.982 0.983 
9.000 0.279 0.279 0.960 0.960 0.961 0.963 
12.000 0.368 0.368 0.930 0.930 0.931 0.936 
15.000 0.454 0.454 0.891 0.891 0.895 0.902 
18.000 0.536 0.536 0.844 0.844 0.852 0.863 
21.000 0.613 0.613 0.790 0.790 0.803 0.819 
24.000 0.684 0.684 0.729 0.729 0.750 0.771 
27.000 0.750 0.750 0.661 0.661 0.693 0.719 
30.000 0.809 0.809 0.588 0.588 0.634 0.665 
33.000 0.860 0.860 0.509 0.509 0.572 0.608 
36.000 0.905 0.905 0.426 0.426 0.510 0.550 
39.000 0.941 0.941 0.339 0.339 0.447 0.491 
42.000 0.968 0.968 0.249 0.249 0.384 0.431 
45.000 0.987 0.987 0.157 0.157 0.322 0.372 
48.000 0.998 0.998 0.063 0.063 0.261 0.313 
51.000 0.999 0.999 -0.031 -0.031 0.203 0.255 
54.000 0.992 0.992 -0.125 -0.125 0.146 0.199 
57.000 0.975 0.975 -0.218 -0.218 0.093 0.145 
60.000 0.951 0.951 -0.308 -0.308 0.042 0.093 
63.000 0.917 0.917 -0.397 -0.397 -0.005 0.044 
66.000 0.876 0.876 -0.481 -0.481 -0.049 -0.003 
69.000 0.827 0.827 -0.561 -0.561 -0.090 -0.047 
72.000 0.770 0.770 -0.637 -0.637 -0.126 -0.087 
75.000 0.707 0.707 -0.706 -0.706 -0.159 -0.124 
78.000 0.637 0.637 -0.770 -0.770 -0.189 -0.158 
81.000 0.562 0.562 -0.826 -0.826 -0.214 -0.188 
84.000 0.481 0.481 -0.875 -0.875 -0.237 -0.214 
87.000 0.397 0.397 -0.917 -0.917 -0.255 -0.237 
90.000 0.309 0.309 -0.950 -0.950 -0.270 -0.257 
93.000 0.218 0.218 -0.975 -0.975 -0.282 -0.273 
96.000 0.125 0.125 -0.991 -0.991 -0.291 -0.285 
99.000 0.032 0.032 -0.998 -0.998 -0.297 -0.295 


==> Figures/Linearized_gBloch_vary_alpha.txt <==
alpha/pi xf_full xf_appx zf_full zf_appx zs_full zs_appx 
0.010 0.031 0.031 1.000 1.000 1.000 1.000 
0.040 0.125 0.125 0.992 0.992 0.995 0.995 
0.070 0.218 0.218 0.976 0.976 0.986 0.986 
0.100 0.309 0.309 0.951 0.951 0.972 0.972 
0.130 0.397 0.397 0.918 0.918 0.952 0.952 
0.160 0.481 0.481 0.876 0.876 0.928 0.928 
0.190 0.562 0.562 0.827 0.827 0.900 0.900 
0.220 0.637 0.637 0.771 0.771 0.867 0.867 
0.250 0.706 0.706 0.707 0.707 0.830 0.830 
0.280 0.770 0.770 0.638 0.638 0.789 0.789 
0.310 0.826 0.826 0.562 0.562 0.745 0.745 
0.340 0.875 0.875 0.482 0.482 0.698 0.698 
0.370 0.917 0.917 0.398 0.398 0.648 0.648 
0.400 0.950 0.950 0.310 0.310 0.596 0.596 
0.430 0.975 0.975 0.219 0.219 0.541 0.542 
0.460 0.991 0.991 0.126 0.126 0.486 0.486 
0.490 0.999 0.999 0.032 0.032 0.429 0.430 
0.520 0.997 0.997 -0.062 -0.062 0.372 0.373 
0.550 0.987 0.987 -0.156 -0.156 0.315 0.316 
0.580 0.968 0.968 -0.248 -0.248 0.258 0.259 
0.610 0.940 0.940 -0.338 -0.338 0.202 0.202 
0.640 0.904 0.904 -0.425 -0.425 0.147 0.147 
0.670 0.860 0.860 -0.508 -0.508 0.093 0.094 
0.700 0.808 0.808 -0.587 -0.587 0.042 0.043 
0.730 0.749 0.749 -0.660 -0.660 -0.008 -0.007 
0.760 0.684 0.684 -0.728 -0.728 -0.054 -0.053 
0.790 0.612 0.612 -0.789 -0.789 -0.098 -0.097 
0.820 0.535 0.535 -0.843 -0.843 -0.138 -0.137 
0.850 0.454 0.454 -0.890 -0.890 -0.175 -0.173 
0.880 0.368 0.368 -0.929 -0.929 -0.208 -0.206 
0.910 0.279 0.279 -0.959 -0.959 -0.237 -0.235 
0.940 0.187 0.187 -0.981 -0.981 -0.261 -0.260 
0.970 0.094 0.094 -0.994 -0.994 -0.282 -0.281 
1.000 0.000 0.000 -0.999 -0.999 -0.299 -0.297 


==> Figures/Pulse_Response_FA180deg.txt <==
TRF_s z_Bloch z_gBloch_Lorentzian z_gBloch_Gaussian z_gBloch_superLorentzian z_Sled_Lorentzian z_Sled_Gaussian z_Sled_superLorentzian z_Graham_spec_Lorentzian z_Graham_spec_Gaussian z_Graham_spec_superLorentzian z_Graham_SF_approx_Lorentzian z_Graham_SF_approx_Gaussian 
2.000e-07 -9.900e-01 -9.902e-01 -1.000e+00 -1.000e+00 7.452e-03 7.213e-03 7.212e-03 7.431e-03 7.193e-03 7.192e-03 4.053e-10 3.234e-10 
2.283e-07 -9.886e-01 -9.888e-01 -1.000e+00 -1.000e+00 7.486e-03 7.214e-03 7.212e-03 7.466e-03 7.193e-03 7.192e-03 5.283e-10 4.215e-10 
2.607e-07 -9.870e-01 -9.872e-01 -1.000e+00 -1.000e+00 7.525e-03 7.214e-03 7.212e-03 7.505e-03 7.194e-03 7.192e-03 6.887e-10 5.495e-10 
2.977e-07 -9.852e-01 -9.854e-01 -1.000e+00 -1.000e+00 7.570e-03 7.215e-03 7.213e-03 7.550e-03 7.195e-03 7.192e-03 8.977e-10 7.163e-10 
3.399e-07 -9.832e-01 -9.833e-01 -9.999e-01 -1.000e+00 7.622e-03 7.216e-03 7.213e-03 7.602e-03 7.195e-03 7.193e-03 1.170e-09 9.337e-10 
3.880e-07 -9.808e-01 -9.809e-01 -9.998e-01 -1.000e+00 7.682e-03 7.217e-03 7.213e-03 7.661e-03 7.196e-03 7.193e-03 1.526e-09 1.217e-09 
4.430e-07 -9.781e-01 -9.782e-01 -9.997e-01 -1.000e+00 7.750e-03 7.218e-03 7.213e-03 7.729e-03 7.198e-03 7.193e-03 1.989e-09 1.587e-09 
5.058e-07 -9.750e-01 -9.752e-01 -9.996e-01 -1.000e+00 7.828e-03 7.220e-03 7.214e-03 7.808e-03 7.200e-03 7.193e-03 2.592e-09 2.068e-09 
5.775e-07 -9.715e-01 -9.717e-01 -9.995e-01 -1.000e+00 7.919e-03 7.222e-03 7.214e-03 7.898e-03 7.202e-03 7.194e-03 3.379e-09 2.696e-09 
6.594e-07 -9.676e-01 -9.677e-01 -9.993e-01 -1.000e+00 8.022e-03 7.225e-03 7.215e-03 8.002e-03 7.205e-03 7.195e-03 4.405e-09 3.515e-09 
7.528e-07 -9.631e-01 -9.632e-01 -9.990e-01 -9.999e-01 8.142e-03 7.229e-03 7.215e-03 8.121e-03 7.209e-03 7.195e-03 5.742e-09 4.581e-09 
8.595e-07 -9.579e-01 -9.581e-01 -9.986e-01 -9.998e-01 8.279e-03 7.234e-03 7.217e-03 8.260e-03 7.214e-03 7.196e-03 7.485e-09 5.972e-09 
9.813e-07 -9.521e-01 -9.522e-01 -9.982e-01 -9.998e-01 8.438e-03 7.241e-03 7.218e-03 8.419e-03 7.221e-03 7.198e-03 9.757e-09 7.785e-09 
1.120e-06 -9.455e-01 -9.456e-01 -9.976e-01 -9.996e-01 8.622e-03 7.249e-03 7.220e-03 8.604e-03 7.229e-03 7.200e-03 1.272e-08 1.015e-08 
1.279e-06 -9.380e-01 -9.382e-01 -9.968e-01 -9.995e-01 8.836e-03 7.261e-03 7.222e-03 8.818e-03 7.241e-03 7.202e-03 1.658e-08 1.323e-08 
1.461e-06 -9.296e-01 -9.297e-01 -9.958e-01 -9.993e-01 9.084e-03 7.275e-03 7.225e-03 9.068e-03 7.255e-03 7.205e-03 2.161e-08 1.724e-08 
1.668e-06 -9.200e-01 -9.201e-01 -9.945e-01 -9.990e-01 9.373e-03 7.295e-03 7.229e-03 9.358e-03 7.275e-03 7.209e-03 2.817e-08 2.248e-08 
1.904e-06 -9.092e-01 -9.093e-01 -9.928e-01 -9.987e-01 9.711e-03 7.320e-03 7.234e-03 9.697e-03 7.300e-03 7.214e-03 3.673e-08 2.930e-08 
2.174e-06 -8.970e-01 -8.971e-01 -9.906e-01 -9.982e-01 1.011e-02 7.353e-03 7.240e-03 1.009e-02 7.333e-03 7.220e-03 4.788e-08 3.820e-08 
2.482e-06 -8.832e-01 -8.833e-01 -9.878e-01 -9.977e-01 1.057e-02 7.396e-03 7.249e-03 1.056e-02 7.376e-03 7.229e-03 6.241e-08 4.979e-08 
2.834e-06 -8.678e-01 -8.679e-01 -9.840e-01 -9.969e-01 1.112e-02 7.452e-03 7.260e-03 1.111e-02 7.432e-03 7.240e-03 8.135e-08 6.491e-08 
3.235e-06 -8.505e-01 -8.506e-01 -9.792e-01 -9.959e-01 1.177e-02 7.525e-03 7.274e-03 1.176e-02 7.505e-03 7.254e-03 1.060e-07 8.461e-08 
3.694e-06 -8.311e-01 -8.312e-01 -9.730e-01 -9.947e-01 1.254e-02 7.622e-03 7.293e-03 1.253e-02 7.602e-03 7.273e-03 1.382e-07 1.103e-07 
4.217e-06 -8.095e-01 -8.096e-01 -9.649e-01 -9.930e-01 1.346e-02 7.748e-03 7.318e-03 1.346e-02 7.729e-03 7.298e-03 1.803e-07 1.438e-07 
4.815e-06 -7.854e-01 -7.855e-01 -9.546e-01 -9.909e-01 1.457e-02 7.915e-03 7.350e-03 1.456e-02 7.895e-03 7.330e-03 2.362e-07 1.874e-07 
5.497e-06 -7.588e-01 -7.589e-01 -9.413e-01 -9.881e-01 1.589e-02 8.134e-03 7.391e-03 1.589e-02 8.115e-03 7.372e-03 3.222e-07 2.445e-07 
6.277e-06 -7.294e-01 -7.295e-01 -9.244e-01 -9.845e-01 1.750e-02 8.423e-03 7.446e-03 1.749e-02 8.406e-03 7.426e-03 5.474e-07 3.213e-07 
7.166e-06 -6.971e-01 -6.971e-01 -9.029e-01 -9.799e-01 1.945e-02 8.808e-03 7.516e-03 1.945e-02 8.793e-03 7.497e-03 1.565e-06 4.471e-07 
8.182e-06 -6.617e-01 -6.617e-01 -8.758e-01 -9.740e-01 2.183e-02 9.323e-03 7.609e-03 2.183e-02 9.310e-03 7.589e-03 6.450e-06 8.130e-07 
9.342e-06 -6.232e-01 -6.232e-01 -8.422e-01 -9.665e-01 2.479e-02 1.002e-02 7.729e-03 2.475e-02 1.000e-02 7.709e-03 2.668e-05 2.481e-06 
1.067e-05 -5.815e-01 -5.815e-01 -8.009e-01 -9.569e-01 2.837e-02 1.095e-02 7.885e-03 2.834e-02 1.094e-02 7.866e-03 9.692e-05 1.011e-05 
1.218e-05 -5.366e-01 -5.366e-01 -7.510e-01 -9.449e-01 3.278e-02 1.223e-02 8.088e-03 3.276e-02 1.222e-02 8.069e-03 3.036e-04 3.997e-05 
1.390e-05 -4.887e-01 -4.887e-01 -6.921e-01 -9.298e-01 3.824e-02 1.398e-02 8.351e-03 3.823e-02 1.398e-02 8.334e-03 8.281e-04 1.384e-04 
1.587e-05 -4.378e-01 -4.303e-01 -6.244e-01 -9.111e-01 4.499e-02 1.641e-02 8.694e-03 4.499e-02 1.640e-02 8.679e-03 1.997e-03 4.149e-04 
1.812e-05 -3.842e-01 -3.773e-01 -5.489e-01 -8.884e-01 5.331e-02 1.976e-02 9.141e-03 5.332e-02 1.975e-02 9.127e-03 4.318e-03 1.089e-03 
2.069e-05 -3.283e-01 -3.222e-01 -4.681e-01 -8.611e-01 6.355e-02 2.443e-02 9.721e-03 6.357e-02 2.440e-02 9.710e-03 8.488e-03 2.538e-03 
2.363e-05 -2.703e-01 -2.652e-01 -3.852e-01 -8.289e-01 7.607e-02 3.080e-02 1.048e-02 7.610e-02 3.078e-02 1.047e-02 1.534e-02 5.327e-03 
2.697e-05 -2.107e-01 -2.087e-01 -3.040e-01 -7.917e-01 9.126e-02 3.946e-02 1.146e-02 9.128e-02 3.945e-02 1.145e-02 2.577e-02 1.020e-02 
3.080e-05 -1.499e-01 -1.487e-01 -2.276e-01 -7.497e-01 1.095e-01 5.097e-02 1.273e-02 1.095e-01 5.097e-02 1.272e-02 4.058e-02 1.802e-02 
3.516e-05 -8.836e-02 -8.768e-02 -1.580e-01 -7.033e-01 1.310e-01 6.591e-02 1.438e-02 1.310e-01 6.590e-02 1.437e-02 6.040e-02 2.967e-02 
4.015e-05 -2.656e-02 -2.623e-02 -9.491e-02 -6.533e-01 1.561e-01 8.471e-02 1.651e-02 1.561e-01 8.470e-02 1.650e-02 8.558e-02 4.592e-02 
4.584e-05 3.509e-02 3.515e-02 -3.674e-02 -6.008e-01 1.848e-01 1.077e-01 1.925e-02 1.849e-01 1.077e-01 1.925e-02 1.161e-01 6.731e-02 
5.233e-05 9.621e-02 9.615e-02 1.860e-02 -5.470e-01 2.170e-01 1.349e-01 2.278e-02 2.171e-01 1.349e-01 2.277e-02 1.517e-01 9.409e-02 
5.975e-05 1.564e-01 1.563e-01 7.287e-02 -4.931e-01 2.525e-01 1.663e-01 2.726e-02 2.526e-01 1.663e-01 2.725e-02 1.917e-01 1.262e-01 
6.822e-05 2.155e-01 2.154e-01 1.262e-01 -4.401e-01 2.907e-01 2.015e-01 3.293e-02 2.909e-01 2.017e-01 3.290e-02 2.354e-01 1.631e-01 
7.789e-05 2.730e-01 2.731e-01 1.802e-01 -3.889e-01 3.312e-01 2.397e-01 3.996e-02 3.314e-01 2.404e-01 3.993e-02 2.817e-01 2.043e-01 
8.893e-05 3.288e-01 3.292e-01 2.338e-01 -3.394e-01 3.734e-01 2.802e-01 4.859e-02 3.734e-01 2.819e-01 4.858e-02 3.296e-01 2.489e-01 
1.015e-04 3.826e-01 3.832e-01 2.877e-01 -2.915e-01 4.166e-01 3.229e-01 5.907e-02 4.163e-01 3.255e-01 5.907e-02 3.783e-01 2.958e-01 
1.159e-04 4.341e-01 4.355e-01 3.403e-01 -2.421e-01 4.607e-01 3.679e-01 7.160e-02 4.594e-01 3.703e-01 7.161e-02 4.268e-01 3.440e-01 
1.324e-04 4.832e-01 4.857e-01 3.928e-01 -1.967e-01 5.045e-01 4.148e-01 8.636e-02 5.019e-01 4.155e-01 8.639e-02 4.744e-01 3.928e-01 
1.511e-04 5.297e-01 5.330e-01 4.448e-01 -1.513e-01 5.468e-01 4.623e-01 1.035e-01 5.434e-01 4.606e-01 1.036e-01 5.204e-01 4.411e-01 
1.725e-04 5.734e-01 5.763e-01 4.965e-01 -1.049e-01 5.863e-01 5.081e-01 1.231e-01 5.834e-01 5.047e-01 1.232e-01 5.644e-01 4.883e-01 
1.970e-04 6.143e-01 6.167e-01 5.419e-01 -5.755e-02 6.240e-01 5.504e-01 1.451e-01 6.215e-01 5.475e-01 1.453e-01 6.059e-01 5.337e-01 
2.249e-04 6.523e-01 6.544e-01 5.847e-01 -9.445e-03 6.595e-01 5.908e-01 1.696e-01 6.575e-01 5.884e-01 1.699e-01 6.448e-01 5.770e-01 
2.568e-04 6.875e-01 6.892e-01 6.247e-01 3.928e-02 6.928e-01 6.291e-01 1.964e-01 6.912e-01 6.271e-01 1.968e-01 6.809e-01 6.178e-01 
2.932e-04 7.198e-01 7.212e-01 6.620e-01 8.841e-02 7.238e-01 6.651e-01 2.256e-01 7.224e-01 6.634e-01 2.259e-01 7.142e-01 6.558e-01 
3.347e-04 7.494e-01 7.505e-01 6.964e-01 1.377e-01 7.523e-01 6.986e-01 2.566e-01 7.513e-01 6.972e-01 2.569e-01 7.447e-01 6.911e-01 
3.822e-04 7.764e-01 7.773e-01 7.280e-01 1.868e-01 7.785e-01 7.295e-01 2.892e-01 7.777e-01 7.284e-01 2.895e-01 7.724e-01 7.235e-01 
4.363e-04 8.009e-01 8.015e-01 7.569e-01 2.355e-01 8.024e-01 7.580e-01 3.232e-01 8.018e-01 7.571e-01 3.234e-01 7.976e-01 7.532e-01 
4.982e-04 8.230e-01 8.235e-01 7.832e-01 2.835e-01 8.241e-01 7.840e-01 3.581e-01 8.236e-01 7.833e-01 3.582e-01 8.203e-01 7.802e-01 
5.688e-04 8.429e-01 8.433e-01 8.071e-01 3.304e-01 8.437e-01 8.076e-01 3.935e-01 8.433e-01 8.071e-01 3.937e-01 8.407e-01 8.046e-01 
6.494e-04 8.608e-01 8.611e-01 8.286e-01 3.762e-01 8.614e-01 8.290e-01 4.292e-01 8.611e-01 8.286e-01 4.293e-01 8.591e-01 8.266e-01 
7.415e-04 8.768e-01 8.770e-01 8.480e-01 4.204e-01 8.772e-01 8.483e-01 4.648e-01 8.770e-01 8.479e-01 4.649e-01 8.754e-01 8.464e-01 
8.465e-04 8.911e-01 8.913e-01 8.654e-01 4.630e-01 8.914e-01 8.656e-01 4.999e-01 8.912e-01 8.653e-01 5.000e-01 8.900e-01 8.641e-01 
9.665e-04 9.038e-01 9.040e-01 8.810e-01 5.038e-01 9.041e-01 8.811e-01 5.343e-01 9.039e-01 8.809e-01 5.344e-01 9.030e-01 8.799e-01 
1.104e-03 9.152e-01 9.153e-01 8.948e-01 5.426e-01 9.154e-01 8.949e-01 5.678e-01 9.152e-01 8.947e-01 5.678e-01 9.145e-01 8.940e-01 
1.260e-03 9.252e-01 9.253e-01 9.072e-01 5.794e-01 9.254e-01 9.072e-01 6.001e-01 9.253e-01 9.071e-01 6.001e-01 9.247e-01 9.065e-01 
1.438e-03 9.342e-01 9.342e-01 9.182e-01 6.142e-01 9.343e-01 9.182e-01 6.310e-01 9.342e-01 9.181e-01 6.311e-01 9.337e-01 9.177e-01 
1.642e-03 9.420e-01 9.421e-01 9.279e-01 6.468e-01 9.421e-01 9.279e-01 6.605e-01 9.421e-01 9.278e-01 6.606e-01 9.417e-01 9.275e-01 
1.875e-03 9.490e-01 9.491e-01 9.365e-01 6.774e-01 9.491e-01 9.365e-01 6.885e-01 9.490e-01 9.365e-01 6.885e-01 9.488e-01 9.362e-01 
2.141e-03 9.552e-01 9.552e-01 9.442e-01 7.058e-01 9.552e-01 9.442e-01 7.148e-01 9.552e-01 9.441e-01 7.149e-01 9.550e-01 9.439e-01 
2.444e-03 9.606e-01 9.607e-01 9.509e-01 7.323e-01 9.607e-01 9.509e-01 7.395e-01 9.606e-01 9.509e-01 7.396e-01 9.605e-01 9.507e-01 
2.791e-03 9.654e-01 9.654e-01 9.568e-01 7.568e-01 9.654e-01 9.569e-01 7.626e-01 9.654e-01 9.568e-01 7.627e-01 9.653e-01 9.567e-01 
3.186e-03 9.696e-01 9.697e-01 9.621e-01 7.794e-01 9.697e-01 9.621e-01 7.841e-01 9.696e-01 9.621e-01 7.841e-01 9.695e-01 9.620e-01 
3.638e-03 9.734e-01 9.734e-01 9.667e-01 8.002e-01 9.734e-01 9.667e-01 8.040e-01 9.734e-01 9.667e-01 8.040e-01 9.733e-01 9.666e-01 
4.154e-03 9.766e-01 9.766e-01 9.708e-01 8.194e-01 9.766e-01 9.708e-01 8.223e-01 9.766e-01 9.708e-01 8.224e-01 9.766e-01 9.707e-01 
4.742e-03 9.795e-01 9.795e-01 9.744e-01 8.369e-01 9.795e-01 9.744e-01 8.392e-01 9.795e-01 9.744e-01 8.393e-01 9.795e-01 9.743e-01 
5.415e-03 9.820e-01 9.820e-01 9.775e-01 8.529e-01 9.820e-01 9.775e-01 8.548e-01 9.820e-01 9.775e-01 8.548e-01 9.820e-01 9.775e-01 
6.182e-03 9.842e-01 9.842e-01 9.803e-01 8.675e-01 9.842e-01 9.803e-01 8.690e-01 9.842e-01 9.803e-01 8.690e-01 9.842e-01 9.803e-01 
7.058e-03 9.862e-01 9.862e-01 9.827e-01 8.808e-01 9.862e-01 9.827e-01 8.819e-01 9.862e-01 9.827e-01 8.820e-01 9.862e-01 9.827e-01 
8.059e-03 9.879e-01 9.879e-01 9.848e-01 8.928e-01 9.879e-01 9.848e-01 8.937e-01 9.879e-01 9.848e-01 8.938e-01 9.879e-01 9.848e-01 
9.201e-03 9.894e-01 9.894e-01 9.867e-01 9.038e-01 9.894e-01 9.867e-01 9.045e-01 9.894e-01 9.867e-01 9.045e-01 9.894e-01 9.867e-01 
1.050e-02 9.907e-01 9.907e-01 9.884e-01 9.137e-01 9.907e-01 9.884e-01 9.142e-01 9.907e-01 9.884e-01 9.143e-01 9.907e-01 9.884e-01 
1.199e-02 9.919e-01 9.919e-01 9.898e-01 9.226e-01 9.919e-01 9.898e-01 9.231e-01 9.919e-01 9.898e-01 9.231e-01 9.919e-01 9.898e-01 
1.369e-02 9.929e-01 9.929e-01 9.911e-01 9.307e-01 9.929e-01 9.911e-01 9.311e-01 9.929e-01 9.911e-01 9.311e-01 9.929e-01 9.911e-01 
1.563e-02 9.938e-01 9.938e-01 9.922e-01 9.380e-01 9.938e-01 9.922e-01 9.383e-01 9.938e-01 9.922e-01 9.383e-01 9.938e-01 9.922e-01 
1.785e-02 9.945e-01 9.945e-01 9.932e-01 9.446e-01 9.945e-01 9.932e-01 9.448e-01 9.945e-01 9.932e-01 9.448e-01 9.945e-01 9.932e-01 
2.038e-02 9.952e-01 9.952e-01 9.940e-01 9.505e-01 9.952e-01 9.940e-01 9.507e-01 9.952e-01 9.940e-01 9.507e-01 9.952e-01 9.940e-01 
2.327e-02 9.958e-01 9.958e-01 9.948e-01 9.558e-01 9.958e-01 9.948e-01 9.559e-01 9.958e-01 9.948e-01 9.560e-01 9.958e-01 9.948e-01 
2.657e-02 9.963e-01 9.963e-01 9.954e-01 9.606e-01 9.963e-01 9.954e-01 9.607e-01 9.963e-01 9.954e-01 9.607e-01 9.963e-01 9.954e-01 
3.033e-02 9.968e-01 9.968e-01 9.960e-01 9.649e-01 9.968e-01 9.960e-01 9.649e-01 9.968e-01 9.960e-01 9.650e-01 9.968e-01 9.960e-01 
3.463e-02 9.972e-01 9.972e-01 9.965e-01 9.687e-01 9.972e-01 9.965e-01 9.688e-01 9.972e-01 9.965e-01 9.688e-01 9.972e-01 9.965e-01 
3.954e-02 9.976e-01 9.976e-01 9.969e-01 9.721e-01 9.976e-01 9.969e-01 9.722e-01 9.976e-01 9.969e-01 9.722e-01 9.976e-01 9.969e-01 
4.514e-02 9.979e-01 9.979e-01 9.973e-01 9.752e-01 9.979e-01 9.973e-01 9.753e-01 9.979e-01 9.973e-01 9.753e-01 9.979e-01 9.973e-01 
5.154e-02 9.981e-01 9.981e-01 9.977e-01 9.780e-01 9.981e-01 9.977e-01 9.780e-01 9.981e-01 9.977e-01 9.781e-01 9.981e-01 9.977e-01 
5.885e-02 9.984e-01 9.984e-01 9.980e-01 9.805e-01 9.984e-01 9.980e-01 9.805e-01 9.984e-01 9.980e-01 9.805e-01 9.984e-01 9.980e-01 
6.719e-02 9.986e-01 9.986e-01 9.982e-01 9.827e-01 9.986e-01 9.982e-01 9.827e-01 9.986e-01 9.982e-01 9.827e-01 9.986e-01 9.982e-01 
7.671e-02 9.988e-01 9.988e-01 9.984e-01 9.846e-01 9.988e-01 9.984e-01 9.846e-01 9.988e-01 9.984e-01 9.847e-01 9.988e-01 9.984e-01 
8.759e-02 9.989e-01 9.989e-01 9.986e-01 9.864e-01 9.989e-01 9.986e-01 9.864e-01 9.989e-01 9.986e-01 9.864e-01 9.989e-01 9.986e-01 
1.000e-01 9.991e-01 9.991e-01 9.988e-01 9.880e-01 9.991e-01 9.988e-01 9.880e-01 9.991e-01 9.988e-01 9.880e-01 9.991e-01 9.988e-01 


==> Figures/Pulse_Response_FA45deg.txt <==
TRF_s z_Bloch z_gBloch_Lorentzian z_gBloch_Gaussian z_gBloch_superLorentzian z_Sled_Lorentzian z_Sled_Gaussian z_Sled_superLorentzian z_Graham_spec_Lorentzian z_Graham_spec_Gaussian z_Graham_spec_superLorentzian z_Graham_SF_approx_Lorentzian z_Graham_SF_approx_Gaussian 
2.000e-07 7.090e-01 7.090e-01 7.071e-01 7.071e-01 7.361e-01 7.346e-01 7.346e-01 7.361e-01 7.346e-01 7.346e-01 6.485e-09 5.174e-09 
2.283e-07 7.093e-01 7.093e-01 7.071e-01 7.071e-01 7.363e-01 7.346e-01 7.346e-01 7.363e-01 7.346e-01 7.346e-01 8.455e-09 6.745e-09 
2.607e-07 7.096e-01 7.096e-01 7.071e-01 7.071e-01 7.366e-01 7.346e-01 7.346e-01 7.366e-01 7.346e-01 7.346e-01 1.107e-08 8.792e-09 
2.977e-07 7.100e-01 7.100e-01 7.071e-01 7.071e-01 7.368e-01 7.346e-01 7.346e-01 7.368e-01 7.346e-01 7.346e-01 1.536e-08 1.147e-08 
3.399e-07 7.104e-01 7.104e-01 7.071e-01 7.071e-01 7.371e-01 7.346e-01 7.346e-01 7.372e-01 7.346e-01 7.346e-01 3.183e-08 1.507e-08 
3.880e-07 7.108e-01 7.108e-01 7.071e-01 7.071e-01 7.375e-01 7.346e-01 7.346e-01 7.375e-01 7.346e-01 7.346e-01 1.491e-07 2.170e-08 
4.430e-07 7.113e-01 7.113e-01 7.072e-01 7.071e-01 7.379e-01 7.346e-01 7.346e-01 7.379e-01 7.346e-01 7.346e-01 9.292e-07 5.176e-08 
5.058e-07 7.119e-01 7.119e-01 7.072e-01 7.071e-01 7.384e-01 7.347e-01 7.346e-01 7.384e-01 7.347e-01 7.346e-01 5.096e-06 2.632e-07 
5.775e-07 7.126e-01 7.126e-01 7.072e-01 7.071e-01 7.389e-01 7.347e-01 7.346e-01 7.389e-01 7.347e-01 7.346e-01 2.302e-05 1.578e-06 
6.594e-07 7.134e-01 7.134e-01 7.072e-01 7.071e-01 7.395e-01 7.347e-01 7.346e-01 7.395e-01 7.347e-01 7.346e-01 8.657e-05 8.143e-06 
7.528e-07 7.142e-01 7.142e-01 7.072e-01 7.071e-01 7.402e-01 7.347e-01 7.346e-01 7.402e-01 7.347e-01 7.346e-01 2.764e-04 3.474e-05 
8.595e-07 7.152e-01 7.152e-01 7.073e-01 7.071e-01 7.410e-01 7.347e-01 7.346e-01 7.410e-01 7.347e-01 7.346e-01 7.642e-04 1.242e-04 
9.813e-07 7.164e-01 7.164e-01 7.073e-01 7.072e-01 7.419e-01 7.348e-01 7.346e-01 7.419e-01 7.348e-01 7.346e-01 1.863e-03 3.790e-04 
1.120e-06 7.176e-01 7.176e-01 7.074e-01 7.072e-01 7.429e-01 7.348e-01 7.347e-01 7.429e-01 7.348e-01 7.347e-01 4.064e-03 1.008e-03 
1.279e-06 7.191e-01 7.191e-01 7.075e-01 7.072e-01 7.440e-01 7.349e-01 7.347e-01 7.440e-01 7.349e-01 7.347e-01 8.050e-03 2.373e-03 
1.461e-06 7.207e-01 7.207e-01 7.076e-01 7.072e-01 7.453e-01 7.350e-01 7.347e-01 7.453e-01 7.350e-01 7.347e-01 1.465e-02 5.025e-03 
1.668e-06 7.226e-01 7.226e-01 7.078e-01 7.072e-01 7.468e-01 7.351e-01 7.347e-01 7.468e-01 7.351e-01 7.347e-01 2.474e-02 9.695e-03 
1.904e-06 7.247e-01 7.247e-01 7.080e-01 7.073e-01 7.484e-01 7.353e-01 7.347e-01 7.485e-01 7.353e-01 7.347e-01 3.917e-02 1.724e-02 
2.174e-06 7.270e-01 7.270e-01 7.083e-01 7.073e-01 7.503e-01 7.355e-01 7.348e-01 7.503e-01 7.355e-01 7.348e-01 5.856e-02 2.854e-02 
2.482e-06 7.297e-01 7.297e-01 7.086e-01 7.074e-01 7.524e-01 7.358e-01 7.348e-01 7.525e-01 7.358e-01 7.348e-01 8.329e-02 4.438e-02 
2.834e-06 7.326e-01 7.326e-01 7.091e-01 7.075e-01 7.548e-01 7.361e-01 7.349e-01 7.548e-01 7.361e-01 7.349e-01 1.134e-01 6.533e-02 
3.235e-06 7.360e-01 7.360e-01 7.097e-01 7.076e-01 7.575e-01 7.366e-01 7.350e-01 7.575e-01 7.366e-01 7.350e-01 1.486e-01 9.166e-02 
3.694e-06 7.397e-01 7.397e-01 7.104e-01 7.078e-01 7.605e-01 7.371e-01 7.351e-01 7.606e-01 7.371e-01 7.351e-01 1.883e-01 1.233e-01 
4.217e-06 7.439e-01 7.439e-01 7.114e-01 7.080e-01 7.639e-01 7.379e-01 7.353e-01 7.639e-01 7.379e-01 7.353e-01 2.316e-01 1.599e-01 
4.815e-06 7.485e-01 7.485e-01 7.127e-01 7.082e-01 7.677e-01 7.389e-01 7.355e-01 7.677e-01 7.389e-01 7.355e-01 2.777e-01 2.008e-01 
5.497e-06 7.537e-01 7.537e-01 7.143e-01 7.086e-01 7.719e-01 7.402e-01 7.357e-01 7.719e-01 7.402e-01 7.357e-01 3.256e-01 2.451e-01 
6.277e-06 7.593e-01 7.593e-01 7.164e-01 7.090e-01 7.765e-01 7.418e-01 7.361e-01 7.766e-01 7.418e-01 7.361e-01 3.743e-01 2.918e-01 
7.166e-06 7.655e-01 7.655e-01 7.191e-01 7.096e-01 7.817e-01 7.439e-01 7.365e-01 7.817e-01 7.439e-01 7.365e-01 4.228e-01 3.400e-01 
8.182e-06 7.723e-01 7.723e-01 7.226e-01 7.103e-01 7.874e-01 7.465e-01 7.371e-01 7.874e-01 7.465e-01 7.371e-01 4.705e-01 3.887e-01 
9.342e-06 7.797e-01 7.797e-01 7.269e-01 7.113e-01 7.936e-01 7.499e-01 7.378e-01 7.936e-01 7.499e-01 7.378e-01 5.167e-01 4.371e-01 
1.067e-05 7.876e-01 7.876e-01 7.322e-01 7.125e-01 8.003e-01 7.541e-01 7.387e-01 8.003e-01 7.541e-01 7.387e-01 5.608e-01 4.844e-01 
1.218e-05 7.962e-01 7.962e-01 7.389e-01 7.140e-01 8.076e-01 7.593e-01 7.399e-01 8.076e-01 7.594e-01 7.399e-01 6.026e-01 5.300e-01 
1.390e-05 8.052e-01 8.052e-01 7.469e-01 7.159e-01 8.154e-01 7.657e-01 7.414e-01 8.155e-01 7.657e-01 7.414e-01 6.417e-01 5.735e-01 
1.587e-05 8.148e-01 8.148e-01 7.564e-01 7.183e-01 8.238e-01 7.734e-01 7.433e-01 8.238e-01 7.734e-01 7.433e-01 6.780e-01 6.145e-01 
1.812e-05 8.248e-01 8.248e-01 7.675e-01 7.214e-01 8.326e-01 7.825e-01 7.456e-01 8.326e-01 7.825e-01 7.456e-01 7.115e-01 6.527e-01 
2.069e-05 8.351e-01 8.351e-01 7.800e-01 7.251e-01 8.418e-01 7.929e-01 7.485e-01 8.418e-01 7.929e-01 7.485e-01 7.422e-01 6.882e-01 
2.363e-05 8.457e-01 8.457e-01 7.938e-01 7.295e-01 8.513e-01 8.045e-01 7.520e-01 8.513e-01 8.045e-01 7.520e-01 7.702e-01 7.209e-01 
2.697e-05 8.564e-01 8.565e-01 8.083e-01 7.349e-01 8.610e-01 8.169e-01 7.562e-01 8.610e-01 8.170e-01 7.562e-01 7.956e-01 7.508e-01 
3.080e-05 8.672e-01 8.672e-01 8.232e-01 7.411e-01 8.709e-01 8.299e-01 7.612e-01 8.709e-01 8.302e-01 7.612e-01 8.185e-01 7.780e-01 
3.516e-05 8.778e-01 8.778e-01 8.379e-01 7.484e-01 8.808e-01 8.430e-01 7.670e-01 8.807e-01 8.437e-01 7.671e-01 8.391e-01 8.026e-01 
4.015e-05 8.881e-01 8.882e-01 8.521e-01 7.565e-01 8.905e-01 8.559e-01 7.737e-01 8.904e-01 8.570e-01 7.737e-01 8.576e-01 8.248e-01 
4.584e-05 8.981e-01 8.983e-01 8.657e-01 7.656e-01 9.000e-01 8.686e-01 7.811e-01 8.999e-01 8.700e-01 7.812e-01 8.741e-01 8.448e-01 
5.233e-05 9.076e-01 9.079e-01 8.788e-01 7.754e-01 9.092e-01 8.809e-01 7.893e-01 9.090e-01 8.823e-01 7.895e-01 8.888e-01 8.627e-01 
5.975e-05 9.166e-01 9.170e-01 8.913e-01 7.859e-01 9.179e-01 8.928e-01 7.981e-01 9.176e-01 8.939e-01 7.984e-01 9.019e-01 8.786e-01 
6.822e-05 9.250e-01 9.255e-01 9.031e-01 7.968e-01 9.262e-01 9.042e-01 8.075e-01 9.257e-01 9.048e-01 8.078e-01 9.135e-01 8.929e-01 
7.789e-05 9.328e-01 9.334e-01 9.141e-01 8.081e-01 9.339e-01 9.148e-01 8.172e-01 9.333e-01 9.148e-01 8.177e-01 9.239e-01 9.055e-01 
8.893e-05 9.399e-01 9.407e-01 9.242e-01 8.194e-01 9.411e-01 9.247e-01 8.272e-01 9.403e-01 9.239e-01 8.277e-01 9.330e-01 9.167e-01 
1.015e-04 9.464e-01 9.474e-01 9.331e-01 8.308e-01 9.476e-01 9.335e-01 8.374e-01 9.467e-01 9.322e-01 8.379e-01 9.411e-01 9.267e-01 
1.159e-04 9.524e-01 9.531e-01 9.405e-01 8.421e-01 9.533e-01 9.408e-01 8.477e-01 9.525e-01 9.398e-01 8.481e-01 9.482e-01 9.355e-01 
1.324e-04 9.577e-01 9.583e-01 9.472e-01 8.532e-01 9.584e-01 9.473e-01 8.578e-01 9.578e-01 9.466e-01 8.581e-01 9.545e-01 9.433e-01 
1.511e-04 9.625e-01 9.629e-01 9.532e-01 8.638e-01 9.630e-01 9.533e-01 8.676e-01 9.626e-01 9.527e-01 8.678e-01 9.600e-01 9.501e-01 
1.725e-04 9.668e-01 9.672e-01 9.585e-01 8.740e-01 9.672e-01 9.586e-01 8.771e-01 9.669e-01 9.582e-01 8.773e-01 9.649e-01 9.562e-01 
1.970e-04 9.707e-01 9.709e-01 9.633e-01 8.837e-01 9.710e-01 9.634e-01 8.863e-01 9.707e-01 9.630e-01 8.864e-01 9.692e-01 9.615e-01 
2.249e-04 9.741e-01 9.743e-01 9.676e-01 8.929e-01 9.743e-01 9.677e-01 8.950e-01 9.741e-01 9.674e-01 8.951e-01 9.729e-01 9.662e-01 
2.568e-04 9.772e-01 9.773e-01 9.714e-01 9.016e-01 9.773e-01 9.715e-01 9.033e-01 9.772e-01 9.713e-01 9.034e-01 9.763e-01 9.703e-01 
2.932e-04 9.799e-01 9.800e-01 9.748e-01 9.098e-01 9.800e-01 9.748e-01 9.111e-01 9.799e-01 9.747e-01 9.112e-01 9.792e-01 9.740e-01 
3.347e-04 9.823e-01 9.824e-01 9.778e-01 9.174e-01 9.824e-01 9.778e-01 9.185e-01 9.823e-01 9.777e-01 9.185e-01 9.817e-01 9.772e-01 
3.822e-04 9.844e-01 9.845e-01 9.805e-01 9.245e-01 9.845e-01 9.805e-01 9.254e-01 9.844e-01 9.804e-01 9.254e-01 9.840e-01 9.800e-01 
4.363e-04 9.863e-01 9.863e-01 9.828e-01 9.311e-01 9.863e-01 9.828e-01 9.318e-01 9.863e-01 9.828e-01 9.319e-01 9.860e-01 9.824e-01 
4.982e-04 9.879e-01 9.880e-01 9.849e-01 9.373e-01 9.880e-01 9.849e-01 9.378e-01 9.879e-01 9.848e-01 9.378e-01 9.877e-01 9.846e-01 
5.688e-04 9.894e-01 9.894e-01 9.867e-01 9.429e-01 9.894e-01 9.867e-01 9.434e-01 9.894e-01 9.867e-01 9.434e-01 9.892e-01 9.865e-01 
6.494e-04 9.907e-01 9.907e-01 9.883e-01 9.481e-01 9.907e-01 9.883e-01 9.485e-01 9.907e-01 9.883e-01 9.485e-01 9.905e-01 9.882e-01 
7.415e-04 9.918e-01 9.918e-01 9.898e-01 9.529e-01 9.918e-01 9.898e-01 9.532e-01 9.918e-01 9.897e-01 9.532e-01 9.917e-01 9.896e-01 
8.465e-04 9.928e-01 9.928e-01 9.910e-01 9.574e-01 9.928e-01 9.910e-01 9.576e-01 9.928e-01 9.910e-01 9.576e-01 9.927e-01 9.909e-01 
9.665e-04 9.937e-01 9.937e-01 9.921e-01 9.614e-01 9.937e-01 9.921e-01 9.616e-01 9.937e-01 9.921e-01 9.616e-01 9.936e-01 9.920e-01 
1.104e-03 9.945e-01 9.945e-01 9.931e-01 9.651e-01 9.945e-01 9.931e-01 9.652e-01 9.945e-01 9.931e-01 9.652e-01 9.944e-01 9.930e-01 
1.260e-03 9.952e-01 9.952e-01 9.939e-01 9.685e-01 9.952e-01 9.939e-01 9.686e-01 9.952e-01 9.939e-01 9.686e-01 9.951e-01 9.939e-01 
1.438e-03 9.958e-01 9.958e-01 9.947e-01 9.715e-01 9.958e-01 9.947e-01 9.716e-01 9.958e-01 9.947e-01 9.716e-01 9.957e-01 9.946e-01 
1.642e-03 9.963e-01 9.963e-01 9.953e-01 9.743e-01 9.963e-01 9.953e-01 9.744e-01 9.963e-01 9.953e-01 9.744e-01 9.963e-01 9.953e-01 
1.875e-03 9.967e-01 9.967e-01 9.959e-01 9.769e-01 9.967e-01 9.959e-01 9.769e-01 9.967e-01 9.959e-01 9.769e-01 9.967e-01 9.959e-01 
2.141e-03 9.971e-01 9.971e-01 9.964e-01 9.792e-01 9.971e-01 9.964e-01 9.792e-01 9.971e-01 9.964e-01 9.792e-01 9.971e-01 9.964e-01 
2.444e-03 9.975e-01 9.975e-01 9.969e-01 9.813e-01 9.975e-01 9.969e-01 9.813e-01 9.975e-01 9.969e-01 9.813e-01 9.975e-01 9.968e-01 
2.791e-03 9.978e-01 9.978e-01 9.972e-01 9.832e-01 9.978e-01 9.972e-01 9.832e-01 9.978e-01 9.972e-01 9.832e-01 9.978e-01 9.972e-01 
3.186e-03 9.981e-01 9.981e-01 9.976e-01 9.849e-01 9.981e-01 9.976e-01 9.849e-01 9.981e-01 9.976e-01 9.849e-01 9.981e-01 9.976e-01 
3.638e-03 9.983e-01 9.983e-01 9.979e-01 9.864e-01 9.983e-01 9.979e-01 9.865e-01 9.983e-01 9.979e-01 9.865e-01 9.983e-01 9.979e-01 
4.154e-03 9.985e-01 9.985e-01 9.981e-01 9.878e-01 9.985e-01 9.981e-01 9.878e-01 9.985e-01 9.981e-01 9.879e-01 9.985e-01 9.981e-01 
4.742e-03 9.987e-01 9.987e-01 9.984e-01 9.891e-01 9.987e-01 9.984e-01 9.891e-01 9.987e-01 9.984e-01 9.891e-01 9.987e-01 9.984e-01 
5.415e-03 9.989e-01 9.989e-01 9.986e-01 9.902e-01 9.989e-01 9.986e-01 9.902e-01 9.989e-01 9.986e-01 9.902e-01 9.989e-01 9.986e-01 
6.182e-03 9.990e-01 9.990e-01 9.988e-01 9.913e-01 9.990e-01 9.988e-01 9.913e-01 9.990e-01 9.988e-01 9.913e-01 9.990e-01 9.988e-01 
7.058e-03 9.991e-01 9.991e-01 9.989e-01 9.922e-01 9.991e-01 9.989e-01 9.922e-01 9.991e-01 9.989e-01 9.922e-01 9.991e-01 9.989e-01 
8.059e-03 9.992e-01 9.992e-01 9.990e-01 9.930e-01 9.992e-01 9.990e-01 9.930e-01 9.992e-01 9.990e-01 9.930e-01 9.992e-01 9.990e-01 
9.201e-03 9.993e-01 9.993e-01 9.992e-01 9.937e-01 9.993e-01 9.992e-01 9.937e-01 9.993e-01 9.992e-01 9.937e-01 9.993e-01 9.992e-01 
1.050e-02 9.994e-01 9.994e-01 9.993e-01 9.944e-01 9.994e-01 9.993e-01 9.944e-01 9.994e-01 9.993e-01 9.944e-01 9.994e-01 9.993e-01 
1.199e-02 9.995e-01 9.995e-01 9.994e-01 9.950e-01 9.995e-01 9.994e-01 9.950e-01 9.995e-01 9.994e-01 9.950e-01 9.995e-01 9.994e-01 
1.369e-02 9.996e-01 9.996e-01 9.994e-01 9.955e-01 9.996e-01 9.994e-01 9.955e-01 9.996e-01 9.994e-01 9.955e-01 9.996e-01 9.994e-01 
1.563e-02 9.996e-01 9.996e-01 9.995e-01 9.960e-01 9.996e-01 9.995e-01 9.960e-01 9.996e-01 9.995e-01 9.960e-01 9.996e-01 9.995e-01 
1.785e-02 9.997e-01 9.997e-01 9.996e-01 9.965e-01 9.997e-01 9.996e-01 9.965e-01 9.997e-01 9.996e-01 9.965e-01 9.997e-01 9.996e-01 
2.038e-02 9.997e-01 9.997e-01 9.996e-01 9.968e-01 9.997e-01 9.996e-01 9.968e-01 9.997e-01 9.996e-01 9.968e-01 9.997e-01 9.996e-01 
2.327e-02 9.997e-01 9.997e-01 9.997e-01 9.972e-01 9.997e-01 9.997e-01 9.972e-01 9.997e-01 9.997e-01 9.972e-01 9.997e-01 9.997e-01 
2.657e-02 9.998e-01 9.998e-01 9.997e-01 9.975e-01 9.998e-01 9.997e-01 9.975e-01 9.998e-01 9.997e-01 9.975e-01 9.998e-01 9.997e-01 
3.033e-02 9.998e-01 9.998e-01 9.997e-01 9.978e-01 9.998e-01 9.997e-01 9.978e-01 9.998e-01 9.997e-01 9.978e-01 9.998e-01 9.997e-01 
3.463e-02 9.998e-01 9.998e-01 9.998e-01 9.980e-01 9.998e-01 9.998e-01 9.980e-01 9.998e-01 9.998e-01 9.980e-01 9.998e-01 9.998e-01 
3.954e-02 9.998e-01 9.998e-01 9.998e-01 9.982e-01 9.998e-01 9.998e-01 9.982e-01 9.998e-01 9.998e-01 9.982e-01 9.998e-01 9.998e-01 
4.514e-02 9.999e-01 9.999e-01 9.998e-01 9.984e-01 9.999e-01 9.998e-01 9.984e-01 9.999e-01 9.998e-01 9.984e-01 9.999e-01 9.998e-01 
5.154e-02 9.999e-01 9.999e-01 9.999e-01 9.986e-01 9.999e-01 9.999e-01 9.986e-01 9.999e-01 9.999e-01 9.986e-01 9.999e-01 9.999e-01 
5.885e-02 9.999e-01 9.999e-01 9.999e-01 9.988e-01 9.999e-01 9.999e-01 9.988e-01 9.999e-01 9.999e-01 9.988e-01 9.999e-01 9.999e-01 
6.719e-02 9.999e-01 9.999e-01 9.999e-01 9.989e-01 9.999e-01 9.999e-01 9.989e-01 9.999e-01 9.999e-01 9.989e-01 9.999e-01 9.999e-01 
7.671e-02 9.999e-01 9.999e-01 9.999e-01 9.990e-01 9.999e-01 9.999e-01 9.990e-01 9.999e-01 9.999e-01 9.990e-01 9.999e-01 9.999e-01 
8.759e-02 9.999e-01 9.999e-01 9.999e-01 9.991e-01 9.999e-01 9.999e-01 9.991e-01 9.999e-01 9.999e-01 9.991e-01 9.999e-01 9.999e-01 
1.000e-01 9.999e-01 9.999e-01 9.999e-01 9.992e-01 9.999e-01 9.999e-01 9.992e-01 9.999e-01 9.999e-01 9.992e-01 9.999e-01 9.999e-01 


==> Figures/Pulse_Response_FA90deg.txt <==
TRF_s z_Bloch z_gBloch_Lorentzian z_gBloch_Gaussian z_gBloch_superLorentzian z_Sled_Lorentzian z_Sled_Gaussian z_Sled_superLorentzian z_Graham_spec_Lorentzian z_Graham_spec_Gaussian z_Graham_spec_superLorentzian z_Graham_SF_approx_Lorentzian z_Graham_SF_approx_Gaussian 
2.000e-07 6.335e-03 6.429e-03 1.238e-04 9.597e-05 2.935e-01 2.912e-01 2.912e-01 2.936e-01 2.912e-01 2.912e-01 1.621e-09 1.293e-09 
2.283e-07 7.227e-03 7.322e-03 1.344e-04 9.809e-05 2.939e-01 2.912e-01 2.912e-01 2.939e-01 2.912e-01 2.912e-01 2.113e-09 1.686e-09 
2.607e-07 8.245e-03 8.341e-03 1.482e-04 1.009e-04 2.943e-01 2.912e-01 2.912e-01 2.943e-01 2.912e-01 2.912e-01 2.755e-09 2.198e-09 
2.977e-07 9.405e-03 9.502e-03 1.662e-04 1.045e-04 2.947e-01 2.912e-01 2.912e-01 2.948e-01 2.912e-01 2.912e-01 3.591e-09 2.865e-09 
3.399e-07 1.073e-02 1.082e-02 1.896e-04 1.092e-04 2.952e-01 2.912e-01 2.912e-01 2.953e-01 2.912e-01 2.912e-01 4.681e-09 3.735e-09 
3.880e-07 1.223e-02 1.233e-02 2.201e-04 1.153e-04 2.958e-01 2.912e-01 2.912e-01 2.959e-01 2.913e-01 2.912e-01 6.102e-09 4.869e-09 
4.430e-07 1.395e-02 1.405e-02 2.599e-04 1.233e-04 2.964e-01 2.912e-01 2.912e-01 2.965e-01 2.913e-01 2.912e-01 7.954e-09 6.347e-09 
5.058e-07 1.590e-02 1.600e-02 3.117e-04 1.336e-04 2.972e-01 2.912e-01 2.912e-01 2.973e-01 2.913e-01 2.912e-01 1.037e-08 8.273e-09 
5.775e-07 1.812e-02 1.822e-02 3.793e-04 1.472e-04 2.980e-01 2.913e-01 2.912e-01 2.981e-01 2.913e-01 2.912e-01 1.352e-08 1.078e-08 
6.594e-07 2.065e-02 2.075e-02 4.674e-04 1.648e-04 2.990e-01 2.913e-01 2.912e-01 2.991e-01 2.913e-01 2.912e-01 1.762e-08 1.406e-08 
7.528e-07 2.352e-02 2.363e-02 5.822e-04 1.878e-04 3.001e-01 2.913e-01 2.912e-01 3.002e-01 2.914e-01 2.912e-01 2.297e-08 1.833e-08 
8.595e-07 2.678e-02 2.689e-02 7.318e-04 2.178e-04 3.014e-01 2.914e-01 2.912e-01 3.015e-01 2.914e-01 2.913e-01 2.994e-08 2.389e-08 
9.813e-07 3.049e-02 3.060e-02 9.267e-04 2.568e-04 3.028e-01 2.914e-01 2.912e-01 3.029e-01 2.915e-01 2.913e-01 3.904e-08 3.114e-08 
1.120e-06 3.469e-02 3.480e-02 1.181e-03 3.077e-04 3.045e-01 2.915e-01 2.912e-01 3.046e-01 2.916e-01 2.913e-01 5.115e-08 4.059e-08 
1.279e-06 3.945e-02 3.957e-02 1.511e-03 3.740e-04 3.064e-01 2.916e-01 2.913e-01 3.064e-01 2.917e-01 2.913e-01 7.052e-08 5.295e-08 
1.461e-06 4.484e-02 4.497e-02 1.942e-03 4.604e-04 3.085e-01 2.918e-01 2.913e-01 3.086e-01 2.919e-01 2.913e-01 1.325e-07 6.962e-08 
1.668e-06 5.094e-02 5.107e-02 2.503e-03 5.730e-04 3.109e-01 2.920e-01 2.913e-01 3.110e-01 2.920e-01 2.914e-01 4.876e-07 9.875e-08 
1.904e-06 5.783e-02 5.796e-02 3.233e-03 7.196e-04 3.137e-01 2.922e-01 2.914e-01 3.138e-01 2.923e-01 2.914e-01 2.500e-06 2.055e-07 
2.174e-06 6.559e-02 6.573e-02 4.182e-03 9.105e-04 3.169e-01 2.926e-01 2.914e-01 3.170e-01 2.926e-01 2.915e-01 1.195e-05 8.159e-07 
2.482e-06 7.433e-02 7.448e-02 5.417e-03 1.159e-03 3.205e-01 2.930e-01 2.915e-01 3.206e-01 2.931e-01 2.916e-01 4.837e-05 4.077e-06 
2.834e-06 8.416e-02 8.431e-02 7.020e-03 1.483e-03 3.246e-01 2.936e-01 2.916e-01 3.247e-01 2.936e-01 2.917e-01 1.656e-04 1.847e-05 
3.235e-06 9.517e-02 9.532e-02 9.101e-03 1.903e-03 3.292e-01 2.943e-01 2.918e-01 3.293e-01 2.943e-01 2.918e-01 4.877e-04 7.093e-05 
3.694e-06 1.075e-01 1.076e-01 1.180e-02 2.451e-03 3.345e-01 2.952e-01 2.920e-01 3.346e-01 2.953e-01 2.920e-01 1.256e-03 2.317e-04 
4.217e-06 1.212e-01 1.214e-01 1.529e-02 3.162e-03 3.405e-01 2.964e-01 2.922e-01 3.406e-01 2.965e-01 2.923e-01 2.879e-03 6.543e-04 
4.815e-06 1.365e-01 1.366e-01 1.979e-02 4.084e-03 3.472e-01 2.980e-01 2.925e-01 3.474e-01 2.981e-01 2.926e-01 5.951e-03 1.625e-03 
5.497e-06 1.534e-01 1.536e-01 2.558e-02 5.281e-03 3.549e-01 3.001e-01 2.929e-01 3.550e-01 3.001e-01 2.930e-01 1.124e-02 3.607e-03 
6.277e-06 1.720e-01 1.722e-01 3.301e-02 6.829e-03 3.635e-01 3.027e-01 2.935e-01 3.637e-01 3.028e-01 2.935e-01 1.962e-02 7.250e-03 
7.166e-06 1.925e-01 1.927e-01 4.248e-02 8.828e-03 3.733e-01 3.061e-01 2.942e-01 3.734e-01 3.062e-01 2.942e-01 3.197e-02 1.336e-02 
8.182e-06 2.149e-01 2.151e-01 5.448e-02 1.140e-02 3.842e-01 3.105e-01 2.951e-01 3.844e-01 3.106e-01 2.951e-01 4.902e-02 2.283e-02 
9.342e-06 2.392e-01 2.394e-01 6.958e-02 1.471e-02 3.964e-01 3.162e-01 2.962e-01 3.966e-01 3.162e-01 2.963e-01 7.127e-02 3.651e-02 
1.067e-05 2.655e-01 2.656e-01 8.837e-02 1.893e-02 4.101e-01 3.233e-01 2.977e-01 4.103e-01 3.234e-01 2.978e-01 9.893e-02 5.506e-02 
1.218e-05 2.936e-01 2.938e-01 1.114e-01 2.430e-02 4.252e-01 3.324e-01 2.996e-01 4.254e-01 3.325e-01 2.997e-01 1.318e-01 7.891e-02 
1.390e-05 3.236e-01 3.237e-01 1.393e-01 3.108e-02 4.420e-01 3.437e-01 3.021e-01 4.422e-01 3.438e-01 3.021e-01 1.695e-01 1.082e-01 
1.587e-05 3.552e-01 3.553e-01 1.724e-01 3.956e-02 4.603e-01 3.577e-01 3.051e-01 4.605e-01 3.578e-01 3.052e-01 2.113e-01 1.425e-01 
1.812e-05 3.883e-01 3.883e-01 2.106e-01 5.007e-02 4.803e-01 3.748e-01 3.090e-01 4.805e-01 3.749e-01 3.091e-01 2.563e-01 1.815e-01 
2.069e-05 4.226e-01 4.226e-01 2.535e-01 6.294e-02 5.019e-01 3.951e-01 3.138e-01 5.021e-01 3.952e-01 3.139e-01 3.035e-01 2.244e-01 
2.363e-05 4.577e-01 4.577e-01 3.001e-01 7.848e-02 5.250e-01 4.188e-01 3.197e-01 5.252e-01 4.189e-01 3.198e-01 3.519e-01 2.701e-01 
2.697e-05 4.933e-01 4.933e-01 3.488e-01 9.694e-02 5.495e-01 4.456e-01 3.270e-01 5.497e-01 4.456e-01 3.271e-01 4.006e-01 3.178e-01 
3.080e-05 5.291e-01 5.290e-01 3.979e-01 1.185e-01 5.750e-01 4.749e-01 3.357e-01 5.752e-01 4.751e-01 3.358e-01 4.488e-01 3.664e-01 
3.516e-05 5.645e-01 5.644e-01 4.457e-01 1.432e-01 6.014e-01 5.059e-01 3.461e-01 6.017e-01 5.067e-01 3.462e-01 4.957e-01 4.150e-01 
4.015e-05 5.992e-01 5.993e-01 4.914e-01 1.708e-01 6.283e-01 5.375e-01 3.583e-01 6.286e-01 5.395e-01 3.584e-01 5.409e-01 4.629e-01 
4.584e-05 6.329e-01 6.331e-01 5.347e-01 2.013e-01 6.556e-01 5.682e-01 3.723e-01 6.557e-01 5.728e-01 3.724e-01 5.837e-01 5.093e-01 
5.233e-05 6.652e-01 6.656e-01 5.762e-01 2.341e-01 6.828e-01 6.013e-01 3.883e-01 6.826e-01 6.060e-01 3.884e-01 6.241e-01 5.538e-01 
5.975e-05 6.959e-01 6.966e-01 6.159e-01 2.688e-01 7.096e-01 6.346e-01 4.061e-01 7.089e-01 6.386e-01 4.063e-01 6.617e-01 5.960e-01 
6.822e-05 7.247e-01 7.260e-01 6.540e-01 3.046e-01 7.356e-01 6.678e-01 4.256e-01 7.344e-01 6.701e-01 4.258e-01 6.965e-01 6.355e-01 
7.789e-05 7.516e-01 7.535e-01 6.901e-01 3.410e-01 7.605e-01 7.000e-01 4.466e-01 7.587e-01 7.002e-01 4.470e-01 7.285e-01 6.723e-01 
8.893e-05 7.766e-01 7.791e-01 7.237e-01 3.775e-01 7.842e-01 7.308e-01 4.689e-01 7.817e-01 7.287e-01 4.694e-01 7.577e-01 7.063e-01 
1.015e-04 7.996e-01 8.026e-01 7.542e-01 4.139e-01 8.062e-01 7.591e-01 4.922e-01 8.033e-01 7.553e-01 4.930e-01 7.843e-01 7.374e-01 
1.159e-04 8.207e-01 8.231e-01 7.797e-01 4.502e-01 8.257e-01 7.831e-01 5.164e-01 8.233e-01 7.801e-01 5.173e-01 8.083e-01 7.659e-01 
1.324e-04 8.399e-01 8.418e-01 8.029e-01 4.856e-01 8.436e-01 8.054e-01 5.411e-01 8.417e-01 8.029e-01 5.421e-01 8.299e-01 7.917e-01 
1.511e-04 8.573e-01 8.588e-01 8.241e-01 5.199e-01 8.601e-01 8.258e-01 5.665e-01 8.586e-01 8.238e-01 5.672e-01 8.494e-01 8.149e-01 
1.725e-04 8.731e-01 8.743e-01 8.433e-01 5.529e-01 8.752e-01 8.444e-01 5.919e-01 8.740e-01 8.429e-01 5.924e-01 8.668e-01 8.359e-01 
1.970e-04 8.873e-01 8.882e-01 8.606e-01 5.846e-01 8.888e-01 8.614e-01 6.170e-01 8.879e-01 8.602e-01 6.174e-01 8.823e-01 8.547e-01 
2.249e-04 9.001e-01 9.008e-01 8.762e-01 6.149e-01 9.012e-01 8.768e-01 6.417e-01 9.005e-01 8.758e-01 6.420e-01 8.961e-01 8.715e-01 
2.568e-04 9.115e-01 9.121e-01 8.902e-01 6.438e-01 9.124e-01 8.906e-01 6.658e-01 9.118e-01 8.899e-01 6.660e-01 9.084e-01 8.866e-01 
2.932e-04 9.217e-01 9.222e-01 9.028e-01 6.711e-01 9.224e-01 9.031e-01 6.892e-01 9.219e-01 9.025e-01 6.894e-01 9.193e-01 8.999e-01 
3.347e-04 9.309e-01 9.312e-01 9.141e-01 6.970e-01 9.313e-01 9.142e-01 7.117e-01 9.310e-01 9.138e-01 7.119e-01 9.289e-01 9.118e-01 
3.822e-04 9.390e-01 9.392e-01 9.241e-01 7.213e-01 9.393e-01 9.242e-01 7.334e-01 9.391e-01 9.238e-01 7.335e-01 9.375e-01 9.223e-01 
4.363e-04 9.462e-01 9.464e-01 9.330e-01 7.442e-01 9.465e-01 9.331e-01 7.540e-01 9.463e-01 9.328e-01 7.541e-01 9.450e-01 9.316e-01 
4.982e-04 9.526e-01 9.528e-01 9.409e-01 7.656e-01 9.528e-01 9.410e-01 7.735e-01 9.526e-01 9.408e-01 7.736e-01 9.517e-01 9.398e-01 
5.688e-04 9.583e-01 9.584e-01 9.479e-01 7.856e-01 9.584e-01 9.480e-01 7.920e-01 9.583e-01 9.478e-01 7.921e-01 9.576e-01 9.471e-01 
6.494e-04 9.633e-01 9.634e-01 9.542e-01 8.042e-01 9.634e-01 9.542e-01 8.094e-01 9.633e-01 9.541e-01 8.094e-01 9.627e-01 9.535e-01 
7.415e-04 9.677e-01 9.678e-01 9.597e-01 8.215e-01 9.678e-01 9.597e-01 8.257e-01 9.677e-01 9.596e-01 8.257e-01 9.673e-01 9.592e-01 
8.465e-04 9.716e-01 9.717e-01 9.645e-01 8.375e-01 9.717e-01 9.646e-01 8.408e-01 9.716e-01 9.645e-01 8.409e-01 9.713e-01 9.641e-01 
9.665e-04 9.751e-01 9.751e-01 9.688e-01 8.523e-01 9.751e-01 9.688e-01 8.550e-01 9.751e-01 9.688e-01 8.550e-01 9.748e-01 9.685e-01 
1.104e-03 9.781e-01 9.781e-01 9.726e-01 8.659e-01 9.781e-01 9.726e-01 8.680e-01 9.781e-01 9.726e-01 8.681e-01 9.779e-01 9.724e-01 
1.260e-03 9.808e-01 9.808e-01 9.760e-01 8.784e-01 9.808e-01 9.760e-01 8.801e-01 9.808e-01 9.759e-01 8.801e-01 9.806e-01 9.758e-01 
1.438e-03 9.831e-01 9.831e-01 9.789e-01 8.899e-01 9.831e-01 9.789e-01 8.913e-01 9.831e-01 9.789e-01 8.913e-01 9.830e-01 9.787e-01 
1.642e-03 9.852e-01 9.852e-01 9.815e-01 9.004e-01 9.852e-01 9.815e-01 9.015e-01 9.852e-01 9.815e-01 9.015e-01 9.851e-01 9.814e-01 
1.875e-03 9.870e-01 9.870e-01 9.837e-01 9.100e-01 9.870e-01 9.837e-01 9.109e-01 9.870e-01 9.837e-01 9.109e-01 9.869e-01 9.837e-01 
2.141e-03 9.886e-01 9.886e-01 9.857e-01 9.188e-01 9.886e-01 9.857e-01 9.195e-01 9.886e-01 9.857e-01 9.195e-01 9.886e-01 9.857e-01 
2.444e-03 9.900e-01 9.900e-01 9.875e-01 9.268e-01 9.900e-01 9.875e-01 9.273e-01 9.900e-01 9.875e-01 9.274e-01 9.900e-01 9.874e-01 
2.791e-03 9.912e-01 9.912e-01 9.890e-01 9.341e-01 9.912e-01 9.890e-01 9.345e-01 9.912e-01 9.890e-01 9.345e-01 9.912e-01 9.890e-01 
3.186e-03 9.923e-01 9.923e-01 9.904e-01 9.407e-01 9.923e-01 9.904e-01 9.410e-01 9.923e-01 9.904e-01 9.410e-01 9.923e-01 9.904e-01 
3.638e-03 9.933e-01 9.933e-01 9.916e-01 9.466e-01 9.933e-01 9.916e-01 9.469e-01 9.933e-01 9.916e-01 9.469e-01 9.933e-01 9.916e-01 
4.154e-03 9.941e-01 9.941e-01 9.926e-01 9.521e-01 9.941e-01 9.926e-01 9.523e-01 9.941e-01 9.926e-01 9.523e-01 9.941e-01 9.926e-01 
4.742e-03 9.948e-01 9.948e-01 9.935e-01 9.570e-01 9.948e-01 9.935e-01 9.571e-01 9.948e-01 9.935e-01 9.571e-01 9.948e-01 9.935e-01 
5.415e-03 9.955e-01 9.955e-01 9.943e-01 9.614e-01 9.955e-01 9.943e-01 9.615e-01 9.955e-01 9.943e-01 9.615e-01 9.955e-01 9.943e-01 
6.182e-03 9.960e-01 9.960e-01 9.950e-01 9.654e-01 9.960e-01 9.950e-01 9.655e-01 9.960e-01 9.950e-01 9.655e-01 9.960e-01 9.950e-01 
7.058e-03 9.965e-01 9.965e-01 9.956e-01 9.690e-01 9.965e-01 9.956e-01 9.691e-01 9.965e-01 9.956e-01 9.691e-01 9.965e-01 9.956e-01 
8.059e-03 9.970e-01 9.970e-01 9.962e-01 9.722e-01 9.970e-01 9.962e-01 9.723e-01 9.970e-01 9.962e-01 9.723e-01 9.970e-01 9.962e-01 
9.201e-03 9.973e-01 9.973e-01 9.967e-01 9.752e-01 9.973e-01 9.967e-01 9.752e-01 9.973e-01 9.967e-01 9.752e-01 9.973e-01 9.967e-01 
1.050e-02 9.977e-01 9.977e-01 9.971e-01 9.778e-01 9.977e-01 9.971e-01 9.778e-01 9.977e-01 9.971e-01 9.778e-01 9.977e-01 9.971e-01 
1.199e-02 9.980e-01 9.980e-01 9.974e-01 9.802e-01 9.980e-01 9.974e-01 9.802e-01 9.980e-01 9.974e-01 9.802e-01 9.980e-01 9.974e-01 
1.369e-02 9.982e-01 9.982e-01 9.978e-01 9.823e-01 9.982e-01 9.978e-01 9.823e-01 9.982e-01 9.978e-01 9.823e-01 9.982e-01 9.978e-01 
1.563e-02 9.984e-01 9.984e-01 9.980e-01 9.842e-01 9.984e-01 9.980e-01 9.842e-01 9.984e-01 9.980e-01 9.842e-01 9.984e-01 9.980e-01 
1.785e-02 9.986e-01 9.986e-01 9.983e-01 9.859e-01 9.986e-01 9.983e-01 9.859e-01 9.986e-01 9.983e-01 9.859e-01 9.986e-01 9.983e-01 
2.038e-02 9.988e-01 9.988e-01 9.985e-01 9.874e-01 9.988e-01 9.985e-01 9.874e-01 9.988e-01 9.985e-01 9.874e-01 9.988e-01 9.985e-01 
2.327e-02 9.990e-01 9.990e-01 9.987e-01 9.888e-01 9.990e-01 9.987e-01 9.888e-01 9.990e-01 9.987e-01 9.888e-01 9.990e-01 9.987e-01 
2.657e-02 9.991e-01 9.991e-01 9.989e-01 9.900e-01 9.991e-01 9.989e-01 9.900e-01 9.991e-01 9.989e-01 9.900e-01 9.991e-01 9.989e-01 
3.033e-02 9.992e-01 9.992e-01 9.990e-01 9.911e-01 9.992e-01 9.990e-01 9.911e-01 9.992e-01 9.990e-01 9.911e-01 9.992e-01 9.990e-01 
3.463e-02 9.993e-01 9.993e-01 9.991e-01 9.921e-01 9.993e-01 9.991e-01 9.921e-01 9.993e-01 9.991e-01 9.921e-01 9.993e-01 9.991e-01 
3.954e-02 9.994e-01 9.994e-01 9.992e-01 9.930e-01 9.994e-01 9.992e-01 9.930e-01 9.994e-01 9.992e-01 9.930e-01 9.994e-01 9.992e-01 
4.514e-02 9.995e-01 9.995e-01 9.993e-01 9.938e-01 9.995e-01 9.993e-01 9.938e-01 9.995e-01 9.993e-01 9.938e-01 9.995e-01 9.993e-01 
5.154e-02 9.995e-01 9.995e-01 9.994e-01 9.945e-01 9.995e-01 9.994e-01 9.945e-01 9.995e-01 9.994e-01 9.945e-01 9.995e-01 9.994e-01 
5.885e-02 9.996e-01 9.996e-01 9.995e-01 9.951e-01 9.996e-01 9.995e-01 9.951e-01 9.996e-01 9.995e-01 9.951e-01 9.996e-01 9.995e-01 
6.719e-02 9.996e-01 9.996e-01 9.996e-01 9.956e-01 9.996e-01 9.996e-01 9.956e-01 9.996e-01 9.996e-01 9.956e-01 9.996e-01 9.996e-01 
7.671e-02 9.997e-01 9.997e-01 9.996e-01 9.961e-01 9.997e-01 9.996e-01 9.961e-01 9.997e-01 9.996e-01 9.961e-01 9.997e-01 9.996e-01 
8.759e-02 9.997e-01 9.997e-01 9.997e-01 9.966e-01 9.997e-01 9.997e-01 9.966e-01 9.997e-01 9.997e-01 9.966e-01 9.997e-01 9.997e-01 
1.000e-01 9.998e-01 9.998e-01 9.997e-01 9.970e-01 9.998e-01 9.997e-01 9.970e-01 9.998e-01 9.997e-01 9.970e-01 9.998e-01 9.997e-01 


==> tikz/MT_IDE_Paper-figure6_contourtmp0.dat <==
5.0e0 1.0e-2 6.229e0 6.229e0
6.0e0 1.0e-2 5.876e0 5.876e0
7.0e0 1.0e-2 5.588e0 5.588e0
8.0e0 1.0e-2 5.378e0 5.378e0
9.0e0 1.0e-2 5.25e0 5.25e0
1.0e1 1.0e-2 5.181e0 5.181e0
1.1e1 1.0e-2 5.147e0 5.147e0
1.2e1 1.0e-2 5.126e0 5.126e0
1.3e1 1.0e-2 5.113e0 5.113e0
1.4e1 1.0e-2 5.108e0 5.108e0
1.5e1 1.0e-2 5.11e0 5.11e0
1.6e1 1.0e-2 5.12e0 5.12e0
1.7e1 1.0e-2 5.134e0 5.134e0
1.8e1 1.0e-2 5.151e0 5.151e0
1.9e1 1.0e-2 5.17e0 5.17e0
2.0e1 1.0e-2 5.191e0 5.191e0
2.1e1 1.0e-2 5.213e0 5.213e0
2.2e1 1.0e-2 5.236e0 5.236e0
2.3e1 1.0e-2 5.26e0 5.26e0
2.4e1 1.0e-2 5.284e0 5.284e0
2.5e1 1.0e-2 5.309e0 5.309e0
2.6e1 1.0e-2 5.334e0 5.334e0
2.7e1 1.0e-2 5.359e0 5.359e0
2.8e1 1.0e-2 5.384e0 5.384e0
2.9e1 1.0e-2 5.409e0 5.409e0
3.0e1 1.0e-2 5.434e0 5.434e0
3.1e1 1.0e-2 5.458e0 5.458e0
3.2e1 1.0e-2 5.483e0 5.483e0
3.3e1 1.0e-2 5.507e0 5.507e0
3.4e1 1.0e-2 5.531e0 5.531e0
3.5e1 1.0e-2 5.555e0 5.555e0
3.6e1 1.0e-2 5.578e0 5.578e0
3.7e1 1.0e-2 5.602e0 5.602e0
3.8e1 1.0e-2 5.625e0 5.625e0
3.9e1 1.0e-2 5.648e0 5.648e0
4.0e1 1.0e-2 5.67e0 5.67e0
4.1e1 1.0e-2 5.692e0 5.692e0
4.2e1 1.0e-2 5.714e0 5.714e0
4.3e1 1.0e-2 5.736e0 5.736e0
4.4e1 1.0e-2 5.757e0 5.757e0
4.5e1 1.0e-2 5.778e0 5.778e0
4.6e1 1.0e-2 5.799e0 5.799e0
4.7e1 1.0e-2 5.82e0 5.82e0
4.8e1 1.0e-2 5.84e0 5.84e0
4.9e1 1.0e-2 5.86e0 5.86e0
5.0e1 1.0e-2 5.88e0 5.88e0
5.1e1 1.0e-2 5.9e0 5.9e0
5.2e1 1.0e-2 5.919e0 5.919e0
5.3e1 1.0e-2 5.938e0 5.938e0
5.4e1 1.0e-2 5.957e0 5.957e0
5.5e1 1.0e-2 5.975e0 5.975e0
5.6e1 1.0e-2 5.993e0 5.993e0
5.7e1 1.0e-2 6.012e0 6.012e0
5.8e1 1.0e-2 6.029e0 6.029e0
5.9e1 1.0e-2 6.047e0 6.047e0
6.0e1 1.0e-2 6.065e0 6.065e0
6.1e1 1.0e-2 6.082e0 6.082e0
6.2e1 1.0e-2 6.099e0 6.099e0
6.3e1 1.0e-2 6.116e0 6.116e0
6.4e1 1.0e-2 6.132e0 6.132e0
6.5e1 1.0e-2 6.149e0 6.149e0
6.6e1 1.0e-2 6.165e0 6.165e0
6.7e1 1.0e-2 6.181e0 6.181e0
6.8e1 1.0e-2 6.197e0 6.197e0
6.9e1 1.0e-2 6.213e0 6.213e0
7.0e1 1.0e-2 6.228e0 6.228e0
7.1e1 1.0e-2 6.244e0 6.244e0
7.2e1 1.0e-2 6.259e0 6.259e0
7.3e1 1.0e-2 6.274e0 6.274e0
7.4e1 1.0e-2 6.289e0 6.289e0
7.5e1 1.0e-2 6.303e0 6.303e0
7.6e1 1.0e-2 6.318e0 6.318e0
7.7e1 1.0e-2 6.332e0 6.332e0
7.8e1 1.0e-2 6.347e0 6.347e0
7.9e1 1.0e-2 6.361e0 6.361e0
8.0e1 1.0e-2 6.375e0 6.375e0
8.1e1 1.0e-2 6.389e0 6.389e0
8.2e1 1.0e-2 6.402e0 6.402e0
8.3e1 1.0e-2 6.416e0 6.416e0
8.4e1 1.0e-2 6.429e0 6.429e0
8.5e1 1.0e-2 6.443e0 6.443e0
8.6e1 1.0e-2 6.456e0 6.456e0
8.7e1 1.0e-2 6.469e0 6.469e0
8.8e1 1.0e-2 6.482e0 6.482e0
8.9e1 1.0e-2 6.495e0 6.495e0
9.0e1 1.0e-2 6.508e0 6.508e0
9.1e1 1.0e-2 6.52e0 6.52e0
9.2e1 1.0e-2 6.533e0 6.533e0
9.3e1 1.0e-2 6.545e0 6.545e0
9.4e1 1.0e-2 6.557e0 6.557e0
9.5e1 1.0e-2 6.569e0 6.569e0
9.6e1 1.0e-2 6.581e0 6.581e0
9.7e1 1.0e-2 6.593e0 6.593e0
9.8e1 1.0e-2 6.605e0 6.605e0
9.9e1 1.0e-2 6.617e0 6.617e0
1.0e2 1.0e-2 6.629e0 6.629e0
1.01e2 1.0e-2 6.64e0 6.64e0
1.02e2 1.0e-2 6.652e0 6.652e0
1.03e2 1.0e-2 6.663e0 6.663e0
1.04e2 1.0e-2 6.674e0 6.674e0
1.05e2 1.0e-2 6.685e0 6.685e0
1.06e2 1.0e-2 6.696e0 6.696e0
1.07e2 1.0e-2 6.707e0 6.707e0
1.08e2 1.0e-2 6.718e0 6.718e0
1.09e2 1.0e-2 6.729e0 6.729e0
1.1e2 1.0e-2 6.74e0 6.74e0
1.11e2 1.0e-2 6.75e0 6.75e0
1.12e2 1.0e-2 6.761e0 6.761e0
1.13e2 1.0e-2 6.772e0 6.772e0
1.14e2 1.0e-2 6.782e0 6.782e0
1.15e2 1.0e-2 6.792e0 6.792e0
1.16e2 1.0e-2 6.803e0 6.803e0
1.17e2 1.0e-2 6.813e0 6.813e0
1.18e2 1.0e-2 6.823e0 6.823e0
1.19e2 1.0e-2 6.833e0 6.833e0
1.2e2 1.0e-2 6.843e0 6.843e0
1.21e2 1.0e-2 6.853e0 6.853e0
1.22e2 1.0e-2 6.863e0 6.863e0
1.23e2 1.0e-2 6.872e0 6.872e0
1.24e2 1.0e-2 6.882e0 6.882e0
1.25e2 1.0e-2 6.892e0 6.892e0
1.26e2 1.0e-2 6.901e0 6.901e0
1.27e2 1.0e-2 6.911e0 6.911e0
1.28e2 1.0e-2 6.92e0 6.92e0
1.29e2 1.0e-2 6.929e0 6.929e0
1.3e2 1.0e-2 6.939e0 6.939e0
1.31e2 1.0e-2 6.948e0 6.948e0
1.32e2 1.0e-2 6.957e0 6.957e0
1.33e2 1.0e-2 6.967e0 6.967e0
1.34e2 1.0e-2 6.976e0 6.976e0
1.35e2 1.0e-2 6.986e0 6.986e0
1.36e2 1.0e-2 6.995e0 6.995e0
1.37e2 1.0e-2 7.003e0 7.003e0
1.38e2 1.0e-2 7.012e0 7.012e0
1.39e2 1.0e-2 7.021e0 7.021e0
1.4e2 1.0e-2 7.029e0 7.029e0
1.41e2 1.0e-2 7.038e0 7.038e0
1.42e2 1.0e-2 7.047e0 7.047e0
1.43e2 1.0e-2 7.055e0 7.055e0
1.44e2 1.0e-2 7.064e0 7.064e0
1.45e2 1.0e-2 7.072e0 7.072e0
1.46e2 1.0e-2 7.08e0 7.08e0
1.47e2 1.0e-2 7.089e0 7.089e0
1.48e2 1.0e-2 7.097e0 7.097e0
1.49e2 1.0e-2 7.105e0 7.105e0
1.5e2 1.0e-2 7.113e0 7.113e0
1.51e2 1.0e-2 7.121e0 7.121e0
1.52e2 1.0e-2 7.129e0 7.129e0
1.53e2 1.0e-2 7.137e0 7.137e0
1.54e2 1.0e-2 7.145e0 7.145e0
1.55e2 1.0e-2 7.153e0 7.153e0
1.56e2 1.0e-2 7.161e0 7.161e0
1.57e2 1.0e-2 7.169e0 7.169e0
1.58e2 1.0e-2 7.177e0 7.177e0
1.59e2 1.0e-2 7.185e0 7.185e0
1.6e2 1.0e-2 7.192e0 7.192e0
1.61e2 1.0e-2 7.2e0 7.2e0
1.62e2 1.0e-2 7.208e0 7.208e0
1.63e2 1.0e-2 7.215e0 7.215e0
1.64e2 1.0e-2 7.223e0 7.223e0
1.65e2 1.0e-2 7.23e0 7.23e0
1.66e2 1.0e-2 7.238e0 7.238e0
1.67e2 1.0e-2 7.245e0 7.245e0
1.68e2 1.0e-2 7.252e0 7.252e0
1.69e2 1.0e-2 7.26e0 7.26e0
1.7e2 1.0e-2 7.267e0 7.267e0
1.71e2 1.0e-2 7.274e0 7.274e0
1.72e2 1.0e-2 7.282e0 7.282e0
1.73e2 1.0e-2 7.289e0 7.289e0
1.74e2 1.0e-2 7.296e0 7.296e0
1.75e2 1.0e-2 7.303e0 7.303e0
1.76e2 1.0e-2 7.31e0 7.31e0
1.77e2 1.0e-2 7.317e0 7.317e0
1.78e2 1.0e-2 7.324e0 7.324e0
1.79e2 1.0e-2 7.331e0 7.331e0
1.8e2 1.0e-2 7.338e0 7.338e0
1.81e2 1.0e-2 7.345e0 7.345e0
1.82e2 1.0e-2 7.352e0 7.352e0
1.83e2 1.0e-2 7.359e0 7.359e0
1.84e2 1.0e-2 7.365e0 7.365e0
1.85e2 1.0e-2 7.372e0 7.372e0
1.86e2 1.0e-2 7.379e0 7.379e0
1.87e2 1.0e-2 7.386e0 7.386e0
1.88e2 1.0e-2 7.392e0 7.392e0
1.89e2 1.0e-2 7.399e0 7.399e0
1.9e2 1.0e-2 7.406e0 7.406e0
1.91e2 1.0e-2 7.412e0 7.412e0
1.92e2 1.0e-2 7.419e0 7.419e0
1.93e2 1.0e-2 7.425e0 7.425e0
1.94e2 1.0e-2 7.432e0 7.432e0
1.95e2 1.0e-2 7.438e0 7.438e0
1.96e2 1.0e-2 7.445e0 7.445e0
1.97e2 1.0e-2 7.451e0 7.451e0
1.98e2 1.0e-2 7.457e0 7.457e0
1.99e2 1.0e-2 7.464e0 7.464e0
2.0e2 1.0e-2 7.47e0 7.47e0

5.0e0 2.0e-2 6.229e0 6.229e0
6.0e0 2.0e-2 5.876e0 5.876e0
7.0e0 2.0e-2 5.588e0 5.588e0
8.0e0 2.0e-2 5.378e0 5.378e0
9.0e0 2.0e-2 5.25e0 5.25e0
1.0e1 2.0e-2 5.181e0 5.181e0
1.1e1 2.0e-2 5.147e0 5.147e0
1.2e1 2.0e-2 5.126e0 5.126e0
1.3e1 2.0e-2 5.113e0 5.113e0
1.4e1 2.0e-2 5.107e0 5.107e0
1.5e1 2.0e-2 5.11e0 5.11e0
1.6e1 2.0e-2 5.12e0 5.12e0
1.7e1 2.0e-2 5.134e0 5.134e0
1.8e1 2.0e-2 5.151e0 5.151e0
1.9e1 2.0e-2 5.17e0 5.17e0
2.0e1 2.0e-2 5.191e0 5.191e0
2.1e1 2.0e-2 5.213e0 5.213e0
2.2e1 2.0e-2 5.236e0 5.236e0
2.3e1 2.0e-2 5.26e0 5.26e0
2.4e1 2.0e-2 5.284e0 5.284e0
2.5e1 2.0e-2 5.309e0 5.309e0
2.6e1 2.0e-2 5.334e0 5.334e0
2.7e1 2.0e-2 5.359e0 5.359e0
2.8e1 2.0e-2 5.384e0 5.384e0
2.9e1 2.0e-2 5.409e0 5.409e0
3.0e1 2.0e-2 5.434e0 5.434e0
3.1e1 2.0e-2 5.458e0 5.458e0
3.2e1 2.0e-2 5.483e0 5.483e0
3.3e1 2.0e-2 5.507e0 5.507e0
3.4e1 2.0e-2 5.531e0 5.531e0
3.5e1 2.0e-2 5.555e0 5.555e0
3.6e1 2.0e-2 5.579e0 5.579e0
3.7e1 2.0e-2 5.602e0 5.602e0
3.8e1 2.0e-2 5.625e0 5.625e0
3.9e1 2.0e-2 5.648e0 5.648e0
4.0e1 2.0e-2 5.67e0 5.67e0
4.1e1 2.0e-2 5.693e0 5.693e0
4.2e1 2.0e-2 5.714e0 5.714e0
4.3e1 2.0e-2 5.736e0 5.736e0
4.4e1 2.0e-2 5.757e0 5.757e0
4.5e1 2.0e-2 5.779e0 5.779e0
4.6e1 2.0e-2 5.799e0 5.799e0
4.7e1 2.0e-2 5.82e0 5.82e0
4.8e1 2.0e-2 5.84e0 5.84e0
4.9e1 2.0e-2 5.86e0 5.86e0
5.0e1 2.0e-2 5.88e0 5.88e0
5.1e1 2.0e-2 5.9e0 5.9e0
5.2e1 2.0e-2 5.919e0 5.919e0
5.3e1 2.0e-2 5.938e0 5.938e0
5.4e1 2.0e-2 5.957e0 5.957e0
5.5e1 2.0e-2 5.975e0 5.975e0
5.6e1 2.0e-2 5.994e0 5.994e0
5.7e1 2.0e-2 6.012e0 6.012e0
5.8e1 2.0e-2 6.03e0 6.03e0
5.9e1 2.0e-2 6.047e0 6.047e0
6.0e1 2.0e-2 6.065e0 6.065e0
6.1e1 2.0e-2 6.082e0 6.082e0
6.2e1 2.0e-2 6.099e0 6.099e0
6.3e1 2.0e-2 6.116e0 6.116e0
6.4e1 2.0e-2 6.132e0 6.132e0
6.5e1 2.0e-2 6.149e0 6.149e0
6.6e1 2.0e-2 6.165e0 6.165e0
6.7e1 2.0e-2 6.181e0 6.181e0
6.8e1 2.0e-2 6.197e0 6.197e0
6.9e1 2.0e-2 6.213e0 6.213e0
7.0e1 2.0e-2 6.228e0 6.228e0
7.1e1 2.0e-2 6.244e0 6.244e0
7.2e1 2.0e-2 6.259e0 6.259e0
7.3e1 2.0e-2 6.274e0 6.274e0
7.4e1 2.0e-2 6.289e0 6.289e0
7.5e1 2.0e-2 6.304e0 6.304e0
7.6e1 2.0e-2 6.318e0 6.318e0
7.7e1 2.0e-2 6.333e0 6.333e0
7.8e1 2.0e-2 6.347e0 6.347e0
7.9e1 2.0e-2 6.361e0 6.361e0
8.0e1 2.0e-2 6.375e0 6.375e0
8.1e1 2.0e-2 6.389e0 6.389e0
8.2e1 2.0e-2 6.403e0 6.403e0
8.3e1 2.0e-2 6.416e0 6.416e0
8.4e1 2.0e-2 6.43e0 6.43e0
8.5e1 2.0e-2 6.443e0 6.443e0
8.6e1 2.0e-2 6.456e0 6.456e0
8.7e1 2.0e-2 6.469e0 6.469e0
8.8e1 2.0e-2 6.482e0 6.482e0
8.9e1 2.0e-2 6.495e0 6.495e0
9.0e1 2.0e-2 6.508e0 6.508e0
9.1e1 2.0e-2 6.52e0 6.52e0
9.2e1 2.0e-2 6.533e0 6.533e0
9.3e1 2.0e-2 6.545e0 6.545e0
9.4e1 2.0e-2 6.557e0 6.557e0
9.5e1 2.0e-2 6.569e0 6.569e0
9.6e1 2.0e-2 6.581e0 6.581e0
9.7e1 2.0e-2 6.593e0 6.593e0
9.8e1 2.0e-2 6.605e0 6.605e0
9.9e1 2.0e-2 6.617e0 6.617e0
1.0e2 2.0e-2 6.629e0 6.629e0
1.01e2 2.0e-2 6.64e0 6.64e0
1.02e2 2.0e-2 6.652e0 6.652e0
1.03e2 2.0e-2 6.663e0 6.663e0
1.04e2 2.0e-2 6.674e0 6.674e0
1.05e2 2.0e-2 6.685e0 6.685e0
1.06e2 2.0e-2 6.696e0 6.696e0
1.07e2 2.0e-2 6.707e0 6.707e0
1.08e2 2.0e-2 6.718e0 6.718e0
1.09e2 2.0e-2 6.729e0 6.729e0
1.1e2 2.0e-2 6.74e0 6.74e0
1.11e2 2.0e-2 6.751e0 6.751e0
1.12e2 2.0e-2 6.761e0 6.761e0
1.13e2 2.0e-2 6.772e0 6.772e0
1.14e2 2.0e-2 6.782e0 6.782e0
1.15e2 2.0e-2 6.792e0 6.792e0
1.16e2 2.0e-2 6.803e0 6.803e0
1.17e2 2.0e-2 6.813e0 6.813e0
1.18e2 2.0e-2 6.823e0 6.823e0
1.19e2 2.0e-2 6.833e0 6.833e0
1.2e2 2.0e-2 6.843e0 6.843e0
1.21e2 2.0e-2 6.853e0 6.853e0
1.22e2 2.0e-2 6.863e0 6.863e0
1.23e2 2.0e-2 6.872e0 6.872e0
1.24e2 2.0e-2 6.882e0 6.882e0
1.25e2 2.0e-2 6.892e0 6.892e0
1.26e2 2.0e-2 6.901e0 6.901e0
1.27e2 2.0e-2 6.911e0 6.911e0
1.28e2 2.0e-2 6.92e0 6.92e0
1.29e2 2.0e-2 6.929e0 6.929e0
1.3e2 2.0e-2 6.939e0 6.939e0
1.31e2 2.0e-2 6.948e0 6.948e0
1.32e2 2.0e-2 6.957e0 6.957e0
1.33e2 2.0e-2 6.966e0 6.966e0
1.34e2 2.0e-2 6.976e0 6.976e0
1.35e2 2.0e-2 6.985e0 6.985e0
1.36e2 2.0e-2 6.994e0 6.994e0
1.37e2 2.0e-2 7.002e0 7.002e0
1.38e2 2.0e-2 7.011e0 7.011e0
1.39e2 2.0e-2 7.02e0 7.02e0
1.4e2 2.0e-2 7.029e0 7.029e0
1.41e2 2.0e-2 7.037e0 7.037e0
1.42e2 2.0e-2 7.046e0 7.046e0
1.43e2 2.0e-2 7.054e0 7.054e0
1.44e2 2.0e-2 7.063e0 7.063e0
1.45e2 2.0e-2 7.071e0 7.071e0
1.46e2 2.0e-2 7.08e0 7.08e0
1.47e2 2.0e-2 7.088e0 7.088e0
1.48e2 2.0e-2 7.096e0 7.096e0
1.49e2 2.0e-2 7.104e0 7.104e0
1.5e2 2.0e-2 7.113e0 7.113e0
1.51e2 2.0e-2 7.121e0 7.121e0
1.52e2 2.0e-2 7.129e0 7.129e0
1.53e2 2.0e-2 7.137e0 7.137e0
1.54e2 2.0e-2 7.145e0 7.145e0
1.55e2 2.0e-2 7.153e0 7.153e0
1.56e2 2.0e-2 7.161e0 7.161e0
1.57e2 2.0e-2 7.169e0 7.169e0
1.58e2 2.0e-2 7.176e0 7.176e0
1.59e2 2.0e-2 7.184e0 7.184e0
1.6e2 2.0e-2 7.192e0 7.192e0
1.61e2 2.0e-2 7.2e0 7.2e0
1.62e2 2.0e-2 7.207e0 7.207e0
1.63e2 2.0e-2 7.215e0 7.215e0
1.64e2 2.0e-2 7.222e0 7.222e0
1.65e2 2.0e-2 7.23e0 7.23e0
1.66e2 2.0e-2 7.237e0 7.237e0
1.67e2 2.0e-2 7.245e0 7.245e0
1.68e2 2.0e-2 7.252e0 7.252e0
1.69e2 2.0e-2 7.259e0 7.259e0
1.7e2 2.0e-2 7.267e0 7.267e0
1.71e2 2.0e-2 7.274e0 7.274e0
1.72e2 2.0e-2 7.281e0 7.281e0
1.73e2 2.0e-2 7.289e0 7.289e0
1.74e2 2.0e-2 7.296e0 7.296e0
1.75e2 2.0e-2 7.303e0 7.303e0
1.76e2 2.0e-2 7.31e0 7.31e0
1.77e2 2.0e-2 7.317e0 7.317e0
1.78e2 2.0e-2 7.324e0 7.324e0
1.79e2 2.0e-2 7.331e0 7.331e0
1.8e2 2.0e-2 7.338e0 7.338e0
1.81e2 2.0e-2 7.345e0 7.345e0
1.82e2 2.0e-2 7.352e0 7.352e0
1.83e2 2.0e-2 7.359e0 7.359e0
1.84e2 2.0e-2 7.366e0 7.366e0
1.85e2 2.0e-2 7.372e0 7.372e0
1.86e2 2.0e-2 7.379e0 7.379e0
1.87e2 2.0e-2 7.386e0 7.386e0
1.88e2 2.0e-2 7.392e0 7.392e0
1.89e2 2.0e-2 7.399e0 7.399e0
1.9e2 2.0e-2 7.406e0 7.406e0
1.91e2 2.0e-2 7.412e0 7.412e0
1.92e2 2.0e-2 7.419e0 7.419e0
1.93e2 2.0e-2 7.425e0 7.425e0
1.94e2 2.0e-2 7.432e0 7.432e0
1.95e2 2.0e-2 7.438e0 7.438e0
1.96e2 2.0e-2 7.445e0 7.445e0
1.97e2 2.0e-2 7.451e0 7.451e0
1.98e2 2.0e-2 7.457e0 7.457e0
1.99e2 2.0e-2 7.464e0 7.464e0
2.0e2 2.0e-2 7.47e0 7.47e0

5.0e0 3.0e-2 6.228e0 6.228e0
6.0e0 3.0e-2 5.875e0 5.875e0
7.0e0 3.0e-2 5.588e0 5.588e0
8.0e0 3.0e-2 5.377e0 5.377e0
9.0e0 3.0e-2 5.249e0 5.249e0
1.0e1 3.0e-2 5.181e0 5.181e0
1.1e1 3.0e-2 5.147e0 5.147e0
1.2e1 3.0e-2 5.126e0 5.126e0
1.3e1 3.0e-2 5.113e0 5.113e0
1.4e1 3.0e-2 5.107e0 5.107e0
1.5e1 3.0e-2 5.11e0 5.11e0
1.6e1 3.0e-2 5.12e0 5.12e0
1.7e1 3.0e-2 5.134e0 5.134e0
1.8e1 3.0e-2 5.151e0 5.151e0
1.9e1 3.0e-2 5.17e0 5.17e0
2.0e1 3.0e-2 5.191e0 5.191e0
2.1e1 3.0e-2 5.213e0 5.213e0
2.2e1 3.0e-2 5.236e0 5.236e0
2.3e1 3.0e-2 5.26e0 5.26e0
2.4e1 3.0e-2 5.284e0 5.284e0
2.5e1 3.0e-2 5.309e0 5.309e0
2.6e1 3.0e-2 5.334e0 5.334e0
2.7e1 3.0e-2 5.359e0 5.359e0
2.8e1 3.0e-2 5.384e0 5.384e0
2.9e1 3.0e-2 5.409e0 5.409e0
3.0e1 3.0e-2 5.434e0 5.434e0
3.1e1 3.0e-2 5.458e0 5.458e0
3.2e1 3.0e-2 5.483e0 5.483e0
3.3e1 3.0e-2 5.507e0 5.507e0
3.4e1 3.0e-2 5.531e0 5.531e0
3.5e1 3.0e-2 5.555e0 5.555e0
3.6e1 3.0e-2 5.579e0 5.579e0
3.7e1 3.0e-2 5.602e0 5.602e0
3.8e1 3.0e-2 5.625e0 5.625e0
3.9e1 3.0e-2 5.648e0 5.648e0
4.0e1 3.0e-2 5.671e0 5.671e0
4.1e1 3.0e-2 5.693e0 5.693e0
4.2e1 3.0e-2 5.715e0 5.715e0
4.3e1 3.0e-2 5.736e0 5.736e0
4.4e1 3.0e-2 5.758e0 5.758e0
4.5e1 3.0e-2 5.779e0 5.779e0
4.6e1 3.0e-2 5.8e0 5.8e0
4.7e1 3.0e-2 5.82e0 5.82e0
4.8e1 3.0e-2 5.84e0 5.84e0
4.9e1 3.0e-2 5.86e0 5.86e0
5.0e1 3.0e-2 5.88e0 5.88e0
5.1e1 3.0e-2 5.9e0 5.9e0
5.2e1 3.0e-2 5.919e0 5.919e0
5.3e1 3.0e-2 5.938e0 5.938e0
5.4e1 3.0e-2 5.957e0 5.957e0
5.5e1 3.0e-2 5.975e0 5.975e0
5.6e1 3.0e-2 5.994e0 5.994e0
5.7e1 3.0e-2 6.012e0 6.012e0
5.8e1 3.0e-2 6.03e0 6.03e0
5.9e1 3.0e-2 6.047e0 6.047e0
6.0e1 3.0e-2 6.065e0 6.065e0
6.1e1 3.0e-2 6.082e0 6.082e0
6.2e1 3.0e-2 6.099e0 6.099e0
6.3e1 3.0e-2 6.116e0 6.116e0
6.4e1 3.0e-2 6.133e0 6.133e0
6.5e1 3.0e-2 6.149e0 6.149e0
6.6e1 3.0e-2 6.165e0 6.165e0
6.7e1 3.0e-2 6.181e0 6.181e0
6.8e1 3.0e-2 6.197e0 6.197e0
6.9e1 3.0e-2 6.213e0 6.213e0
7.0e1 3.0e-2 6.229e0 6.229e0
7.1e1 3.0e-2 6.244e0 6.244e0
7.2e1 3.0e-2 6.259e0 6.259e0
7.3e1 3.0e-2 6.274e0 6.274e0
7.4e1 3.0e-2 6.289e0 6.289e0
7.5e1 3.0e-2 6.304e0 6.304e0
7.6e1 3.0e-2 6.318e0 6.318e0
7.7e1 3.0e-2 6.333e0 6.333e0
7.8e1 3.0e-2 6.347e0 6.347e0
7.9e1 3.0e-2 6.361e0 6.361e0
8.0e1 3.0e-2 6.375e0 6.375e0
8.1e1 3.0e-2 6.389e0 6.389e0
8.2e1 3.0e-2 6.403e0 6.403e0
8.3e1 3.0e-2 6.416e0 6.416e0
8.4e1 3.0e-2 6.43e0 6.43e0
8.5e1 3.0e-2 6.443e0 6.443e0
8.6e1 3.0e-2 6.456e0 6.456e0
8.7e1 3.0e-2 6.469e0 6.469e0
8.8e1 3.0e-2 6.482e0 6.482e0
8.9e1 3.0e-2 6.495e0 6.495e0
9.0e1 3.0e-2 6.508e0 6.508e0
9.1e1 3.0e-2 6.52e0 6.52e0
9.2e1 3.0e-2 6.533e0 6.533e0
9.3e1 3.0e-2 6.545e0 6.545e0
9.4e1 3.0e-2 6.557e0 6.557e0
9.5e1 3.0e-2 6.57e0 6.57e0
9.6e1 3.0e-2 6.582e0 6.582e0
9.7e1 3.0e-2 6.594e0 6.594e0
9.8e1 3.0e-2 6.605e0 6.605e0
9.9e1 3.0e-2 6.617e0 6.617e0
1.0e2 3.0e-2 6.629e0 6.629e0
1.01e2 3.0e-2 6.64e0 6.64e0
1.02e2 3.0e-2 6.652e0 6.652e0
1.03e2 3.0e-2 6.663e0 6.663e0
1.04e2 3.0e-2 6.674e0 6.674e0
1.05e2 3.0e-2 6.686e0 6.686e0
1.06e2 3.0e-2 6.697e0 6.697e0
1.07e2 3.0e-2 6.708e0 6.708e0
1.08e2 3.0e-2 6.718e0 6.718e0
1.09e2 3.0e-2 6.729e0 6.729e0
1.1e2 3.0e-2 6.74e0 6.74e0
1.11e2 3.0e-2 6.751e0 6.751e0
1.12e2 3.0e-2 6.761e0 6.761e0
1.13e2 3.0e-2 6.772e0 6.772e0
1.14e2 3.0e-2 6.782e0 6.782e0
1.15e2 3.0e-2 6.792e0 6.792e0
1.16e2 3.0e-2 6.803e0 6.803e0
1.17e2 3.0e-2 6.813e0 6.813e0
1.18e2 3.0e-2 6.823e0 6.823e0
1.19e2 3.0e-2 6.833e0 6.833e0
1.2e2 3.0e-2 6.843e0 6.843e0
1.21e2 3.0e-2 6.853e0 6.853e0
1.22e2 3.0e-2 6.863e0 6.863e0
1.23e2 3.0e-2 6.872e0 6.872e0
1.24e2 3.0e-2 6.882e0 6.882e0
1.25e2 3.0e-2 6.892e0 6.892e0
1.26e2 3.0e-2 6.901e0 6.901e0
1.27e2 3.0e-2 6.911e0 6.911e0
1.28e2 3.0e-2 6.92e0 6.92e0
1.29e2 3.0e-2 6.93e0 6.93e0
1.3e2 3.0e-2 6.939e0 6.939e0
1.31e2 3.0e-2 6.948e0 6.948e0
1.32e2 3.0e-2 6.957e0 6.957e0
1.33e2 3.0e-2 6.966e0 6.966e0
1.34e2 3.0e-2 6.975e0 6.975e0
1.35e2 3.0e-2 6.984e0 6.984e0
1.36e2 3.0e-2 6.993e0 6.993e0
1.37e2 3.0e-2 7.002e0 7.002e0
1.38e2 3.0e-2 7.011e0 7.011e0
1.39e2 3.0e-2 7.02e0 7.02e0
1.4e2 3.0e-2 7.028e0 7.028e0
1.41e2 3.0e-2 7.037e0 7.037e0
1.42e2 3.0e-2 7.046e0 7.046e0
1.43e2 3.0e-2 7.054e0 7.054e0
1.44e2 3.0e-2 7.063e0 7.063e0
1.45e2 3.0e-2 7.071e0 7.071e0
1.46e2 3.0e-2 7.079e0 7.079e0
1.47e2 3.0e-2 7.088e0 7.088e0
1.48e2 3.0e-2 7.096e0 7.096e0
1.49e2 3.0e-2 7.104e0 7.104e0
1.5e2 3.0e-2 7.112e0 7.112e0
1.51e2 3.0e-2 7.121e0 7.121e0
1.52e2 3.0e-2 7.129e0 7.129e0
1.53e2 3.0e-2 7.137e0 7.137e0
1.54e2 3.0e-2 7.145e0 7.145e0
1.55e2 3.0e-2 7.153e0 7.153e0
1.56e2 3.0e-2 7.161e0 7.161e0
1.57e2 3.0e-2 7.168e0 7.168e0
1.58e2 3.0e-2 7.176e0 7.176e0
1.59e2 3.0e-2 7.184e0 7.184e0
1.6e2 3.0e-2 7.192e0 7.192e0
1.61e2 3.0e-2 7.199e0 7.199e0
1.62e2 3.0e-2 7.207e0 7.207e0
1.63e2 3.0e-2 7.215e0 7.215e0
1.64e2 3.0e-2 7.222e0 7.222e0
1.65e2 3.0e-2 7.23e0 7.23e0
1.66e2 3.0e-2 7.237e0 7.237e0
1.67e2 3.0e-2 7.245e0 7.245e0
1.68e2 3.0e-2 7.252e0 7.252e0
1.69e2 3.0e-2 7.259e0 7.259e0
1.7e2 3.0e-2 7.267e0 7.267e0
1.71e2 3.0e-2 7.274e0 7.274e0
1.72e2 3.0e-2 7.281e0 7.281e0
1.73e2 3.0e-2 7.289e0 7.289e0
1.74e2 3.0e-2 7.296e0 7.296e0
1.75e2 3.0e-2 7.303e0 7.303e0
1.76e2 3.0e-2 7.31e0 7.31e0
1.77e2 3.0e-2 7.317e0 7.317e0
1.78e2 3.0e-2 7.324e0 7.324e0
1.79e2 3.0e-2 7.331e0 7.331e0
1.8e2 3.0e-2 7.338e0 7.338e0
1.81e2 3.0e-2 7.345e0 7.345e0
1.82e2 3.0e-2 7.352e0 7.352e0
1.83e2 3.0e-2 7.359e0 7.359e0
1.84e2 3.0e-2 7.366e0 7.366e0
1.85e2 3.0e-2 7.372e0 7.372e0
1.86e2 3.0e-2 7.379e0 7.379e0
1.87e2 3.0e-2 7.386e0 7.386e0
1.88e2 3.0e-2 7.393e0 7.393e0
1.89e2 3.0e-2 7.399e0 7.399e0
1.9e2 3.0e-2 7.406e0 7.406e0
1.91e2 3.0e-2 7.412e0 7.412e0
1.92e2 3.0e-2 7.419e0 7.419e0
1.93e2 3.0e-2 7.425e0 7.425e0
1.94e2 3.0e-2 7.432e0 7.432e0
1.95e2 3.0e-2 7.438e0 7.438e0
1.96e2 3.0e-2 7.445e0 7.445e0
1.97e2 3.0e-2 7.451e0 7.451e0
1.98e2 3.0e-2 7.458e0 7.458e0
1.99e2 3.0e-2 7.464e0 7.464e0
2.0e2 3.0e-2 7.47e0 7.47e0

5.0e0 4.0e-2 6.227e0 6.227e0
6.0e0 4.0e-2 5.874e0 5.874e0
7.0e0 4.0e-2 5.587e0 5.587e0
8.0e0 4.0e-2 5.377e0 5.377e0
9.0e0 4.0e-2 5.249e0 5.249e0
1.0e1 4.0e-2 5.181e0 5.181e0
1.1e1 4.0e-2 5.146e0 5.146e0
1.2e1 4.0e-2 5.126e0 5.126e0
1.3e1 4.0e-2 5.112e0 5.112e0
1.4e1 4.0e-2 5.107e0 5.107e0
1.5e1 4.0e-2 5.11e0 5.11e0
1.6e1 4.0e-2 5.12e0 5.12e0
1.7e1 4.0e-2 5.134e0 5.134e0
1.8e1 4.0e-2 5.151e0 5.151e0
1.9e1 4.0e-2 5.17e0 5.17e0
2.0e1 4.0e-2 5.191e0 5.191e0
2.1e1 4.0e-2 5.213e0 5.213e0
2.2e1 4.0e-2 5.236e0 5.236e0
2.3e1 4.0e-2 5.26e0 5.26e0
2.4e1 4.0e-2 5.285e0 5.285e0
2.5e1 4.0e-2 5.309e0 5.309e0
2.6e1 4.0e-2 5.334e0 5.334e0
2.7e1 4.0e-2 5.359e0 5.359e0
2.8e1 4.0e-2 5.384e0 5.384e0
2.9e1 4.0e-2 5.409e0 5.409e0
3.0e1 4.0e-2 5.434e0 5.434e0
3.1e1 4.0e-2 5.459e0 5.459e0
3.2e1 4.0e-2 5.483e0 5.483e0
3.3e1 4.0e-2 5.508e0 5.508e0
3.4e1 4.0e-2 5.532e0 5.532e0
3.5e1 4.0e-2 5.555e0 5.555e0
3.6e1 4.0e-2 5.579e0 5.579e0
3.7e1 4.0e-2 5.602e0 5.602e0
3.8e1 4.0e-2 5.625e0 5.625e0
3.9e1 4.0e-2 5.648e0 5.648e0
4.0e1 4.0e-2 5.671e0 5.671e0
4.1e1 4.0e-2 5.693e0 5.693e0
4.2e1 4.0e-2 5.715e0 5.715e0
4.3e1 4.0e-2 5.737e0 5.737e0
4.4e1 4.0e-2 5.758e0 5.758e0
4.5e1 4.0e-2 5.779e0 5.779e0
4.6e1 4.0e-2 5.8e0 5.8e0
4.7e1 4.0e-2 5.82e0 5.82e0
4.8e1 4.0e-2 5.841e0 5.841e0
4.9e1 4.0e-2 5.861e0 5.861e0
5.0e1 4.0e-2 5.881e0 5.881e0
5.1e1 4.0e-2 5.9e0 5.9e0
5.2e1 4.0e-2 5.919e0 5.919e0
5.3e1 4.0e-2 5.938e0 5.938e0
5.4e1 4.0e-2 5.957e0 5.957e0
5.5e1 4.0e-2 5.976e0 5.976e0
5.6e1 4.0e-2 5.994e0 5.994e0
5.7e1 4.0e-2 6.012e0 6.012e0
5.8e1 4.0e-2 6.03e0 6.03e0
5.9e1 4.0e-2 6.048e0 6.048e0
6.0e1 4.0e-2 6.065e0 6.065e0
6.1e1 4.0e-2 6.082e0 6.082e0
6.2e1 4.0e-2 6.099e0 6.099e0
6.3e1 4.0e-2 6.116e0 6.116e0
6.4e1 4.0e-2 6.133e0 6.133e0
6.5e1 4.0e-2 6.149e0 6.149e0
6.6e1 4.0e-2 6.165e0 6.165e0
6.7e1 4.0e-2 6.182e0 6.182e0
6.8e1 4.0e-2 6.197e0 6.197e0
6.9e1 4.0e-2 6.213e0 6.213e0
7.0e1 4.0e-2 6.229e0 6.229e0
7.1e1 4.0e-2 6.244e0 6.244e0
7.2e1 4.0e-2 6.259e0 6.259e0
7.3e1 4.0e-2 6.274e0 6.274e0
7.4e1 4.0e-2 6.289e0 6.289e0
7.5e1 4.0e-2 6.304e0 6.304e0
7.6e1 4.0e-2 6.318e0 6.318e0
7.7e1 4.0e-2 6.333e0 6.333e0
7.8e1 4.0e-2 6.347e0 6.347e0
7.9e1 4.0e-2 6.361e0 6.361e0
8.0e1 4.0e-2 6.375e0 6.375e0
8.1e1 4.0e-2 6.389e0 6.389e0
8.2e1 4.0e-2 6.403e0 6.403e0
8.3e1 4.0e-2 6.416e0 6.416e0
8.4e1 4.0e-2 6.43e0 6.43e0
8.5e1 4.0e-2 6.443e0 6.443e0
8.6e1 4.0e-2 6.456e0 6.456e0
8.7e1 4.0e-2 6.469e0 6.469e0
8.8e1 4.0e-2 6.482e0 6.482e0
8.9e1 4.0e-2 6.495e0 6.495e0
9.0e1 4.0e-2 6.508e0 6.508e0
9.1e1 4.0e-2 6.52e0 6.52e0
9.2e1 4.0e-2 6.533e0 6.533e0
9.3e1 4.0e-2 6.545e0 6.545e0
9.4e1 4.0e-2 6.558e0 6.558e0
9.5e1 4.0e-2 6.57e0 6.57e0
9.6e1 4.0e-2 6.582e0 6.582e0
9.7e1 4.0e-2 6.594e0 6.594e0
9.8e1 4.0e-2 6.606e0 6.606e0
9.9e1 4.0e-2 6.617e0 6.617e0
1.0e2 4.0e-2 6.629e0 6.629e0
1.01e2 4.0e-2 6.64e0 6.64e0
1.02e2 4.0e-2 6.652e0 6.652e0
1.03e2 4.0e-2 6.663e0 6.663e0
1.04e2 4.0e-2 6.675e0 6.675e0
1.05e2 4.0e-2 6.686e0 6.686e0
1.06e2 4.0e-2 6.697e0 6.697e0
1.07e2 4.0e-2 6.708e0 6.708e0
1.08e2 4.0e-2 6.719e0 6.719e0
1.09e2 4.0e-2 6.729e0 6.729e0
1.1e2 4.0e-2 6.74e0 6.74e0
1.11e2 4.0e-2 6.751e0 6.751e0
1.12e2 4.0e-2 6.761e0 6.761e0
1.13e2 4.0e-2 6.772e0 6.772e0
1.14e2 4.0e-2 6.782e0 6.782e0
1.15e2 4.0e-2 6.793e0 6.793e0
1.16e2 4.0e-2 6.803e0 6.803e0
1.17e2 4.0e-2 6.813e0 6.813e0
1.18e2 4.0e-2 6.823e0 6.823e0
1.19e2 4.0e-2 6.833e0 6.833e0
1.2e2 4.0e-2 6.843e0 6.843e0
1.21e2 4.0e-2 6.853e0 6.853e0
1.22e2 4.0e-2 6.863e0 6.863e0
1.23e2 4.0e-2 6.873e0 6.873e0
1.24e2 4.0e-2 6.882e0 6.882e0
1.25e2 4.0e-2 6.892e0 6.892e0
1.26e2 4.0e-2 6.901e0 6.901e0
1.27e2 4.0e-2 6.911e0 6.911e0
1.28e2 4.0e-2 6.92e0 6.92e0
1.29e2 4.0e-2 6.93e0 6.93e0
1.3e2 4.0e-2 6.939e0 6.939e0
1.31e2 4.0e-2 6.948e0 6.948e0
1.32e2 4.0e-2 6.957e0 6.957e0
1.33e2 4.0e-2 6.966e0 6.966e0
1.34e2 4.0e-2 6.975e0 6.975e0
1.35e2 4.0e-2 6.984e0 6.984e0
1.36e2 4.0e-2 6.993e0 6.993e0
1.37e2 4.0e-2 7.002e0 7.002e0
1.38e2 4.0e-2 7.011e0 7.011e0
1.39e2 4.0e-2 7.02e0 7.02e0
1.4e2 4.0e-2 7.029e0 7.029e0
1.41e2 4.0e-2 7.037e0 7.037e0
1.42e2 4.0e-2 7.046e0 7.046e0
1.43e2 4.0e-2 7.054e0 7.054e0
1.44e2 4.0e-2 7.063e0 7.063e0
1.45e2 4.0e-2 7.071e0 7.071e0
1.46e2 4.0e-2 7.08e0 7.08e0
1.47e2 4.0e-2 7.088e0 7.088e0
1.48e2 4.0e-2 7.096e0 7.096e0
1.49e2 4.0e-2 7.104e0 7.104e0
1.5e2 4.0e-2 7.113e0 7.113e0
1.51e2 4.0e-2 7.121e0 7.121e0
1.52e2 4.0e-2 7.129e0 7.129e0
1.53e2 4.0e-2 7.137e0 7.137e0
1.54e2 4.0e-2 7.145e0 7.145e0
1.55e2 4.0e-2 7.153e0 7.153e0
1.56e2 4.0e-2 7.161e0 7.161e0
1.57e2 4.0e-2 7.169e0 7.169e0
1.58e2 4.0e-2 7.176e0 7.176e0
1.59e2 4.0e-2 7.184e0 7.184e0
1.6e2 4.0e-2 7.192e0 7.192e0
1.61e2 4.0e-2 7.2e0 7.2e0
1.62e2 4.0e-2 7.207e0 7.207e0
1.63e2 4.0e-2 7.215e0 7.215e0
1.64e2 4.0e-2 7.222e0 7.222e0
1.65e2 4.0e-2 7.23e0 7.23e0
1.66e2 4.0e-2 7.237e0 7.237e0
1.67e2 4.0e-2 7.245e0 7.245e0
1.68e2 4.0e-2 7.252e0 7.252e0
1.69e2 4.0e-2 7.26e0 7.26e0
1.7e2 4.0e-2 7.267e0 7.267e0
1.71e2 4.0e-2 7.274e0 7.274e0
1.72e2 4.0e-2 7.281e0 7.281e0
1.73e2 4.0e-2 7.289e0 7.289e0
1.74e2 4.0e-2 7.296e0 7.296e0
1.75e2 4.0e-2 7.303e0 7.303e0
1.76e2 4.0e-2 7.31e0 7.31e0
1.77e2 4.0e-2 7.317e0 7.317e0
1.78e2 4.0e-2 7.324e0 7.324e0
1.79e2 4.0e-2 7.331e0 7.331e0
1.8e2 4.0e-2 7.338e0 7.338e0
1.81e2 4.0e-2 7.345e0 7.345e0
1.82e2 4.0e-2 7.352e0 7.352e0
1.83e2 4.0e-2 7.359e0 7.359e0
1.84e2 4.0e-2 7.366e0 7.366e0
1.85e2 4.0e-2 7.372e0 7.372e0
1.86e2 4.0e-2 7.379e0 7.379e0
1.87e2 4.0e-2 7.386e0 7.386e0
1.88e2 4.0e-2 7.393e0 7.393e0
1.89e2 4.0e-2 7.399e0 7.399e0
1.9e2 4.0e-2 7.406e0 7.406e0
1.91e2 4.0e-2 7.412e0 7.412e0
1.92e2 4.0e-2 7.419e0 7.419e0
1.93e2 4.0e-2 7.425e0 7.425e0
1.94e2 4.0e-2 7.432e0 7.432e0
1.95e2 4.0e-2 7.438e0 7.438e0
1.96e2 4.0e-2 7.445e0 7.445e0
1.97e2 4.0e-2 7.451e0 7.451e0
1.98e2 4.0e-2 7.458e0 7.458e0
1.99e2 4.0e-2 7.464e0 7.464e0
2.0e2 4.0e-2 7.47e0 7.47e0

5.0e0 5.0e-2 6.226e0 6.226e0
6.0e0 5.0e-2 5.873e0 5.873e0
7.0e0 5.0e-2 5.586e0 5.586e0
8.0e0 5.0e-2 5.376e0 5.376e0
9.0e0 5.0e-2 5.248e0 5.248e0
1.0e1 5.0e-2 5.18e0 5.18e0
1.1e1 5.0e-2 5.146e0 5.146e0
1.2e1 5.0e-2 5.125e0 5.125e0
1.3e1 5.0e-2 5.112e0 5.112e0
1.4e1 5.0e-2 5.107e0 5.107e0
1.5e1 5.0e-2 5.11e0 5.11e0
1.6e1 5.0e-2 5.119e0 5.119e0
1.7e1 5.0e-2 5.134e0 5.134e0
1.8e1 5.0e-2 5.151e0 5.151e0
1.9e1 5.0e-2 5.17e0 5.17e0
2.0e1 5.0e-2 5.191e0 5.191e0
2.1e1 5.0e-2 5.213e0 5.213e0
2.2e1 5.0e-2 5.236e0 5.236e0
2.3e1 5.0e-2 5.26e0 5.26e0
2.4e1 5.0e-2 5.285e0 5.285e0
2.5e1 5.0e-2 5.309e0 5.309e0
2.6e1 5.0e-2 5.334e0 5.334e0
2.7e1 5.0e-2 5.359e0 5.359e0
2.8e1 5.0e-2 5.384e0 5.384e0
2.9e1 5.0e-2 5.409e0 5.409e0
3.0e1 5.0e-2 5.434e0 5.434e0
3.1e1 5.0e-2 5.459e0 5.459e0
3.2e1 5.0e-2 5.483e0 5.483e0
3.3e1 5.0e-2 5.508e0 5.508e0
3.4e1 5.0e-2 5.532e0 5.532e0
3.5e1 5.0e-2 5.556e0 5.556e0
3.6e1 5.0e-2 5.579e0 5.579e0
3.7e1 5.0e-2 5.603e0 5.603e0
3.8e1 5.0e-2 5.626e0 5.626e0
3.9e1 5.0e-2 5.649e0 5.649e0
4.0e1 5.0e-2 5.671e0 5.671e0
4.1e1 5.0e-2 5.693e0 5.693e0
4.2e1 5.0e-2 5.715e0 5.715e0
4.3e1 5.0e-2 5.737e0 5.737e0
4.4e1 5.0e-2 5.758e0 5.758e0
4.5e1 5.0e-2 5.779e0 5.779e0
4.6e1 5.0e-2 5.8e0 5.8e0
4.7e1 5.0e-2 5.821e0 5.821e0
4.8e1 5.0e-2 5.841e0 5.841e0
4.9e1 5.0e-2 5.861e0 5.861e0
5.0e1 5.0e-2 5.881e0 5.881e0
5.1e1 5.0e-2 5.9e0 5.9e0
5.2e1 5.0e-2 5.92e0 5.92e0
5.3e1 5.0e-2 5.939e0 5.939e0
5.4e1 5.0e-2 5.957e0 5.957e0
5.5e1 5.0e-2 5.976e0 5.976e0
5.6e1 5.0e-2 5.994e0 5.994e0
5.7e1 5.0e-2 6.012e0 6.012e0
5.8e1 5.0e-2 6.03e0 6.03e0
5.9e1 5.0e-2 6.048e0 6.048e0
6.0e1 5.0e-2 6.065e0 6.065e0
6.1e1 5.0e-2 6.083e0 6.083e0
6.2e1 5.0e-2 6.1e0 6.1e0
6.3e1 5.0e-2 6.116e0 6.116e0
6.4e1 5.0e-2 6.133e0 6.133e0
6.5e1 5.0e-2 6.15e0 6.15e0
6.6e1 5.0e-2 6.166e0 6.166e0
6.7e1 5.0e-2 6.182e0 6.182e0
6.8e1 5.0e-2 6.198e0 6.198e0
6.9e1 5.0e-2 6.213e0 6.213e0
7.0e1 5.0e-2 6.229e0 6.229e0
7.1e1 5.0e-2 6.244e0 6.244e0
7.2e1 5.0e-2 6.26e0 6.26e0
7.3e1 5.0e-2 6.275e0 6.275e0
7.4e1 5.0e-2 6.289e0 6.289e0
7.5e1 5.0e-2 6.304e0 6.304e0
7.6e1 5.0e-2 6.319e0 6.319e0
7.7e1 5.0e-2 6.333e0 6.333e0
7.8e1 5.0e-2 6.347e0 6.347e0
7.9e1 5.0e-2 6.362e0 6.362e0
8.0e1 5.0e-2 6.376e0 6.376e0
8.1e1 5.0e-2 6.389e0 6.389e0
8.2e1 5.0e-2 6.403e0 6.403e0
8.3e1 5.0e-2 6.417e0 6.417e0
8.4e1 5.0e-2 6.43e0 6.43e0
8.5e1 5.0e-2 6.443e0 6.443e0
8.6e1 5.0e-2 6.457e0 6.457e0
8.7e1 5.0e-2 6.47e0 6.47e0
8.8e1 5.0e-2 6.483e0 6.483e0
8.9e1 5.0e-2 6.495e0 6.495e0
9.0e1 5.0e-2 6.508e0 6.508e0
9.1e1 5.0e-2 6.521e0 6.521e0
9.2e1 5.0e-2 6.533e0 6.533e0
9.3e1 5.0e-2 6.546e0 6.546e0
9.4e1 5.0e-2 6.558e0 6.558e0
9.5e1 5.0e-2 6.57e0 6.57e0
9.6e1 5.0e-2 6.582e0 6.582e0
9.7e1 5.0e-2 6.594e0 6.594e0
9.8e1 5.0e-2 6.606e0 6.606e0
9.9e1 5.0e-2 6.618e0 6.618e0
1.0e2 5.0e-2 6.629e0 6.629e0
1.01e2 5.0e-2 6.641e0 6.641e0
1.02e2 5.0e-2 6.652e0 6.652e0
1.03e2 5.0e-2 6.664e0 6.664e0
1.04e2 5.0e-2 6.675e0 6.675e0
1.05e2 5.0e-2 6.686e0 6.686e0
1.06e2 5.0e-2 6.697e0 6.697e0
1.07e2 5.0e-2 6.708e0 6.708e0
1.08e2 5.0e-2 6.719e0 6.719e0
1.09e2 5.0e-2 6.73e0 6.73e0
1.1e2 5.0e-2 6.74e0 6.74e0
1.11e2 5.0e-2 6.751e0 6.751e0
1.12e2 5.0e-2 6.762e0 6.762e0
1.13e2 5.0e-2 6.772e0 6.772e0
1.14e2 5.0e-2 6.783e0 6.783e0
1.15e2 5.0e-2 6.793e0 6.793e0
1.16e2 5.0e-2 6.803e0 6.803e0
1.17e2 5.0e-2 6.813e0 6.813e0
1.18e2 5.0e-2 6.823e0 6.823e0
1.19e2 5.0e-2 6.833e0 6.833e0
1.2e2 5.0e-2 6.843e0 6.843e0
1.21e2 5.0e-2 6.853e0 6.853e0
1.22e2 5.0e-2 6.863e0 6.863e0
1.23e2 5.0e-2 6.873e0 6.873e0
1.24e2 5.0e-2 6.883e0 6.883e0
1.25e2 5.0e-2 6.892e0 6.892e0
1.26e2 5.0e-2 6.902e0 6.902e0
1.27e2 5.0e-2 6.911e0 6.911e0
1.28e2 5.0e-2 6.921e0 6.921e0
1.29e2 5.0e-2 6.93e0 6.93e0
1.3e2 5.0e-2 6.939e0 6.939e0
1.31e2 5.0e-2 6.948e0 6.948e0
1.32e2 5.0e-2 6.958e0 6.958e0
1.33e2 5.0e-2 6.967e0 6.967e0
1.34e2 5.0e-2 6.976e0 6.976e0
1.35e2 5.0e-2 6.985e0 6.985e0
1.36e2 5.0e-2 6.994e0 6.994e0
1.37e2 5.0e-2 7.003e0 7.003e0
1.38e2 5.0e-2 7.011e0 7.011e0
1.39e2 5.0e-2 7.02e0 7.02e0
1.4e2 5.0e-2 7.029e0 7.029e0
1.41e2 5.0e-2 7.037e0 7.037e0
1.42e2 5.0e-2 7.046e0 7.046e0
1.43e2 5.0e-2 7.055e0 7.055e0
1.44e2 5.0e-2 7.063e0 7.063e0
1.45e2 5.0e-2 7.071e0 7.071e0
1.46e2 5.0e-2 7.08e0 7.08e0
1.47e2 5.0e-2 7.088e0 7.088e0
1.48e2 5.0e-2 7.096e0 7.096e0
1.49e2 5.0e-2 7.105e0 7.105e0
1.5e2 5.0e-2 7.113e0 7.113e0
1.51e2 5.0e-2 7.121e0 7.121e0
1.52e2 5.0e-2 7.129e0 7.129e0
1.53e2 5.0e-2 7.137e0 7.137e0
1.54e2 5.0e-2 7.145e0 7.145e0
1.55e2 5.0e-2 7.153e0 7.153e0
1.56e2 5.0e-2 7.161e0 7.161e0
1.57e2 5.0e-2 7.169e0 7.169e0
1.58e2 5.0e-2 7.177e0 7.177e0
1.59e2 5.0e-2 7.184e0 7.184e0
1.6e2 5.0e-2 7.192e0 7.192e0
1.61e2 5.0e-2 7.2e0 7.2e0
1.62e2 5.0e-2 7.208e0 7.208e0
1.63e2 5.0e-2 7.215e0 7.215e0
1.64e2 5.0e-2 7.223e0 7.223e0
1.65e2 5.0e-2 7.23e0 7.23e0
1.66e2 5.0e-2 7.238e0 7.238e0
1.67e2 5.0e-2 7.245e0 7.245e0
1.68e2 5.0e-2 7.253e0 7.253e0
1.69e2 5.0e-2 7.26e0 7.26e0
1.7e2 5.0e-2 7.267e0 7.267e0
1.71e2 5.0e-2 7.274e0 7.274e0
1.72e2 5.0e-2 7.282e0 7.282e0
1.73e2 5.0e-2 7.289e0 7.289e0
1.74e2 5.0e-2 7.296e0 7.296e0
1.75e2 5.0e-2 7.303e0 7.303e0
1.76e2 5.0e-2 7.31e0 7.31e0
1.77e2 5.0e-2 7.317e0 7.317e0
1.78e2 5.0e-2 7.324e0 7.324e0
1.79e2 5.0e-2 7.331e0 7.331e0
1.8e2 5.0e-2 7.338e0 7.338e0
1.81e2 5.0e-2 7.345e0 7.345e0
1.82e2 5.0e-2 7.352e0 7.352e0
1.83e2 5.0e-2 7.359e0 7.359e0
1.84e2 5.0e-2 7.366e0 7.366e0
1.85e2 5.0e-2 7.373e0 7.373e0
1.86e2 5.0e-2 7.379e0 7.379e0
1.87e2 5.0e-2 7.386e0 7.386e0
1.88e2 5.0e-2 7.393e0 7.393e0
1.89e2 5.0e-2 7.399e0 7.399e0
1.9e2 5.0e-2 7.406e0 7.406e0
1.91e2 5.0e-2 7.413e0 7.413e0
1.92e2 5.0e-2 7.419e0 7.419e0
1.93e2 5.0e-2 7.426e0 7.426e0
1.94e2 5.0e-2 7.432e0 7.432e0
1.95e2 5.0e-2 7.439e0 7.439e0
1.96e2 5.0e-2 7.445e0 7.445e0
1.97e2 5.0e-2 7.451e0 7.451e0
1.98e2 5.0e-2 7.458e0 7.458e0
1.99e2 5.0e-2 7.464e0 7.464e0
2.0e2 5.0e-2 7.471e0 7.471e0

5.0e0 6.0e-2 6.225e0 6.225e0
6.0e0 6.0e-2 5.872e0 5.872e0
7.0e0 6.0e-2 5.585e0 5.585e0
8.0e0 6.0e-2 5.375e0 5.375e0
9.0e0 6.0e-2 5.248e0 5.248e0
1.0e1 6.0e-2 5.18e0 5.18e0
1.1e1 6.0e-2 5.145e0 5.145e0
1.2e1 6.0e-2 5.125e0 5.125e0
1.3e1 6.0e-2 5.112e0 5.112e0
1.4e1 6.0e-2 5.107e0 5.107e0
1.5e1 6.0e-2 5.11e0 5.11e0
1.6e1 6.0e-2 5.119e0 5.119e0
1.7e1 6.0e-2 5.134e0 5.134e0
1.8e1 6.0e-2 5.151e0 5.151e0
1.9e1 6.0e-2 5.17e0 5.17e0
2.0e1 6.0e-2 5.191e0 5.191e0
2.1e1 6.0e-2 5.213e0 5.213e0
2.2e1 6.0e-2 5.236e0 5.236e0
2.3e1 6.0e-2 5.26e0 5.26e0
2.4e1 6.0e-2 5.285e0 5.285e0
2.5e1 6.0e-2 5.309e0 5.309e0
2.6e1 6.0e-2 5.334e0 5.334e0
2.7e1 6.0e-2 5.359e0 5.359e0
2.8e1 6.0e-2 5.384e0 5.384e0
2.9e1 6.0e-2 5.409e0 5.409e0
3.0e1 6.0e-2 5.434e0 5.434e0
3.1e1 6.0e-2 5.459e0 5.459e0
3.2e1 6.0e-2 5.484e0 5.484e0
3.3e1 6.0e-2 5.508e0 5.508e0
3.4e1 6.0e-2 5.532e0 5.532e0
3.5e1 6.0e-2 5.556e0 5.556e0
3.6e1 6.0e-2 5.58e0 5.58e0
3.7e1 6.0e-2 5.603e0 5.603e0
3.8e1 6.0e-2 5.626e0 5.626e0
3.9e1 6.0e-2 5.649e0 5.649e0
4.0e1 6.0e-2 5.671e0 5.671e0
4.1e1 6.0e-2 5.694e0 5.694e0
4.2e1 6.0e-2 5.715e0 5.715e0
4.3e1 6.0e-2 5.737e0 5.737e0
4.4e1 6.0e-2 5.759e0 5.759e0
4.5e1 6.0e-2 5.78e0 5.78e0
4.6e1 6.0e-2 5.8e0 5.8e0
4.7e1 6.0e-2 5.821e0 5.821e0
4.8e1 6.0e-2 5.841e0 5.841e0
4.9e1 6.0e-2 5.861e0 5.861e0
5.0e1 6.0e-2 5.881e0 5.881e0
5.1e1 6.0e-2 5.901e0 5.901e0
5.2e1 6.0e-2 5.92e0 5.92e0
5.3e1 6.0e-2 5.939e0 5.939e0
5.4e1 6.0e-2 5.958e0 5.958e0
5.5e1 6.0e-2 5.976e0 5.976e0
5.6e1 6.0e-2 5.995e0 5.995e0
5.7e1 6.0e-2 6.013e0 6.013e0
5.8e1 6.0e-2 6.031e0 6.031e0
5.9e1 6.0e-2 6.048e0 6.048e0
6.0e1 6.0e-2 6.066e0 6.066e0
6.1e1 6.0e-2 6.083e0 6.083e0
6.2e1 6.0e-2 6.1e0 6.1e0
6.3e1 6.0e-2 6.117e0 6.117e0
6.4e1 6.0e-2 6.133e0 6.133e0
6.5e1 6.0e-2 6.15e0 6.15e0
6.6e1 6.0e-2 6.166e0 6.166e0
6.7e1 6.0e-2 6.182e0 6.182e0
6.8e1 6.0e-2 6.198e0 6.198e0
6.9e1 6.0e-2 6.214e0 6.214e0
7.0e1 6.0e-2 6.229e0 6.229e0
7.1e1 6.0e-2 6.245e0 6.245e0
7.2e1 6.0e-2 6.26e0 6.26e0
7.3e1 6.0e-2 6.275e0 6.275e0
7.4e1 6.0e-2 6.29e0 6.29e0
7.5e1 6.0e-2 6.305e0 6.305e0
7.6e1 6.0e-2 6.319e0 6.319e0
7.7e1 6.0e-2 6.333e0 6.333e0
7.8e1 6.0e-2 6.348e0 6.348e0
7.9e1 6.0e-2 6.362e0 6.362e0
8.0e1 6.0e-2 6.376e0 6.376e0
8.1e1 6.0e-2 6.39e0 6.39e0
8.2e1 6.0e-2 6.403e0 6.403e0
8.3e1 6.0e-2 6.417e0 6.417e0
8.4e1 6.0e-2 6.43e0 6.43e0
8.5e1 6.0e-2 6.444e0 6.444e0
8.6e1 6.0e-2 6.457e0 6.457e0
8.7e1 6.0e-2 6.47e0 6.47e0
8.8e1 6.0e-2 6.483e0 6.483e0
8.9e1 6.0e-2 6.496e0 6.496e0
9.0e1 6.0e-2 6.508e0 6.508e0
9.1e1 6.0e-2 6.521e0 6.521e0
9.2e1 6.0e-2 6.534e0 6.534e0
9.3e1 6.0e-2 6.546e0 6.546e0
9.4e1 6.0e-2 6.558e0 6.558e0
9.5e1 6.0e-2 6.57e0 6.57e0
9.6e1 6.0e-2 6.582e0 6.582e0
9.7e1 6.0e-2 6.594e0 6.594e0
9.8e1 6.0e-2 6.606e0 6.606e0
9.9e1 6.0e-2 6.618e0 6.618e0
1.0e2 6.0e-2 6.629e0 6.629e0
1.01e2 6.0e-2 6.641e0 6.641e0
1.02e2 6.0e-2 6.652e0 6.652e0
1.03e2 6.0e-2 6.664e0 6.664e0
1.04e2 6.0e-2 6.675e0 6.675e0
1.05e2 6.0e-2 6.686e0 6.686e0
1.06e2 6.0e-2 6.697e0 6.697e0
1.07e2 6.0e-2 6.708e0 6.708e0
1.08e2 6.0e-2 6.719e0 6.719e0
1.09e2 6.0e-2 6.73e0 6.73e0
1.1e2 6.0e-2 6.741e0 6.741e0
1.11e2 6.0e-2 6.751e0 6.751e0
1.12e2 6.0e-2 6.762e0 6.762e0
1.13e2 6.0e-2 6.772e0 6.772e0
1.14e2 6.0e-2 6.783e0 6.783e0
1.15e2 6.0e-2 6.793e0 6.793e0
1.16e2 6.0e-2 6.803e0 6.803e0
1.17e2 6.0e-2 6.814e0 6.814e0
1.18e2 6.0e-2 6.824e0 6.824e0
1.19e2 6.0e-2 6.834e0 6.834e0
1.2e2 6.0e-2 6.844e0 6.844e0
1.21e2 6.0e-2 6.854e0 6.854e0
1.22e2 6.0e-2 6.863e0 6.863e0
1.23e2 6.0e-2 6.873e0 6.873e0
1.24e2 6.0e-2 6.883e0 6.883e0
1.25e2 6.0e-2 6.892e0 6.892e0
1.26e2 6.0e-2 6.902e0 6.902e0
1.27e2 6.0e-2 6.911e0 6.911e0
1.28e2 6.0e-2 6.921e0 6.921e0
1.29e2 6.0e-2 6.93e0 6.93e0
1.3e2 6.0e-2 6.939e0 6.939e0
1.31e2 6.0e-2 6.949e0 6.949e0
1.32e2 6.0e-2 6.958e0 6.958e0
1.33e2 6.0e-2 6.967e0 6.967e0
1.34e2 6.0e-2 6.976e0 6.976e0
1.35e2 6.0e-2 6.985e0 6.985e0
1.36e2 6.0e-2 6.994e0 6.994e0
1.37e2 6.0e-2 7.003e0 7.003e0
1.38e2 6.0e-2 7.012e0 7.012e0
1.39e2 6.0e-2 7.02e0 7.02e0
1.4e2 6.0e-2 7.029e0 7.029e0
1.41e2 6.0e-2 7.038e0 7.038e0
1.42e2 6.0e-2 7.046e0 7.046e0
1.43e2 6.0e-2 7.055e0 7.055e0
1.44e2 6.0e-2 7.063e0 7.063e0
1.45e2 6.0e-2 7.072e0 7.072e0
1.46e2 6.0e-2 7.08e0 7.08e0
1.47e2 6.0e-2 7.088e0 7.088e0
1.48e2 6.0e-2 7.097e0 7.097e0
1.49e2 6.0e-2 7.105e0 7.105e0
1.5e2 6.0e-2 7.113e0 7.113e0
1.51e2 6.0e-2 7.121e0 7.121e0
1.52e2 6.0e-2 7.129e0 7.129e0
1.53e2 6.0e-2 7.137e0 7.137e0
1.54e2 6.0e-2 7.145e0 7.145e0
1.55e2 6.0e-2 7.153e0 7.153e0
1.56e2 6.0e-2 7.161e0 7.161e0
1.57e2 6.0e-2 7.169e0 7.169e0
1.58e2 6.0e-2 7.177e0 7.177e0
1.59e2 6.0e-2 7.185e0 7.185e0
1.6e2 6.0e-2 7.192e0 7.192e0
1.61e2 6.0e-2 7.2e0 7.2e0
1.62e2 6.0e-2 7.208e0 7.208e0
1.63e2 6.0e-2 7.215e0 7.215e0
1.64e2 6.0e-2 7.223e0 7.223e0
1.65e2 6.0e-2 7.23e0 7.23e0
1.66e2 6.0e-2 7.238e0 7.238e0
1.67e2 6.0e-2 7.245e0 7.245e0
1.68e2 6.0e-2 7.253e0 7.253e0
1.69e2 6.0e-2 7.26e0 7.26e0
1.7e2 6.0e-2 7.267e0 7.267e0
1.71e2 6.0e-2 7.275e0 7.275e0
1.72e2 6.0e-2 7.282e0 7.282e0
1.73e2 6.0e-2 7.289e0 7.289e0
1.74e2 6.0e-2 7.296e0 7.296e0
1.75e2 6.0e-2 7.303e0 7.303e0
1.76e2 6.0e-2 7.311e0 7.311e0
1.77e2 6.0e-2 7.318e0 7.318e0
1.78e2 6.0e-2 7.325e0 7.325e0
1.79e2 6.0e-2 7.332e0 7.332e0
1.8e2 6.0e-2 7.339e0 7.339e0
1.81e2 6.0e-2 7.345e0 7.345e0
1.82e2 6.0e-2 7.352e0 7.352e0
1.83e2 6.0e-2 7.359e0 7.359e0
1.84e2 6.0e-2 7.366e0 7.366e0
1.85e2 6.0e-2 7.373e0 7.373e0
1.86e2 6.0e-2 7.38e0 7.38e0
1.87e2 6.0e-2 7.386e0 7.386e0
1.88e2 6.0e-2 7.393e0 7.393e0
1.89e2 6.0e-2 7.4e0 7.4e0
1.9e2 6.0e-2 7.406e0 7.406e0
1.91e2 6.0e-2 7.413e0 7.413e0
1.92e2 6.0e-2 7.419e0 7.419e0
1.93e2 6.0e-2 7.426e0 7.426e0
1.94e2 6.0e-2 7.432e0 7.432e0
1.95e2 6.0e-2 7.439e0 7.439e0
1.96e2 6.0e-2 7.445e0 7.445e0
1.97e2 6.0e-2 7.452e0 7.452e0
1.98e2 6.0e-2 7.458e0 7.458e0
1.99e2 6.0e-2 7.464e0 7.464e0
2.0e2 6.0e-2 7.471e0 7.471e0

5.0e0 7.0e-2 6.223e0 6.223e0
6.0e0 7.0e-2 5.871e0 5.871e0
7.0e0 7.0e-2 5.584e0 5.584e0
8.0e0 7.0e-2 5.374e0 5.374e0
9.0e0 7.0e-2 5.247e0 5.247e0
1.0e1 7.0e-2 5.179e0 5.179e0
1.1e1 7.0e-2 5.145e0 5.145e0
1.2e1 7.0e-2 5.124e0 5.124e0
1.3e1 7.0e-2 5.111e0 5.111e0
1.4e1 7.0e-2 5.106e0 5.106e0
1.5e1 7.0e-2 5.109e0 5.109e0
1.6e1 7.0e-2 5.119e0 5.119e0
1.7e1 7.0e-2 5.134e0 5.134e0
1.8e1 7.0e-2 5.151e0 5.151e0
1.9e1 7.0e-2 5.17e0 5.17e0
2.0e1 7.0e-2 5.191e0 5.191e0
2.1e1 7.0e-2 5.213e0 5.213e0
2.2e1 7.0e-2 5.236e0 5.236e0
2.3e1 7.0e-2 5.26e0 5.26e0
2.4e1 7.0e-2 5.285e0 5.285e0
2.5e1 7.0e-2 5.31e0 5.31e0
2.6e1 7.0e-2 5.335e0 5.335e0
2.7e1 7.0e-2 5.36e0 5.36e0
2.8e1 7.0e-2 5.385e0 5.385e0
2.9e1 7.0e-2 5.41e0 5.41e0
3.0e1 7.0e-2 5.435e0 5.435e0
3.1e1 7.0e-2 5.459e0 5.459e0
3.2e1 7.0e-2 5.484e0 5.484e0
3.3e1 7.0e-2 5.508e0 5.508e0
3.4e1 7.0e-2 5.532e0 5.532e0
3.5e1 7.0e-2 5.556e0 5.556e0
3.6e1 7.0e-2 5.58e0 5.58e0
3.7e1 7.0e-2 5.603e0 5.603e0
3.8e1 7.0e-2 5.626e0 5.626e0
3.9e1 7.0e-2 5.649e0 5.649e0
4.0e1 7.0e-2 5.672e0 5.672e0
4.1e1 7.0e-2 5.694e0 5.694e0
4.2e1 7.0e-2 5.716e0 5.716e0
4.3e1 7.0e-2 5.737e0 5.737e0
4.4e1 7.0e-2 5.759e0 5.759e0
4.5e1 7.0e-2 5.78e0 5.78e0
4.6e1 7.0e-2 5.801e0 5.801e0
4.7e1 7.0e-2 5.821e0 5.821e0
4.8e1 7.0e-2 5.842e0 5.842e0
4.9e1 7.0e-2 5.862e0 5.862e0
5.0e1 7.0e-2 5.881e0 5.881e0
5.1e1 7.0e-2 5.901e0 5.901e0
5.2e1 7.0e-2 5.92e0 5.92e0
5.3e1 7.0e-2 5.939e0 5.939e0
5.4e1 7.0e-2 5.958e0 5.958e0
5.5e1 7.0e-2 5.977e0 5.977e0
5.6e1 7.0e-2 5.995e0 5.995e0
5.7e1 7.0e-2 6.013e0 6.013e0
5.8e1 7.0e-2 6.031e0 6.031e0
5.9e1 7.0e-2 6.049e0 6.049e0
6.0e1 7.0e-2 6.066e0 6.066e0
6.1e1 7.0e-2 6.083e0 6.083e0
6.2e1 7.0e-2 6.1e0 6.1e0
6.3e1 7.0e-2 6.117e0 6.117e0
6.4e1 7.0e-2 6.134e0 6.134e0
6.5e1 7.0e-2 6.15e0 6.15e0
6.6e1 7.0e-2 6.166e0 6.166e0
6.7e1 7.0e-2 6.183e0 6.183e0
6.8e1 7.0e-2 6.198e0 6.198e0
6.9e1 7.0e-2 6.214e0 6.214e0
7.0e1 7.0e-2 6.23e0 6.23e0
7.1e1 7.0e-2 6.245e0 6.245e0
7.2e1 7.0e-2 6.26e0 6.26e0
7.3e1 7.0e-2 6.275e0 6.275e0
7.4e1 7.0e-2 6.29e0 6.29e0
7.5e1 7.0e-2 6.305e0 6.305e0
7.6e1 7.0e-2 6.319e0 6.319e0
7.7e1 7.0e-2 6.334e0 6.334e0
7.8e1 7.0e-2 6.348e0 6.348e0
7.9e1 7.0e-2 6.362e0 6.362e0
8.0e1 7.0e-2 6.376e0 6.376e0
8.1e1 7.0e-2 6.39e0 6.39e0
8.2e1 7.0e-2 6.404e0 6.404e0
8.3e1 7.0e-2 6.417e0 6.417e0
8.4e1 7.0e-2 6.431e0 6.431e0
8.5e1 7.0e-2 6.444e0 6.444e0
8.6e1 7.0e-2 6.457e0 6.457e0
8.7e1 7.0e-2 6.47e0 6.47e0
8.8e1 7.0e-2 6.483e0 6.483e0
8.9e1 7.0e-2 6.496e0 6.496e0
9.0e1 7.0e-2 6.509e0 6.509e0
9.1e1 7.0e-2 6.521e0 6.521e0
9.2e1 7.0e-2 6.534e0 6.534e0
9.3e1 7.0e-2 6.546e0 6.546e0
9.4e1 7.0e-2 6.558e0 6.558e0
9.5e1 7.0e-2 6.571e0 6.571e0
9.6e1 7.0e-2 6.583e0 6.583e0
9.7e1 7.0e-2 6.595e0 6.595e0
9.8e1 7.0e-2 6.606e0 6.606e0
9.9e1 7.0e-2 6.618e0 6.618e0
1.0e2 7.0e-2 6.63e0 6.63e0
1.01e2 7.0e-2 6.641e0 6.641e0
1.02e2 7.0e-2 6.653e0 6.653e0
1.03e2 7.0e-2 6.664e0 6.664e0
1.04e2 7.0e-2 6.675e0 6.675e0
1.05e2 7.0e-2 6.687e0 6.687e0
1.06e2 7.0e-2 6.698e0 6.698e0
1.07e2 7.0e-2 6.709e0 6.709e0
1.08e2 7.0e-2 6.72e0 6.72e0
1.09e2 7.0e-2 6.73e0 6.73e0
1.1e2 7.0e-2 6.741e0 6.741e0
1.11e2 7.0e-2 6.752e0 6.752e0
1.12e2 7.0e-2 6.762e0 6.762e0
1.13e2 7.0e-2 6.773e0 6.773e0
1.14e2 7.0e-2 6.783e0 6.783e0
1.15e2 7.0e-2 6.793e0 6.793e0
1.16e2 7.0e-2 6.804e0 6.804e0
1.17e2 7.0e-2 6.814e0 6.814e0
1.18e2 7.0e-2 6.824e0 6.824e0
1.19e2 7.0e-2 6.834e0 6.834e0
1.2e2 7.0e-2 6.844e0 6.844e0
1.21e2 7.0e-2 6.854e0 6.854e0
1.22e2 7.0e-2 6.864e0 6.864e0
1.23e2 7.0e-2 6.873e0 6.873e0
1.24e2 7.0e-2 6.883e0 6.883e0
1.25e2 7.0e-2 6.893e0 6.893e0
1.26e2 7.0e-2 6.902e0 6.902e0
1.27e2 7.0e-2 6.912e0 6.912e0
1.28e2 7.0e-2 6.921e0 6.921e0
1.29e2 7.0e-2 6.93e0 6.93e0
1.3e2 7.0e-2 6.94e0 6.94e0
1.31e2 7.0e-2 6.949e0 6.949e0
1.32e2 7.0e-2 6.958e0 6.958e0
1.33e2 7.0e-2 6.967e0 6.967e0
1.34e2 7.0e-2 6.976e0 6.976e0
1.35e2 7.0e-2 6.985e0 6.985e0
1.36e2 7.0e-2 6.994e0 6.994e0
1.37e2 7.0e-2 7.003e0 7.003e0
1.38e2 7.0e-2 7.012e0 7.012e0
1.39e2 7.0e-2 7.021e0 7.021e0
1.4e2 7.0e-2 7.029e0 7.029e0
1.41e2 7.0e-2 7.038e0 7.038e0
1.42e2 7.0e-2 7.047e0 7.047e0
1.43e2 7.0e-2 7.055e0 7.055e0
1.44e2 7.0e-2 7.064e0 7.064e0
1.45e2 7.0e-2 7.072e0 7.072e0
1.46e2 7.0e-2 7.08e0 7.08e0
1.47e2 7.0e-2 7.089e0 7.089e0
1.48e2 7.0e-2 7.097e0 7.097e0
1.49e2 7.0e-2 7.105e0 7.105e0
1.5e2 7.0e-2 7.113e0 7.113e0
1.51e2 7.0e-2 7.122e0 7.122e0
1.52e2 7.0e-2 7.13e0 7.13e0
1.53e2 7.0e-2 7.138e0 7.138e0
1.54e2 7.0e-2 7.146e0 7.146e0
1.55e2 7.0e-2 7.154e0 7.154e0
1.56e2 7.0e-2 7.162e0 7.162e0
1.57e2 7.0e-2 7.169e0 7.169e0
1.58e2 7.0e-2 7.177e0 7.177e0
1.59e2 7.0e-2 7.185e0 7.185e0
1.6e2 7.0e-2 7.193e0 7.193e0
1.61e2 7.0e-2 7.2e0 7.2e0
1.62e2 7.0e-2 7.208e0 7.208e0
1.63e2 7.0e-2 7.216e0 7.216e0
1.64e2 7.0e-2 7.223e0 7.223e0
1.65e2 7.0e-2 7.231e0 7.231e0
1.66e2 7.0e-2 7.238e0 7.238e0
1.67e2 7.0e-2 7.246e0 7.246e0
1.68e2 7.0e-2 7.253e0 7.253e0
1.69e2 7.0e-2 7.26e0 7.26e0
1.7e2 7.0e-2 7.268e0 7.268e0
1.71e2 7.0e-2 7.275e0 7.275e0
1.72e2 7.0e-2 7.282e0 7.282e0
1.73e2 7.0e-2 7.289e0 7.289e0
1.74e2 7.0e-2 7.297e0 7.297e0
1.75e2 7.0e-2 7.304e0 7.304e0
1.76e2 7.0e-2 7.311e0 7.311e0
1.77e2 7.0e-2 7.318e0 7.318e0
1.78e2 7.0e-2 7.325e0 7.325e0
1.79e2 7.0e-2 7.332e0 7.332e0
1.8e2 7.0e-2 7.339e0 7.339e0
1.81e2 7.0e-2 7.346e0 7.346e0
1.82e2 7.0e-2 7.353e0 7.353e0
1.83e2 7.0e-2 7.359e0 7.359e0
1.84e2 7.0e-2 7.366e0 7.366e0
1.85e2 7.0e-2 7.373e0 7.373e0
1.86e2 7.0e-2 7.38e0 7.38e0
1.87e2 7.0e-2 7.387e0 7.387e0
1.88e2 7.0e-2 7.393e0 7.393e0
1.89e2 7.0e-2 7.4e0 7.4e0
1.9e2 7.0e-2 7.406e0 7.406e0
1.91e2 7.0e-2 7.413e0 7.413e0
1.92e2 7.0e-2 7.42e0 7.42e0
1.93e2 7.0e-2 7.426e0 7.426e0
1.94e2 7.0e-2 7.433e0 7.433e0
1.95e2 7.0e-2 7.439e0 7.439e0
1.96e2 7.0e-2 7.446e0 7.446e0
1.97e2 7.0e-2 7.452e0 7.452e0
1.98e2 7.0e-2 7.458e0 7.458e0
1.99e2 7.0e-2 7.465e0 7.465e0
2.0e2 7.0e-2 7.471e0 7.471e0

5.0e0 8.0e-2 6.221e0 6.221e0
6.0e0 8.0e-2 5.869e0 5.869e0
7.0e0 8.0e-2 5.582e0 5.582e0
8.0e0 8.0e-2 5.373e0 5.373e0
9.0e0 8.0e-2 5.246e0 5.246e0
1.0e1 8.0e-2 5.178e0 5.178e0
1.1e1 8.0e-2 5.144e0 5.144e0
1.2e1 8.0e-2 5.124e0 5.124e0
1.3e1 8.0e-2 5.111e0 5.111e0
1.4e1 8.0e-2 5.106e0 5.106e0
1.5e1 8.0e-2 5.109e0 5.109e0
1.6e1 8.0e-2 5.119e0 5.119e0
1.7e1 8.0e-2 5.134e0 5.134e0
1.8e1 8.0e-2 5.151e0 5.151e0
1.9e1 8.0e-2 5.17e0 5.17e0
2.0e1 8.0e-2 5.191e0 5.191e0
2.1e1 8.0e-2 5.213e0 5.213e0
2.2e1 8.0e-2 5.236e0 5.236e0
2.3e1 8.0e-2 5.26e0 5.26e0
2.4e1 8.0e-2 5.285e0 5.285e0
2.5e1 8.0e-2 5.31e0 5.31e0
2.6e1 8.0e-2 5.335e0 5.335e0
2.7e1 8.0e-2 5.36e0 5.36e0
2.8e1 8.0e-2 5.385e0 5.385e0
2.9e1 8.0e-2 5.41e0 5.41e0
3.0e1 8.0e-2 5.435e0 5.435e0
3.1e1 8.0e-2 5.46e0 5.46e0
3.2e1 8.0e-2 5.484e0 5.484e0
3.3e1 8.0e-2 5.509e0 5.509e0
3.4e1 8.0e-2 5.533e0 5.533e0
3.5e1 8.0e-2 5.557e0 5.557e0
3.6e1 8.0e-2 5.58e0 5.58e0
3.7e1 8.0e-2 5.604e0 5.604e0
3.8e1 8.0e-2 5.627e0 5.627e0
3.9e1 8.0e-2 5.649e0 5.649e0
4.0e1 8.0e-2 5.672e0 5.672e0
4.1e1 8.0e-2 5.694e0 5.694e0
4.2e1 8.0e-2 5.716e0 5.716e0
4.3e1 8.0e-2 5.738e0 5.738e0
4.4e1 8.0e-2 5.759e0 5.759e0
4.5e1 8.0e-2 5.78e0 5.78e0
4.6e1 8.0e-2 5.801e0 5.801e0
4.7e1 8.0e-2 5.822e0 5.822e0
4.8e1 8.0e-2 5.842e0 5.842e0
4.9e1 8.0e-2 5.862e0 5.862e0
5.0e1 8.0e-2 5.882e0 5.882e0
5.1e1 8.0e-2 5.901e0 5.901e0
5.2e1 8.0e-2 5.921e0 5.921e0
5.3e1 8.0e-2 5.94e0 5.94e0
5.4e1 8.0e-2 5.958e0 5.958e0
5.5e1 8.0e-2 5.977e0 5.977e0
5.6e1 8.0e-2 5.995e0 5.995e0
5.7e1 8.0e-2 6.013e0 6.013e0
5.8e1 8.0e-2 6.031e0 6.031e0
5.9e1 8.0e-2 6.049e0 6.049e0
6.0e1 8.0e-2 6.066e0 6.066e0
6.1e1 8.0e-2 6.084e0 6.084e0
6.2e1 8.0e-2 6.101e0 6.101e0
6.3e1 8.0e-2 6.118e0 6.118e0
6.4e1 8.0e-2 6.134e0 6.134e0
6.5e1 8.0e-2 6.151e0 6.151e0
6.6e1 8.0e-2 6.167e0 6.167e0
6.7e1 8.0e-2 6.183e0 6.183e0
6.8e1 8.0e-2 6.199e0 6.199e0
6.9e1 8.0e-2 6.215e0 6.215e0
7.0e1 8.0e-2 6.23e0 6.23e0
7.1e1 8.0e-2 6.245e0 6.245e0
7.2e1 8.0e-2 6.261e0 6.261e0
7.3e1 8.0e-2 6.276e0 6.276e0
7.4e1 8.0e-2 6.291e0 6.291e0
7.5e1 8.0e-2 6.305e0 6.305e0
7.6e1 8.0e-2 6.32e0 6.32e0
7.7e1 8.0e-2 6.334e0 6.334e0
7.8e1 8.0e-2 6.349e0 6.349e0
7.9e1 8.0e-2 6.363e0 6.363e0
8.0e1 8.0e-2 6.377e0 6.377e0
8.1e1 8.0e-2 6.39e0 6.39e0
8.2e1 8.0e-2 6.404e0 6.404e0
8.3e1 8.0e-2 6.418e0 6.418e0
8.4e1 8.0e-2 6.431e0 6.431e0
8.5e1 8.0e-2 6.445e0 6.445e0
8.6e1 8.0e-2 6.458e0 6.458e0
8.7e1 8.0e-2 6.471e0 6.471e0
8.8e1 8.0e-2 6.484e0 6.484e0
8.9e1 8.0e-2 6.497e0 6.497e0
9.0e1 8.0e-2 6.509e0 6.509e0
9.1e1 8.0e-2 6.522e0 6.522e0
9.2e1 8.0e-2 6.534e0 6.534e0
9.3e1 8.0e-2 6.547e0 6.547e0
9.4e1 8.0e-2 6.559e0 6.559e0
9.5e1 8.0e-2 6.571e0 6.571e0
9.6e1 8.0e-2 6.583e0 6.583e0
9.7e1 8.0e-2 6.595e0 6.595e0
9.8e1 8.0e-2 6.607e0 6.607e0
9.9e1 8.0e-2 6.619e0 6.619e0
1.0e2 8.0e-2 6.63e0 6.63e0
1.01e2 8.0e-2 6.642e0 6.642e0
1.02e2 8.0e-2 6.653e0 6.653e0
1.03e2 8.0e-2 6.665e0 6.665e0
1.04e2 8.0e-2 6.676e0 6.676e0
1.05e2 8.0e-2 6.687e0 6.687e0
1.06e2 8.0e-2 6.698e0 6.698e0
1.07e2 8.0e-2 6.709e0 6.709e0
1.08e2 8.0e-2 6.72e0 6.72e0
1.09e2 8.0e-2 6.731e0 6.731e0
1.1e2 8.0e-2 6.741e0 6.741e0
1.11e2 8.0e-2 6.752e0 6.752e0
1.12e2 8.0e-2 6.763e0 6.763e0
1.13e2 8.0e-2 6.773e0 6.773e0
1.14e2 8.0e-2 6.784e0 6.784e0
1.15e2 8.0e-2 6.794e0 6.794e0
1.16e2 8.0e-2 6.804e0 6.804e0
1.17e2 8.0e-2 6.814e0 6.814e0
1.18e2 8.0e-2 6.824e0 6.824e0
1.19e2 8.0e-2 6.834e0 6.834e0
1.2e2 8.0e-2 6.844e0 6.844e0
1.21e2 8.0e-2 6.854e0 6.854e0
1.22e2 8.0e-2 6.864e0 6.864e0
1.23e2 8.0e-2 6.874e0 6.874e0
1.24e2 8.0e-2 6.883e0 6.883e0
1.25e2 8.0e-2 6.893e0 6.893e0
1.26e2 8.0e-2 6.903e0 6.903e0
1.27e2 8.0e-2 6.912e0 6.912e0
1.28e2 8.0e-2 6.921e0 6.921e0
1.29e2 8.0e-2 6.931e0 6.931e0
1.3e2 8.0e-2 6.94e0 6.94e0
1.31e2 8.0e-2 6.949e0 6.949e0
1.32e2 8.0e-2 6.958e0 6.958e0
1.33e2 8.0e-2 6.968e0 6.968e0
1.34e2 8.0e-2 6.977e0 6.977e0
1.35e2 8.0e-2 6.986e0 6.986e0
1.36e2 8.0e-2 6.995e0 6.995e0
1.37e2 8.0e-2 7.003e0 7.003e0
1.38e2 8.0e-2 7.012e0 7.012e0
1.39e2 8.0e-2 7.021e0 7.021e0
1.4e2 8.0e-2 7.03e0 7.03e0
1.41e2 8.0e-2 7.038e0 7.038e0
1.42e2 8.0e-2 7.047e0 7.047e0
1.43e2 8.0e-2 7.055e0 7.055e0
1.44e2 8.0e-2 7.064e0 7.064e0
1.45e2 8.0e-2 7.072e0 7.072e0
1.46e2 8.0e-2 7.081e0 7.081e0
1.47e2 8.0e-2 7.089e0 7.089e0
1.48e2 8.0e-2 7.097e0 7.097e0
1.49e2 8.0e-2 7.106e0 7.106e0
1.5e2 8.0e-2 7.114e0 7.114e0
1.51e2 8.0e-2 7.122e0 7.122e0
1.52e2 8.0e-2 7.13e0 7.13e0
1.53e2 8.0e-2 7.138e0 7.138e0
1.54e2 8.0e-2 7.146e0 7.146e0
1.55e2 8.0e-2 7.154e0 7.154e0
1.56e2 8.0e-2 7.162e0 7.162e0
1.57e2 8.0e-2 7.17e0 7.17e0
1.58e2 8.0e-2 7.178e0 7.178e0
1.59e2 8.0e-2 7.185e0 7.185e0
1.6e2 8.0e-2 7.193e0 7.193e0
1.61e2 8.0e-2 7.201e0 7.201e0
1.62e2 8.0e-2 7.208e0 7.208e0
1.63e2 8.0e-2 7.216e0 7.216e0
1.64e2 8.0e-2 7.223e0 7.223e0
1.65e2 8.0e-2 7.231e0 7.231e0
1.66e2 8.0e-2 7.238e0 7.238e0
1.67e2 8.0e-2 7.246e0 7.246e0
1.68e2 8.0e-2 7.253e0 7.253e0
1.69e2 8.0e-2 7.261e0 7.261e0
1.7e2 8.0e-2 7.268e0 7.268e0
1.71e2 8.0e-2 7.275e0 7.275e0
1.72e2 8.0e-2 7.283e0 7.283e0
1.73e2 8.0e-2 7.29e0 7.29e0
1.74e2 8.0e-2 7.297e0 7.297e0
1.75e2 8.0e-2 7.304e0 7.304e0
1.76e2 8.0e-2 7.311e0 7.311e0
1.77e2 8.0e-2 7.318e0 7.318e0
1.78e2 8.0e-2 7.325e0 7.325e0
1.79e2 8.0e-2 7.332e0 7.332e0
1.8e2 8.0e-2 7.339e0 7.339e0
1.81e2 8.0e-2 7.346e0 7.346e0
1.82e2 8.0e-2 7.353e0 7.353e0
1.83e2 8.0e-2 7.36e0 7.36e0
1.84e2 8.0e-2 7.367e0 7.367e0
1.85e2 8.0e-2 7.373e0 7.373e0
1.86e2 8.0e-2 7.38e0 7.38e0
1.87e2 8.0e-2 7.387e0 7.387e0
1.88e2 8.0e-2 7.393e0 7.393e0
1.89e2 8.0e-2 7.4e0 7.4e0
1.9e2 8.0e-2 7.407e0 7.407e0
1.91e2 8.0e-2 7.413e0 7.413e0
1.92e2 8.0e-2 7.42e0 7.42e0
1.93e2 8.0e-2 7.426e0 7.426e0
1.94e2 8.0e-2 7.433e0 7.433e0
1.95e2 8.0e-2 7.439e0 7.439e0
1.96e2 8.0e-2 7.446e0 7.446e0
1.97e2 8.0e-2 7.452e0 7.452e0
1.98e2 8.0e-2 7.459e0 7.459e0
1.99e2 8.0e-2 7.465e0 7.465e0
2.0e2 8.0e-2 7.471e0 7.471e0

5.0e0 9.0e-2 6.218e0 6.218e0
6.0e0 9.0e-2 5.867e0 5.867e0
7.0e0 9.0e-2 5.581e0 5.581e0
8.0e0 9.0e-2 5.372e0 5.372e0
9.0e0 9.0e-2 5.245e0 5.245e0
1.0e1 9.0e-2 5.177e0 5.177e0
1.1e1 9.0e-2 5.143e0 5.143e0
1.2e1 9.0e-2 5.123e0 5.123e0
1.3e1 9.0e-2 5.11e0 5.11e0
1.4e1 9.0e-2 5.106e0 5.106e0
1.5e1 9.0e-2 5.109e0 5.109e0
1.6e1 9.0e-2 5.119e0 5.119e0
1.7e1 9.0e-2 5.133e0 5.133e0
1.8e1 9.0e-2 5.151e0 5.151e0
1.9e1 9.0e-2 5.17e0 5.17e0
2.0e1 9.0e-2 5.191e0 5.191e0
2.1e1 9.0e-2 5.213e0 5.213e0
2.2e1 9.0e-2 5.237e0 5.237e0
2.3e1 9.0e-2 5.261e0 5.261e0
2.4e1 9.0e-2 5.285e0 5.285e0
2.5e1 9.0e-2 5.31e0 5.31e0
2.6e1 9.0e-2 5.335e0 5.335e0
2.7e1 9.0e-2 5.36e0 5.36e0
2.8e1 9.0e-2 5.385e0 5.385e0
2.9e1 9.0e-2 5.41e0 5.41e0
3.0e1 9.0e-2 5.435e0 5.435e0
3.1e1 9.0e-2 5.46e0 5.46e0
3.2e1 9.0e-2 5.485e0 5.485e0
3.3e1 9.0e-2 5.509e0 5.509e0
3.4e1 9.0e-2 5.533e0 5.533e0
3.5e1 9.0e-2 5.557e0 5.557e0
3.6e1 9.0e-2 5.581e0 5.581e0
3.7e1 9.0e-2 5.604e0 5.604e0
3.8e1 9.0e-2 5.627e0 5.627e0
3.9e1 9.0e-2 5.65e0 5.65e0
4.0e1 9.0e-2 5.672e0 5.672e0
4.1e1 9.0e-2 5.695e0 5.695e0
4.2e1 9.0e-2 5.717e0 5.717e0
4.3e1 9.0e-2 5.738e0 5.738e0
4.4e1 9.0e-2 5.76e0 5.76e0
4.5e1 9.0e-2 5.781e0 5.781e0
4.6e1 9.0e-2 5.802e0 5.802e0
4.7e1 9.0e-2 5.822e0 5.822e0
4.8e1 9.0e-2 5.842e0 5.842e0
4.9e1 9.0e-2 5.863e0 5.863e0
5.0e1 9.0e-2 5.882e0 5.882e0
5.1e1 9.0e-2 5.902e0 5.902e0
5.2e1 9.0e-2 5.921e0 5.921e0
5.3e1 9.0e-2 5.94e0 5.94e0
5.4e1 9.0e-2 5.959e0 5.959e0
5.5e1 9.0e-2 5.978e0 5.978e0
5.6e1 9.0e-2 5.996e0 5.996e0
5.7e1 9.0e-2 6.014e0 6.014e0
5.8e1 9.0e-2 6.032e0 6.032e0
5.9e1 9.0e-2 6.049e0 6.049e0
6.0e1 9.0e-2 6.067e0 6.067e0
6.1e1 9.0e-2 6.084e0 6.084e0
6.2e1 9.0e-2 6.101e0 6.101e0
6.3e1 9.0e-2 6.118e0 6.118e0
6.4e1 9.0e-2 6.135e0 6.135e0
6.5e1 9.0e-2 6.151e0 6.151e0
6.6e1 9.0e-2 6.167e0 6.167e0
6.7e1 9.0e-2 6.183e0 6.183e0
6.8e1 9.0e-2 6.199e0 6.199e0
6.9e1 9.0e-2 6.215e0 6.215e0
7.0e1 9.0e-2 6.231e0 6.231e0
7.1e1 9.0e-2 6.246e0 6.246e0
7.2e1 9.0e-2 6.261e0 6.261e0
7.3e1 9.0e-2 6.276e0 6.276e0
7.4e1 9.0e-2 6.291e0 6.291e0
7.5e1 9.0e-2 6.306e0 6.306e0
7.6e1 9.0e-2 6.32e0 6.32e0
7.7e1 9.0e-2 6.335e0 6.335e0
7.8e1 9.0e-2 6.349e0 6.349e0
7.9e1 9.0e-2 6.363e0 6.363e0
8.0e1 9.0e-2 6.377e0 6.377e0
8.1e1 9.0e-2 6.391e0 6.391e0
8.2e1 9.0e-2 6.405e0 6.405e0
8.3e1 9.0e-2 6.418e0 6.418e0
8.4e1 9.0e-2 6.432e0 6.432e0
8.5e1 9.0e-2 6.445e0 6.445e0
8.6e1 9.0e-2 6.458e0 6.458e0
8.7e1 9.0e-2 6.471e0 6.471e0
8.8e1 9.0e-2 6.484e0 6.484e0
8.9e1 9.0e-2 6.497e0 6.497e0
9.0e1 9.0e-2 6.51e0 6.51e0
9.1e1 9.0e-2 6.522e0 6.522e0
9.2e1 9.0e-2 6.535e0 6.535e0
9.3e1 9.0e-2 6.547e0 6.547e0
9.4e1 9.0e-2 6.559e0 6.559e0
9.5e1 9.0e-2 6.571e0 6.571e0
9.6e1 9.0e-2 6.584e0 6.584e0
9.7e1 9.0e-2 6.595e0 6.595e0
9.8e1 9.0e-2 6.607e0 6.607e0
9.9e1 9.0e-2 6.619e0 6.619e0
1.0e2 9.0e-2 6.631e0 6.631e0
1.01e2 9.0e-2 6.642e0 6.642e0
1.02e2 9.0e-2 6.654e0 6.654e0
1.03e2 9.0e-2 6.665e0 6.665e0
1.04e2 9.0e-2 6.676e0 6.676e0
1.05e2 9.0e-2 6.687e0 6.687e0
1.06e2 9.0e-2 6.698e0 6.698e0
1.07e2 9.0e-2 6.709e0 6.709e0
1.08e2 9.0e-2 6.72e0 6.72e0
1.09e2 9.0e-2 6.731e0 6.731e0
1.1e2 9.0e-2 6.742e0 6.742e0
1.11e2 9.0e-2 6.752e0 6.752e0
1.12e2 9.0e-2 6.763e0 6.763e0
1.13e2 9.0e-2 6.774e0 6.774e0
1.14e2 9.0e-2 6.784e0 6.784e0
1.15e2 9.0e-2 6.794e0 6.794e0
1.16e2 9.0e-2 6.805e0 6.805e0
1.17e2 9.0e-2 6.815e0 6.815e0
1.18e2 9.0e-2 6.825e0 6.825e0
1.19e2 9.0e-2 6.835e0 6.835e0
1.2e2 9.0e-2 6.845e0 6.845e0
1.21e2 9.0e-2 6.855e0 6.855e0
1.22e2 9.0e-2 6.864e0 6.864e0
1.23e2 9.0e-2 6.874e0 6.874e0
1.24e2 9.0e-2 6.884e0 6.884e0
1.25e2 9.0e-2 6.893e0 6.893e0
1.26e2 9.0e-2 6.903e0 6.903e0
1.27e2 9.0e-2 6.912e0 6.912e0
1.28e2 9.0e-2 6.922e0 6.922e0
1.29e2 9.0e-2 6.931e0 6.931e0
1.3e2 9.0e-2 6.941e0 6.941e0
1.31e2 9.0e-2 6.95e0 6.95e0
1.32e2 9.0e-2 6.959e0 6.959e0
1.33e2 9.0e-2 6.968e0 6.968e0
1.34e2 9.0e-2 6.977e0 6.977e0
1.35e2 9.0e-2 6.986e0 6.986e0
1.36e2 9.0e-2 6.995e0 6.995e0
1.37e2 9.0e-2 7.004e0 7.004e0
1.38e2 9.0e-2 7.013e0 7.013e0
1.39e2 9.0e-2 7.021e0 7.021e0
1.4e2 9.0e-2 7.03e0 7.03e0
1.41e2 9.0e-2 7.039e0 7.039e0
1.42e2 9.0e-2 7.047e0 7.047e0
1.43e2 9.0e-2 7.056e0 7.056e0
1.44e2 9.0e-2 7.064e0 7.064e0
1.45e2 9.0e-2 7.073e0 7.073e0
1.46e2 9.0e-2 7.081e0 7.081e0
1.47e2 9.0e-2 7.089e0 7.089e0
1.48e2 9.0e-2 7.098e0 7.098e0
1.49e2 9.0e-2 7.106e0 7.106e0
1.5e2 9.0e-2 7.114e0 7.114e0
1.51e2 9.0e-2 7.122e0 7.122e0
1.52e2 9.0e-2 7.13e0 7.13e0
1.53e2 9.0e-2 7.138e0 7.138e0
1.54e2 9.0e-2 7.146e0 7.146e0
1.55e2 9.0e-2 7.154e0 7.154e0
1.56e2 9.0e-2 7.162e0 7.162e0
1.57e2 9.0e-2 7.17e0 7.17e0
1.58e2 9.0e-2 7.178e0 7.178e0
1.59e2 9.0e-2 7.186e0 7.186e0
1.6e2 9.0e-2 7.193e0 7.193e0
1.61e2 9.0e-2 7.201e0 7.201e0
1.62e2 9.0e-2 7.209e0 7.209e0
1.63e2 9.0e-2 7.216e0 7.216e0
1.64e2 9.0e-2 7.224e0 7.224e0
1.65e2 9.0e-2 7.231e0 7.231e0
1.66e2 9.0e-2 7.239e0 7.239e0
1.67e2 9.0e-2 7.246e0 7.246e0
1.68e2 9.0e-2 7.254e0 7.254e0
1.69e2 9.0e-2 7.261e0 7.261e0
1.7e2 9.0e-2 7.268e0 7.268e0
1.71e2 9.0e-2 7.276e0 7.276e0
1.72e2 9.0e-2 7.283e0 7.283e0
1.73e2 9.0e-2 7.29e0 7.29e0
1.74e2 9.0e-2 7.297e0 7.297e0
1.75e2 9.0e-2 7.304e0 7.304e0
1.76e2 9.0e-2 7.311e0 7.311e0
1.77e2 9.0e-2 7.318e0 7.318e0
1.78e2 9.0e-2 7.326e0 7.326e0
1.79e2 9.0e-2 7.332e0 7.332e0
1.8e2 9.0e-2 7.339e0 7.339e0
1.81e2 9.0e-2 7.346e0 7.346e0
1.82e2 9.0e-2 7.353e0 7.353e0
1.83e2 9.0e-2 7.36e0 7.36e0
1.84e2 9.0e-2 7.367e0 7.367e0
1.85e2 9.0e-2 7.374e0 7.374e0
1.86e2 9.0e-2 7.38e0 7.38e0
1.87e2 9.0e-2 7.387e0 7.387e0
1.88e2 9.0e-2 7.394e0 7.394e0
1.89e2 9.0e-2 7.4e0 7.4e0
1.9e2 9.0e-2 7.407e0 7.407e0
1.91e2 9.0e-2 7.414e0 7.414e0
1.92e2 9.0e-2 7.42e0 7.42e0
1.93e2 9.0e-2 7.427e0 7.427e0
1.94e2 9.0e-2 7.433e0 7.433e0
1.95e2 9.0e-2 7.44e0 7.44e0
1.96e2 9.0e-2 7.446e0 7.446e0
1.97e2 9.0e-2 7.453e0 7.453e0
1.98e2 9.0e-2 7.459e0 7.459e0
1.99e2 9.0e-2 7.465e0 7.465e0
2.0e2 9.0e-2 7.472e0 7.472e0

5.0e0 1.0e-1 6.216e0 6.216e0
6.0e0 1.0e-1 5.865e0 5.865e0
7.0e0 1.0e-1 5.579e0 5.579e0
8.0e0 1.0e-1 5.37e0 5.37e0
9.0e0 1.0e-1 5.244e0 5.244e0
1.0e1 1.0e-1 5.176e0 5.176e0
1.1e1 1.0e-1 5.143e0 5.143e0
1.2e1 1.0e-1 5.122e0 5.122e0
1.3e1 1.0e-1 5.11e0 5.11e0
1.4e1 1.0e-1 5.105e0 5.105e0
1.5e1 1.0e-1 5.108e0 5.108e0
1.6e1 1.0e-1 5.118e0 5.118e0
1.7e1 1.0e-1 5.133e0 5.133e0
1.8e1 1.0e-1 5.151e0 5.151e0
1.9e1 1.0e-1 5.17e0 5.17e0
2.0e1 1.0e-1 5.191e0 5.191e0
2.1e1 1.0e-1 5.213e0 5.213e0
2.2e1 1.0e-1 5.237e0 5.237e0
2.3e1 1.0e-1 5.261e0 5.261e0
2.4e1 1.0e-1 5.285e0 5.285e0
2.5e1 1.0e-1 5.31e0 5.31e0
2.6e1 1.0e-1 5.335e0 5.335e0
2.7e1 1.0e-1 5.36e0 5.36e0
2.8e1 1.0e-1 5.385e0 5.385e0
2.9e1 1.0e-1 5.41e0 5.41e0
3.0e1 1.0e-1 5.435e0 5.435e0
3.1e1 1.0e-1 5.46e0 5.46e0
3.2e1 1.0e-1 5.485e0 5.485e0
3.3e1 1.0e-1 5.509e0 5.509e0
3.4e1 1.0e-1 5.533e0 5.533e0
3.5e1 1.0e-1 5.557e0 5.557e0
3.6e1 1.0e-1 5.581e0 5.581e0
3.7e1 1.0e-1 5.604e0 5.604e0
3.8e1 1.0e-1 5.627e0 5.627e0
3.9e1 1.0e-1 5.65e0 5.65e0
4.0e1 1.0e-1 5.673e0 5.673e0
4.1e1 1.0e-1 5.695e0 5.695e0
4.2e1 1.0e-1 5.717e0 5.717e0
4.3e1 1.0e-1 5.739e0 5.739e0
4.4e1 1.0e-1 5.76e0 5.76e0
4.5e1 1.0e-1 5.781e0 5.781e0
4.6e1 1.0e-1 5.802e0 5.802e0
4.7e1 1.0e-1 5.823e0 5.823e0
4.8e1 1.0e-1 5.843e0 5.843e0
4.9e1 1.0e-1 5.863e0 5.863e0
5.0e1 1.0e-1 5.883e0 5.883e0
5.1e1 1.0e-1 5.902e0 5.902e0
5.2e1 1.0e-1 5.922e0 5.922e0
5.3e1 1.0e-1 5.941e0 5.941e0
5.4e1 1.0e-1 5.959e0 5.959e0
5.5e1 1.0e-1 5.978e0 5.978e0
5.6e1 1.0e-1 5.996e0 5.996e0
5.7e1 1.0e-1 6.014e0 6.014e0
5.8e1 1.0e-1 6.032e0 6.032e0
5.9e1 1.0e-1 6.05e0 6.05e0
6.0e1 1.0e-1 6.067e0 6.067e0
6.1e1 1.0e-1 6.085e0 6.085e0
6.2e1 1.0e-1 6.102e0 6.102e0
6.3e1 1.0e-1 6.119e0 6.119e0
6.4e1 1.0e-1 6.135e0 6.135e0
6.5e1 1.0e-1 6.152e0 6.152e0
6.6e1 1.0e-1 6.168e0 6.168e0
6.7e1 1.0e-1 6.184e0 6.184e0
6.8e1 1.0e-1 6.2e0 6.2e0
6.9e1 1.0e-1 6.215e0 6.215e0
7.0e1 1.0e-1 6.231e0 6.231e0
7.1e1 1.0e-1 6.246e0 6.246e0
7.2e1 1.0e-1 6.262e0 6.262e0
7.3e1 1.0e-1 6.277e0 6.277e0
7.4e1 1.0e-1 6.292e0 6.292e0
7.5e1 1.0e-1 6.306e0 6.306e0
7.6e1 1.0e-1 6.321e0 6.321e0
7.7e1 1.0e-1 6.335e0 6.335e0
7.8e1 1.0e-1 6.349e0 6.349e0
7.9e1 1.0e-1 6.364e0 6.364e0
8.0e1 1.0e-1 6.378e0 6.378e0
8.1e1 1.0e-1 6.391e0 6.391e0
8.2e1 1.0e-1 6.405e0 6.405e0
8.3e1 1.0e-1 6.419e0 6.419e0
8.4e1 1.0e-1 6.432e0 6.432e0
8.5e1 1.0e-1 6.445e0 6.445e0
8.6e1 1.0e-1 6.459e0 6.459e0
8.7e1 1.0e-1 6.472e0 6.472e0
8.8e1 1.0e-1 6.485e0 6.485e0
8.9e1 1.0e-1 6.497e0 6.497e0
9.0e1 1.0e-1 6.51e0 6.51e0
9.1e1 1.0e-1 6.523e0 6.523e0
9.2e1 1.0e-1 6.535e0 6.535e0
9.3e1 1.0e-1 6.548e0 6.548e0
9.4e1 1.0e-1 6.56e0 6.56e0
9.5e1 1.0e-1 6.572e0 6.572e0
9.6e1 1.0e-1 6.584e0 6.584e0
9.7e1 1.0e-1 6.596e0 6.596e0
9.8e1 1.0e-1 6.608e0 6.608e0
9.9e1 1.0e-1 6.619e0 6.619e0
1.0e2 1.0e-1 6.631e0 6.631e0
1.01e2 1.0e-1 6.643e0 6.643e0
1.02e2 1.0e-1 6.654e0 6.654e0
1.03e2 1.0e-1 6.665e0 6.665e0
1.04e2 1.0e-1 6.677e0 6.677e0
1.05e2 1.0e-1 6.688e0 6.688e0
1.06e2 1.0e-1 6.699e0 6.699e0
1.07e2 1.0e-1 6.71e0 6.71e0
1.08e2 1.0e-1 6.721e0 6.721e0
1.09e2 1.0e-1 6.732e0 6.732e0
1.1e2 1.0e-1 6.742e0 6.742e0
1.11e2 1.0e-1 6.753e0 6.753e0
1.12e2 1.0e-1 6.764e0 6.764e0
1.13e2 1.0e-1 6.774e0 6.774e0
1.14e2 1.0e-1 6.784e0 6.784e0
1.15e2 1.0e-1 6.795e0 6.795e0
1.16e2 1.0e-1 6.805e0 6.805e0
1.17e2 1.0e-1 6.815e0 6.815e0
1.18e2 1.0e-1 6.825e0 6.825e0
1.19e2 1.0e-1 6.835e0 6.835e0
1.2e2 1.0e-1 6.845e0 6.845e0
1.21e2 1.0e-1 6.855e0 6.855e0
1.22e2 1.0e-1 6.865e0 6.865e0
1.23e2 1.0e-1 6.875e0 6.875e0
1.24e2 1.0e-1 6.884e0 6.884e0
1.25e2 1.0e-1 6.894e0 6.894e0
1.26e2 1.0e-1 6.903e0 6.903e0
1.27e2 1.0e-1 6.913e0 6.913e0
1.28e2 1.0e-1 6.922e0 6.922e0
1.29e2 1.0e-1 6.932e0 6.932e0
1.3e2 1.0e-1 6.941e0 6.941e0
1.31e2 1.0e-1 6.95e0 6.95e0
1.32e2 1.0e-1 6.959e0 6.959e0
1.33e2 1.0e-1 6.968e0 6.968e0
1.34e2 1.0e-1 6.977e0 6.977e0
1.35e2 1.0e-1 6.986e0 6.986e0
1.36e2 1.0e-1 6.995e0 6.995e0
1.37e2 1.0e-1 7.004e0 7.004e0
1.38e2 1.0e-1 7.013e0 7.013e0
1.39e2 1.0e-1 7.022e0 7.022e0
1.4e2 1.0e-1 7.03e0 7.03e0
1.41e2 1.0e-1 7.039e0 7.039e0
1.42e2 1.0e-1 7.048e0 7.048e0
1.43e2 1.0e-1 7.056e0 7.056e0
1.44e2 1.0e-1 7.065e0 7.065e0
1.45e2 1.0e-1 7.073e0 7.073e0
1.46e2 1.0e-1 7.082e0 7.082e0
1.47e2 1.0e-1 7.09e0 7.09e0
1.48e2 1.0e-1 7.098e0 7.098e0
1.49e2 1.0e-1 7.106e0 7.106e0
1.5e2 1.0e-1 7.115e0 7.115e0
1.51e2 1.0e-1 7.123e0 7.123e0
1.52e2 1.0e-1 7.131e0 7.131e0
1.53e2 1.0e-1 7.139e0 7.139e0
1.54e2 1.0e-1 7.147e0 7.147e0
1.55e2 1.0e-1 7.155e0 7.155e0
1.56e2 1.0e-1 7.163e0 7.163e0
1.57e2 1.0e-1 7.17e0 7.17e0
1.58e2 1.0e-1 7.178e0 7.178e0
1.59e2 1.0e-1 7.186e0 7.186e0
1.6e2 1.0e-1 7.194e0 7.194e0
1.61e2 1.0e-1 7.201e0 7.201e0
1.62e2 1.0e-1 7.209e0 7.209e0
1.63e2 1.0e-1 7.217e0 7.217e0
1.64e2 1.0e-1 7.224e0 7.224e0
1.65e2 1.0e-1 7.232e0 7.232e0
1.66e2 1.0e-1 7.239e0 7.239e0
1.67e2 1.0e-1 7.247e0 7.247e0
1.68e2 1.0e-1 7.254e0 7.254e0
1.69e2 1.0e-1 7.261e0 7.261e0
1.7e2 1.0e-1 7.269e0 7.269e0
1.71e2 1.0e-1 7.276e0 7.276e0
1.72e2 1.0e-1 7.283e0 7.283e0
1.73e2 1.0e-1 7.29e0 7.29e0
1.74e2 1.0e-1 7.298e0 7.298e0
1.75e2 1.0e-1 7.305e0 7.305e0
1.76e2 1.0e-1 7.312e0 7.312e0
1.77e2 1.0e-1 7.319e0 7.319e0
1.78e2 1.0e-1 7.326e0 7.326e0
1.79e2 1.0e-1 7.333e0 7.333e0
1.8e2 1.0e-1 7.34e0 7.34e0
1.81e2 1.0e-1 7.347e0 7.347e0
1.82e2 1.0e-1 7.354e0 7.354e0
1.83e2 1.0e-1 7.36e0 7.36e0
1.84e2 1.0e-1 7.367e0 7.367e0
1.85e2 1.0e-1 7.374e0 7.374e0
1.86e2 1.0e-1 7.381e0 7.381e0
1.87e2 1.0e-1 7.388e0 7.388e0
1.88e2 1.0e-1 7.394e0 7.394e0
1.89e2 1.0e-1 7.401e0 7.401e0
1.9e2 1.0e-1 7.407e0 7.407e0
1.91e2 1.0e-1 7.414e0 7.414e0
1.92e2 1.0e-1 7.421e0 7.421e0
1.93e2 1.0e-1 7.427e0 7.427e0
1.94e2 1.0e-1 7.434e0 7.434e0
1.95e2 1.0e-1 7.44e0 7.44e0
1.96e2 1.0e-1 7.447e0 7.447e0
1.97e2 1.0e-1 7.453e0 7.453e0
1.98e2 1.0e-1 7.459e0 7.459e0
1.99e2 1.0e-1 7.466e0 7.466e0
2.0e2 1.0e-1 7.472e0 7.472e0

5.0e0 1.1e-1 6.213e0 6.213e0
6.0e0 1.1e-1 5.863e0 5.863e0
7.0e0 1.1e-1 5.577e0 5.577e0
8.0e0 1.1e-1 5.369e0 5.369e0
9.0e0 1.1e-1 5.242e0 5.242e0
1.0e1 1.1e-1 5.175e0 5.175e0
1.1e1 1.1e-1 5.142e0 5.142e0
1.2e1 1.1e-1 5.122e0 5.122e0
1.3e1 1.1e-1 5.109e0 5.109e0
1.4e1 1.1e-1 5.105e0 5.105e0
1.5e1 1.1e-1 5.108e0 5.108e0
1.6e1 1.1e-1 5.118e0 5.118e0
1.7e1 1.1e-1 5.133e0 5.133e0
1.8e1 1.1e-1 5.151e0 5.151e0
1.9e1 1.1e-1 5.17e0 5.17e0
2.0e1 1.1e-1 5.191e0 5.191e0
2.1e1 1.1e-1 5.213e0 5.213e0
2.2e1 1.1e-1 5.237e0 5.237e0
2.3e1 1.1e-1 5.261e0 5.261e0
2.4e1 1.1e-1 5.285e0 5.285e0
2.5e1 1.1e-1 5.31e0 5.31e0
2.6e1 1.1e-1 5.335e0 5.335e0
2.7e1 1.1e-1 5.361e0 5.361e0
2.8e1 1.1e-1 5.386e0 5.386e0
2.9e1 1.1e-1 5.411e0 5.411e0
3.0e1 1.1e-1 5.436e0 5.436e0
3.1e1 1.1e-1 5.461e0 5.461e0
3.2e1 1.1e-1 5.485e0 5.485e0
3.3e1 1.1e-1 5.51e0 5.51e0
3.4e1 1.1e-1 5.534e0 5.534e0
3.5e1 1.1e-1 5.558e0 5.558e0
3.6e1 1.1e-1 5.581e0 5.581e0
3.7e1 1.1e-1 5.605e0 5.605e0
3.8e1 1.1e-1 5.628e0 5.628e0
3.9e1 1.1e-1 5.651e0 5.651e0
4.0e1 1.1e-1 5.673e0 5.673e0
4.1e1 1.1e-1 5.696e0 5.696e0
4.2e1 1.1e-1 5.718e0 5.718e0
4.3e1 1.1e-1 5.739e0 5.739e0
4.4e1 1.1e-1 5.761e0 5.761e0
4.5e1 1.1e-1 5.782e0 5.782e0
4.6e1 1.1e-1 5.803e0 5.803e0
4.7e1 1.1e-1 5.823e0 5.823e0
4.8e1 1.1e-1 5.844e0 5.844e0
4.9e1 1.1e-1 5.864e0 5.864e0
5.0e1 1.1e-1 5.883e0 5.883e0
5.1e1 1.1e-1 5.903e0 5.903e0
5.2e1 1.1e-1 5.922e0 5.922e0
5.3e1 1.1e-1 5.941e0 5.941e0
5.4e1 1.1e-1 5.96e0 5.96e0
5.5e1 1.1e-1 5.979e0 5.979e0
5.6e1 1.1e-1 5.997e0 5.997e0
5.7e1 1.1e-1 6.015e0 6.015e0
5.8e1 1.1e-1 6.033e0 6.033e0
5.9e1 1.1e-1 6.051e0 6.051e0
6.0e1 1.1e-1 6.068e0 6.068e0
6.1e1 1.1e-1 6.085e0 6.085e0
6.2e1 1.1e-1 6.102e0 6.102e0
6.3e1 1.1e-1 6.119e0 6.119e0
6.4e1 1.1e-1 6.136e0 6.136e0
6.5e1 1.1e-1 6.152e0 6.152e0
6.6e1 1.1e-1 6.168e0 6.168e0
6.7e1 1.1e-1 6.184e0 6.184e0
6.8e1 1.1e-1 6.2e0 6.2e0
6.9e1 1.1e-1 6.216e0 6.216e0
7.0e1 1.1e-1 6.232e0 6.232e0
7.1e1 1.1e-1 6.247e0 6.247e0
7.2e1 1.1e-1 6.262e0 6.262e0
7.3e1 1.1e-1 6.277e0 6.277e0
7.4e1 1.1e-1 6.292e0 6.292e0
7.5e1 1.1e-1 6.307e0 6.307e0
7.6e1 1.1e-1 6.321e0 6.321e0
7.7e1 1.1e-1 6.336e0 6.336e0
7.8e1 1.1e-1 6.35e0 6.35e0
7.9e1 1.1e-1 6.364e0 6.364e0
8.0e1 1.1e-1 6.378e0 6.378e0
8.1e1 1.1e-1 6.392e0 6.392e0
8.2e1 1.1e-1 6.406e0 6.406e0
8.3e1 1.1e-1 6.419e0 6.419e0
8.4e1 1.1e-1 6.433e0 6.433e0
8.5e1 1.1e-1 6.446e0 6.446e0
8.6e1 1.1e-1 6.459e0 6.459e0
8.7e1 1.1e-1 6.472e0 6.472e0
8.8e1 1.1e-1 6.485e0 6.485e0
8.9e1 1.1e-1 6.498e0 6.498e0
9.0e1 1.1e-1 6.511e0 6.511e0
9.1e1 1.1e-1 6.523e0 6.523e0
9.2e1 1.1e-1 6.536e0 6.536e0
9.3e1 1.1e-1 6.548e0 6.548e0
9.4e1 1.1e-1 6.56e0 6.56e0
9.5e1 1.1e-1 6.572e0 6.572e0
9.6e1 1.1e-1 6.585e0 6.585e0
9.7e1 1.1e-1 6.596e0 6.596e0
9.8e1 1.1e-1 6.608e0 6.608e0
9.9e1 1.1e-1 6.62e0 6.62e0
1.0e2 1.1e-1 6.632e0 6.632e0
1.01e2 1.1e-1 6.643e0 6.643e0
1.02e2 1.1e-1 6.655e0 6.655e0
1.03e2 1.1e-1 6.666e0 6.666e0
1.04e2 1.1e-1 6.677e0 6.677e0
1.05e2 1.1e-1 6.688e0 6.688e0
1.06e2 1.1e-1 6.699e0 6.699e0
1.07e2 1.1e-1 6.71e0 6.71e0
1.08e2 1.1e-1 6.721e0 6.721e0
1.09e2 1.1e-1 6.732e0 6.732e0
1.1e2 1.1e-1 6.743e0 6.743e0
1.11e2 1.1e-1 6.753e0 6.753e0
1.12e2 1.1e-1 6.764e0 6.764e0
1.13e2 1.1e-1 6.775e0 6.775e0
1.14e2 1.1e-1 6.785e0 6.785e0
1.15e2 1.1e-1 6.795e0 6.795e0
1.16e2 1.1e-1 6.805e0 6.805e0
1.17e2 1.1e-1 6.816e0 6.816e0
1.18e2 1.1e-1 6.826e0 6.826e0
1.19e2 1.1e-1 6.836e0 6.836e0
1.2e2 1.1e-1 6.846e0 6.846e0
1.21e2 1.1e-1 6.856e0 6.856e0
1.22e2 1.1e-1 6.865e0 6.865e0
1.23e2 1.1e-1 6.875e0 6.875e0
1.24e2 1.1e-1 6.885e0 6.885e0
1.25e2 1.1e-1 6.894e0 6.894e0
1.26e2 1.1e-1 6.904e0 6.904e0
1.27e2 1.1e-1 6.913e0 6.913e0
1.28e2 1.1e-1 6.923e0 6.923e0
1.29e2 1.1e-1 6.932e0 6.932e0
1.3e2 1.1e-1 6.941e0 6.941e0
1.31e2 1.1e-1 6.951e0 6.951e0
1.32e2 1.1e-1 6.96e0 6.96e0
1.33e2 1.1e-1 6.969e0 6.969e0
1.34e2 1.1e-1 6.978e0 6.978e0
1.35e2 1.1e-1 6.987e0 6.987e0
1.36e2 1.1e-1 6.996e0 6.996e0
1.37e2 1.1e-1 7.005e0 7.005e0
1.38e2 1.1e-1 7.013e0 7.013e0
1.39e2 1.1e-1 7.022e0 7.022e0
1.4e2 1.1e-1 7.031e0 7.031e0
1.41e2 1.1e-1 7.04e0 7.04e0
1.42e2 1.1e-1 7.048e0 7.048e0
1.43e2 1.1e-1 7.057e0 7.057e0
1.44e2 1.1e-1 7.065e0 7.065e0
1.45e2 1.1e-1 7.074e0 7.074e0
1.46e2 1.1e-1 7.082e0 7.082e0
1.47e2 1.1e-1 7.09e0 7.09e0
1.48e2 1.1e-1 7.099e0 7.099e0
1.49e2 1.1e-1 7.107e0 7.107e0
1.5e2 1.1e-1 7.115e0 7.115e0
1.51e2 1.1e-1 7.123e0 7.123e0
1.52e2 1.1e-1 7.131e0 7.131e0
1.53e2 1.1e-1 7.139e0 7.139e0
1.54e2 1.1e-1 7.147e0 7.147e0
1.55e2 1.1e-1 7.155e0 7.155e0
1.56e2 1.1e-1 7.163e0 7.163e0
1.57e2 1.1e-1 7.171e0 7.171e0
1.58e2 1.1e-1 7.179e0 7.179e0
1.59e2 1.1e-1 7.187e0 7.187e0
1.6e2 1.1e-1 7.194e0 7.194e0
1.61e2 1.1e-1 7.202e0 7.202e0
1.62e2 1.1e-1 7.21e0 7.21e0
1.63e2 1.1e-1 7.217e0 7.217e0
1.64e2 1.1e-1 7.225e0 7.225e0
1.65e2 1.1e-1 7.232e0 7.232e0
1.66e2 1.1e-1 7.24e0 7.24e0
1.67e2 1.1e-1 7.247e0 7.247e0
1.68e2 1.1e-1 7.254e0 7.254e0
1.69e2 1.1e-1 7.262e0 7.262e0
1.7e2 1.1e-1 7.269e0 7.269e0
1.71e2 1.1e-1 7.276e0 7.276e0
1.72e2 1.1e-1 7.284e0 7.284e0
1.73e2 1.1e-1 7.291e0 7.291e0
1.74e2 1.1e-1 7.298e0 7.298e0
1.75e2 1.1e-1 7.305e0 7.305e0
1.76e2 1.1e-1 7.312e0 7.312e0
1.77e2 1.1e-1 7.319e0 7.319e0
1.78e2 1.1e-1 7.326e0 7.326e0
1.79e2 1.1e-1 7.333e0 7.333e0
1.8e2 1.1e-1 7.34e0 7.34e0
1.81e2 1.1e-1 7.347e0 7.347e0
1.82e2 1.1e-1 7.354e0 7.354e0
1.83e2 1.1e-1 7.361e0 7.361e0
1.84e2 1.1e-1 7.368e0 7.368e0
1.85e2 1.1e-1 7.374e0 7.374e0
1.86e2 1.1e-1 7.381e0 7.381e0
1.87e2 1.1e-1 7.388e0 7.388e0
1.88e2 1.1e-1 7.395e0 7.395e0
1.89e2 1.1e-1 7.401e0 7.401e0
1.9e2 1.1e-1 7.408e0 7.408e0
1.91e2 1.1e-1 7.414e0 7.414e0
1.92e2 1.1e-1 7.421e0 7.421e0
1.93e2 1.1e-1 7.428e0 7.428e0
1.94e2 1.1e-1 7.434e0 7.434e0
1.95e2 1.1e-1 7.44e0 7.44e0
1.96e2 1.1e-1 7.447e0 7.447e0
1.97e2 1.1e-1 7.453e0 7.453e0
1.98e2 1.1e-1 7.46e0 7.46e0
1.99e2 1.1e-1 7.466e0 7.466e0
2.0e2 1.1e-1 7.472e0 7.472e0

5.0e0 1.2e-1 6.21e0 6.21e0
6.0e0 1.2e-1 5.86e0 5.86e0
7.0e0 1.2e-1 5.575e0 5.575e0
8.0e0 1.2e-1 5.367e0 5.367e0
9.0e0 1.2e-1 5.241e0 5.241e0
1.0e1 1.2e-1 5.174e0 5.174e0
1.1e1 1.2e-1 5.141e0 5.141e0
1.2e1 1.2e-1 5.121e0 5.121e0
1.3e1 1.2e-1 5.109e0 5.109e0
1.4e1 1.2e-1 5.104e0 5.104e0
1.5e1 1.2e-1 5.107e0 5.107e0
1.6e1 1.2e-1 5.118e0 5.118e0
1.7e1 1.2e-1 5.133e0 5.133e0
1.8e1 1.2e-1 5.15e0 5.15e0
1.9e1 1.2e-1 5.17e0 5.17e0
2.0e1 1.2e-1 5.191e0 5.191e0
2.1e1 1.2e-1 5.213e0 5.213e0
2.2e1 1.2e-1 5.237e0 5.237e0
2.3e1 1.2e-1 5.261e0 5.261e0
2.4e1 1.2e-1 5.286e0 5.286e0
2.5e1 1.2e-1 5.311e0 5.311e0
2.6e1 1.2e-1 5.336e0 5.336e0
2.7e1 1.2e-1 5.361e0 5.361e0
2.8e1 1.2e-1 5.386e0 5.386e0
2.9e1 1.2e-1 5.411e0 5.411e0
3.0e1 1.2e-1 5.436e0 5.436e0
3.1e1 1.2e-1 5.461e0 5.461e0
3.2e1 1.2e-1 5.486e0 5.486e0
3.3e1 1.2e-1 5.51e0 5.51e0
3.4e1 1.2e-1 5.534e0 5.534e0
3.5e1 1.2e-1 5.558e0 5.558e0
3.6e1 1.2e-1 5.582e0 5.582e0
3.7e1 1.2e-1 5.605e0 5.605e0
3.8e1 1.2e-1 5.628e0 5.628e0
3.9e1 1.2e-1 5.651e0 5.651e0
4.0e1 1.2e-1 5.674e0 5.674e0
4.1e1 1.2e-1 5.696e0 5.696e0
4.2e1 1.2e-1 5.718e0 5.718e0
4.3e1 1.2e-1 5.74e0 5.74e0
4.4e1 1.2e-1 5.761e0 5.761e0
4.5e1 1.2e-1 5.782e0 5.782e0
4.6e1 1.2e-1 5.803e0 5.803e0
4.7e1 1.2e-1 5.824e0 5.824e0
4.8e1 1.2e-1 5.844e0 5.844e0
4.9e1 1.2e-1 5.864e0 5.864e0
5.0e1 1.2e-1 5.884e0 5.884e0
5.1e1 1.2e-1 5.903e0 5.903e0
5.2e1 1.2e-1 5.923e0 5.923e0
5.3e1 1.2e-1 5.942e0 5.942e0
5.4e1 1.2e-1 5.961e0 5.961e0
5.5e1 1.2e-1 5.979e0 5.979e0
5.6e1 1.2e-1 5.998e0 5.998e0
5.7e1 1.2e-1 6.016e0 6.016e0
5.8e1 1.2e-1 6.033e0 6.033e0
5.9e1 1.2e-1 6.051e0 6.051e0
6.0e1 1.2e-1 6.069e0 6.069e0
6.1e1 1.2e-1 6.086e0 6.086e0
6.2e1 1.2e-1 6.103e0 6.103e0
6.3e1 1.2e-1 6.12e0 6.12e0
6.4e1 1.2e-1 6.136e0 6.136e0
6.5e1 1.2e-1 6.153e0 6.153e0
6.6e1 1.2e-1 6.169e0 6.169e0
6.7e1 1.2e-1 6.185e0 6.185e0
6.8e1 1.2e-1 6.201e0 6.201e0
6.9e1 1.2e-1 6.217e0 6.217e0
7.0e1 1.2e-1 6.232e0 6.232e0
7.1e1 1.2e-1 6.248e0 6.248e0
7.2e1 1.2e-1 6.263e0 6.263e0
7.3e1 1.2e-1 6.278e0 6.278e0
7.4e1 1.2e-1 6.293e0 6.293e0
7.5e1 1.2e-1 6.307e0 6.307e0
7.6e1 1.2e-1 6.322e0 6.322e0
7.7e1 1.2e-1 6.336e0 6.336e0
7.8e1 1.2e-1 6.351e0 6.351e0
7.9e1 1.2e-1 6.365e0 6.365e0
8.0e1 1.2e-1 6.379e0 6.379e0
8.1e1 1.2e-1 6.393e0 6.393e0
8.2e1 1.2e-1 6.406e0 6.406e0
8.3e1 1.2e-1 6.42e0 6.42e0
8.4e1 1.2e-1 6.433e0 6.433e0
8.5e1 1.2e-1 6.447e0 6.447e0
8.6e1 1.2e-1 6.46e0 6.46e0
8.7e1 1.2e-1 6.473e0 6.473e0
8.8e1 1.2e-1 6.486e0 6.486e0
8.9e1 1.2e-1 6.499e0 6.499e0
9.0e1 1.2e-1 6.511e0 6.511e0
9.1e1 1.2e-1 6.524e0 6.524e0
9.2e1 1.2e-1 6.536e0 6.536e0
9.3e1 1.2e-1 6.549e0 6.549e0
9.4e1 1.2e-1 6.561e0 6.561e0
9.5e1 1.2e-1 6.573e0 6.573e0
9.6e1 1.2e-1 6.585e0 6.585e0
9.7e1 1.2e-1 6.597e0 6.597e0
9.8e1 1.2e-1 6.609e0 6.609e0
9.9e1 1.2e-1 6.621e0 6.621e0
1.0e2 1.2e-1 6.632e0 6.632e0
1.01e2 1.2e-1 6.644e0 6.644e0
1.02e2 1.2e-1 6.655e0 6.655e0
1.03e2 1.2e-1 6.667e0 6.667e0
1.04e2 1.2e-1 6.678e0 6.678e0
1.05e2 1.2e-1 6.689e0 6.689e0
1.06e2 1.2e-1 6.7e0 6.7e0
1.07e2 1.2e-1 6.711e0 6.711e0
1.08e2 1.2e-1 6.722e0 6.722e0
1.09e2 1.2e-1 6.733e0 6.733e0
1.1e2 1.2e-1 6.743e0 6.743e0
1.11e2 1.2e-1 6.754e0 6.754e0
1.12e2 1.2e-1 6.765e0 6.765e0
1.13e2 1.2e-1 6.775e0 6.775e0
1.14e2 1.2e-1 6.785e0 6.785e0
1.15e2 1.2e-1 6.796e0 6.796e0
1.16e2 1.2e-1 6.806e0 6.806e0
1.17e2 1.2e-1 6.816e0 6.816e0
1.18e2 1.2e-1 6.826e0 6.826e0
1.19e2 1.2e-1 6.836e0 6.836e0
1.2e2 1.2e-1 6.846e0 6.846e0
1.21e2 1.2e-1 6.856e0 6.856e0
1.22e2 1.2e-1 6.866e0 6.866e0
1.23e2 1.2e-1 6.876e0 6.876e0
1.24e2 1.2e-1 6.885e0 6.885e0
1.25e2 1.2e-1 6.895e0 6.895e0
1.26e2 1.2e-1 6.904e0 6.904e0
1.27e2 1.2e-1 6.914e0 6.914e0
1.28e2 1.2e-1 6.923e0 6.923e0
1.29e2 1.2e-1 6.933e0 6.933e0
1.3e2 1.2e-1 6.942e0 6.942e0
1.31e2 1.2e-1 6.951e0 6.951e0
1.32e2 1.2e-1 6.96e0 6.96e0
1.33e2 1.2e-1 6.969e0 6.969e0
1.34e2 1.2e-1 6.978e0 6.978e0
1.35e2 1.2e-1 6.987e0 6.987e0
1.36e2 1.2e-1 6.996e0 6.996e0
1.37e2 1.2e-1 7.005e0 7.005e0
1.38e2 1.2e-1 7.014e0 7.014e0
1.39e2 1.2e-1 7.023e0 7.023e0
1.4e2 1.2e-1 7.031e0 7.031e0
1.41e2 1.2e-1 7.04e0 7.04e0
1.42e2 1.2e-1 7.049e0 7.049e0
1.43e2 1.2e-1 7.057e0 7.057e0
1.44e2 1.2e-1 7.066e0 7.066e0
1.45e2 1.2e-1 7.074e0 7.074e0
1.46e2 1.2e-1 7.082e0 7.082e0
1.47e2 1.2e-1 7.091e0 7.091e0
1.48e2 1.2e-1 7.099e0 7.099e0
1.49e2 1.2e-1 7.107e0 7.107e0
1.5e2 1.2e-1 7.115e0 7.115e0
1.51e2 1.2e-1 7.124e0 7.124e0
1.52e2 1.2e-1 7.132e0 7.132e0
1.53e2 1.2e-1 7.14e0 7.14e0
1.54e2 1.2e-1 7.148e0 7.148e0
1.55e2 1.2e-1 7.156e0 7.156e0
1.56e2 1.2e-1 7.164e0 7.164e0
1.57e2 1.2e-1 7.171e0 7.171e0
1.58e2 1.2e-1 7.179e0 7.179e0
1.59e2 1.2e-1 7.187e0 7.187e0
1.6e2 1.2e-1 7.195e0 7.195e0
1.61e2 1.2e-1 7.202e0 7.202e0
1.62e2 1.2e-1 7.21e0 7.21e0
1.63e2 1.2e-1 7.218e0 7.218e0
1.64e2 1.2e-1 7.225e0 7.225e0
1.65e2 1.2e-1 7.233e0 7.233e0
1.66e2 1.2e-1 7.24e0 7.24e0
1.67e2 1.2e-1 7.248e0 7.248e0
1.68e2 1.2e-1 7.255e0 7.255e0
1.69e2 1.2e-1 7.262e0 7.262e0
1.7e2 1.2e-1 7.27e0 7.27e0
1.71e2 1.2e-1 7.277e0 7.277e0
1.72e2 1.2e-1 7.284e0 7.284e0
1.73e2 1.2e-1 7.291e0 7.291e0
1.74e2 1.2e-1 7.298e0 7.298e0
1.75e2 1.2e-1 7.306e0 7.306e0
1.76e2 1.2e-1 7.313e0 7.313e0
1.77e2 1.2e-1 7.32e0 7.32e0
1.78e2 1.2e-1 7.327e0 7.327e0
1.79e2 1.2e-1 7.334e0 7.334e0
1.8e2 1.2e-1 7.341e0 7.341e0
1.81e2 1.2e-1 7.348e0 7.348e0
1.82e2 1.2e-1 7.354e0 7.354e0
1.83e2 1.2e-1 7.361e0 7.361e0
1.84e2 1.2e-1 7.368e0 7.368e0
1.85e2 1.2e-1 7.375e0 7.375e0
1.86e2 1.2e-1 7.382e0 7.382e0
1.87e2 1.2e-1 7.388e0 7.388e0
1.88e2 1.2e-1 7.395e0 7.395e0
1.89e2 1.2e-1 7.402e0 7.402e0
1.9e2 1.2e-1 7.408e0 7.408e0
1.91e2 1.2e-1 7.415e0 7.415e0
1.92e2 1.2e-1 7.421e0 7.421e0
1.93e2 1.2e-1 7.428e0 7.428e0
1.94e2 1.2e-1 7.434e0 7.434e0
1.95e2 1.2e-1 7.441e0 7.441e0
1.96e2 1.2e-1 7.447e0 7.447e0
1.97e2 1.2e-1 7.454e0 7.454e0
1.98e2 1.2e-1 7.46e0 7.46e0
1.99e2 1.2e-1 7.466e0 7.466e0
2.0e2 1.2e-1 7.473e0 7.473e0

5.0e0 1.3e-1 6.207e0 6.207e0
6.0e0 1.3e-1 5.857e0 5.857e0
7.0e0 1.3e-1 5.573e0 5.573e0
8.0e0 1.3e-1 5.365e0 5.365e0
9.0e0 1.3e-1 5.239e0 5.239e0
1.0e1 1.3e-1 5.172e0 5.172e0
1.1e1 1.3e-1 5.139e0 5.139e0
1.2e1 1.3e-1 5.12e0 5.12e0
1.3e1 1.3e-1 5.108e0 5.108e0
1.4e1 1.3e-1 5.103e0 5.103e0
1.5e1 1.3e-1 5.107e0 5.107e0
1.6e1 1.3e-1 5.117e0 5.117e0
1.7e1 1.3e-1 5.132e0 5.132e0
1.8e1 1.3e-1 5.15e0 5.15e0
1.9e1 1.3e-1 5.17e0 5.17e0
2.0e1 1.3e-1 5.191e0 5.191e0
2.1e1 1.3e-1 5.213e0 5.213e0
2.2e1 1.3e-1 5.237e0 5.237e0
2.3e1 1.3e-1 5.261e0 5.261e0
2.4e1 1.3e-1 5.286e0 5.286e0
2.5e1 1.3e-1 5.311e0 5.311e0
2.6e1 1.3e-1 5.336e0 5.336e0
2.7e1 1.3e-1 5.361e0 5.361e0
2.8e1 1.3e-1 5.386e0 5.386e0
2.9e1 1.3e-1 5.412e0 5.412e0
3.0e1 1.3e-1 5.437e0 5.437e0
3.1e1 1.3e-1 5.461e0 5.461e0
3.2e1 1.3e-1 5.486e0 5.486e0
3.3e1 1.3e-1 5.511e0 5.511e0
3.4e1 1.3e-1 5.535e0 5.535e0
3.5e1 1.3e-1 5.559e0 5.559e0
3.6e1 1.3e-1 5.582e0 5.582e0
3.7e1 1.3e-1 5.606e0 5.606e0
3.8e1 1.3e-1 5.629e0 5.629e0
3.9e1 1.3e-1 5.652e0 5.652e0
4.0e1 1.3e-1 5.674e0 5.674e0
4.1e1 1.3e-1 5.697e0 5.697e0
4.2e1 1.3e-1 5.719e0 5.719e0
4.3e1 1.3e-1 5.74e0 5.74e0
4.4e1 1.3e-1 5.762e0 5.762e0
4.5e1 1.3e-1 5.783e0 5.783e0
4.6e1 1.3e-1 5.804e0 5.804e0
4.7e1 1.3e-1 5.824e0 5.824e0
4.8e1 1.3e-1 5.845e0 5.845e0
4.9e1 1.3e-1 5.865e0 5.865e0
5.0e1 1.3e-1 5.885e0 5.885e0
5.1e1 1.3e-1 5.904e0 5.904e0
5.2e1 1.3e-1 5.923e0 5.923e0
5.3e1 1.3e-1 5.942e0 5.942e0
5.4e1 1.3e-1 5.961e0 5.961e0
5.5e1 1.3e-1 5.98e0 5.98e0
5.6e1 1.3e-1 5.998e0 5.998e0
5.7e1 1.3e-1 6.016e0 6.016e0
5.8e1 1.3e-1 6.034e0 6.034e0
5.9e1 1.3e-1 6.052e0 6.052e0
6.0e1 1.3e-1 6.069e0 6.069e0
6.1e1 1.3e-1 6.086e0 6.086e0
6.2e1 1.3e-1 6.104e0 6.104e0
6.3e1 1.3e-1 6.12e0 6.12e0
6.4e1 1.3e-1 6.137e0 6.137e0
6.5e1 1.3e-1 6.153e0 6.153e0
6.6e1 1.3e-1 6.17e0 6.17e0
6.7e1 1.3e-1 6.186e0 6.186e0
6.8e1 1.3e-1 6.202e0 6.202e0
6.9e1 1.3e-1 6.217e0 6.217e0
7.0e1 1.3e-1 6.233e0 6.233e0
7.1e1 1.3e-1 6.248e0 6.248e0
7.2e1 1.3e-1 6.263e0 6.263e0
7.3e1 1.3e-1 6.278e0 6.278e0
7.4e1 1.3e-1 6.293e0 6.293e0
7.5e1 1.3e-1 6.308e0 6.308e0
7.6e1 1.3e-1 6.323e0 6.323e0
7.7e1 1.3e-1 6.337e0 6.337e0
7.8e1 1.3e-1 6.351e0 6.351e0
7.9e1 1.3e-1 6.365e0 6.365e0
8.0e1 1.3e-1 6.379e0 6.379e0
8.1e1 1.3e-1 6.393e0 6.393e0
8.2e1 1.3e-1 6.407e0 6.407e0
8.3e1 1.3e-1 6.421e0 6.421e0
8.4e1 1.3e-1 6.434e0 6.434e0
8.5e1 1.3e-1 6.447e0 6.447e0
8.6e1 1.3e-1 6.46e0 6.46e0
8.7e1 1.3e-1 6.473e0 6.473e0
8.8e1 1.3e-1 6.486e0 6.486e0
8.9e1 1.3e-1 6.499e0 6.499e0
9.0e1 1.3e-1 6.512e0 6.512e0
9.1e1 1.3e-1 6.525e0 6.525e0
9.2e1 1.3e-1 6.537e0 6.537e0
9.3e1 1.3e-1 6.549e0 6.549e0
9.4e1 1.3e-1 6.562e0 6.562e0
9.5e1 1.3e-1 6.574e0 6.574e0
9.6e1 1.3e-1 6.586e0 6.586e0
9.7e1 1.3e-1 6.598e0 6.598e0
9.8e1 1.3e-1 6.609e0 6.609e0
9.9e1 1.3e-1 6.621e0 6.621e0
1.0e2 1.3e-1 6.633e0 6.633e0
1.01e2 1.3e-1 6.644e0 6.644e0
1.02e2 1.3e-1 6.656e0 6.656e0
1.03e2 1.3e-1 6.667e0 6.667e0
1.04e2 1.3e-1 6.678e0 6.678e0
1.05e2 1.3e-1 6.69e0 6.69e0
1.06e2 1.3e-1 6.701e0 6.701e0
1.07e2 1.3e-1 6.712e0 6.712e0
1.08e2 1.3e-1 6.722e0 6.722e0
1.09e2 1.3e-1 6.733e0 6.733e0
1.1e2 1.3e-1 6.744e0 6.744e0
1.11e2 1.3e-1 6.755e0 6.755e0
1.12e2 1.3e-1 6.765e0 6.765e0
1.13e2 1.3e-1 6.776e0 6.776e0
1.14e2 1.3e-1 6.786e0 6.786e0
1.15e2 1.3e-1 6.796e0 6.796e0
1.16e2 1.3e-1 6.807e0 6.807e0
1.17e2 1.3e-1 6.817e0 6.817e0
1.18e2 1.3e-1 6.827e0 6.827e0
1.19e2 1.3e-1 6.837e0 6.837e0
1.2e2 1.3e-1 6.847e0 6.847e0
1.21e2 1.3e-1 6.857e0 6.857e0
1.22e2 1.3e-1 6.867e0 6.867e0
1.23e2 1.3e-1 6.876e0 6.876e0
1.24e2 1.3e-1 6.886e0 6.886e0
1.25e2 1.3e-1 6.896e0 6.896e0
1.26e2 1.3e-1 6.905e0 6.905e0
1.27e2 1.3e-1 6.915e0 6.915e0
1.28e2 1.3e-1 6.924e0 6.924e0
1.29e2 1.3e-1 6.933e0 6.933e0
1.3e2 1.3e-1 6.943e0 6.943e0
1.31e2 1.3e-1 6.952e0 6.952e0
1.32e2 1.3e-1 6.961e0 6.961e0
1.33e2 1.3e-1 6.97e0 6.97e0
1.34e2 1.3e-1 6.979e0 6.979e0
1.35e2 1.3e-1 6.988e0 6.988e0
1.36e2 1.3e-1 6.997e0 6.997e0
1.37e2 1.3e-1 7.006e0 7.006e0
1.38e2 1.3e-1 7.015e0 7.015e0
1.39e2 1.3e-1 7.023e0 7.023e0
1.4e2 1.3e-1 7.032e0 7.032e0
1.41e2 1.3e-1 7.041e0 7.041e0
1.42e2 1.3e-1 7.049e0 7.049e0
1.43e2 1.3e-1 7.058e0 7.058e0
1.44e2 1.3e-1 7.066e0 7.066e0
1.45e2 1.3e-1 7.075e0 7.075e0
1.46e2 1.3e-1 7.083e0 7.083e0
1.47e2 1.3e-1 7.091e0 7.091e0
1.48e2 1.3e-1 7.1e0 7.1e0
1.49e2 1.3e-1 7.108e0 7.108e0
1.5e2 1.3e-1 7.116e0 7.116e0
1.51e2 1.3e-1 7.124e0 7.124e0
1.52e2 1.3e-1 7.132e0 7.132e0
1.53e2 1.3e-1 7.14e0 7.14e0
1.54e2 1.3e-1 7.148e0 7.148e0
1.55e2 1.3e-1 7.156e0 7.156e0
1.56e2 1.3e-1 7.164e0 7.164e0
1.57e2 1.3e-1 7.172e0 7.172e0
1.58e2 1.3e-1 7.18e0 7.18e0
1.59e2 1.3e-1 7.188e0 7.188e0
1.6e2 1.3e-1 7.195e0 7.195e0
1.61e2 1.3e-1 7.203e0 7.203e0
1.62e2 1.3e-1 7.211e0 7.211e0
1.63e2 1.3e-1 7.218e0 7.218e0
1.64e2 1.3e-1 7.226e0 7.226e0
1.65e2 1.3e-1 7.233e0 7.233e0
1.66e2 1.3e-1 7.241e0 7.241e0
1.67e2 1.3e-1 7.248e0 7.248e0
1.68e2 1.3e-1 7.255e0 7.255e0
1.69e2 1.3e-1 7.263e0 7.263e0
1.7e2 1.3e-1 7.27e0 7.27e0
1.71e2 1.3e-1 7.277e0 7.277e0
1.72e2 1.3e-1 7.285e0 7.285e0
1.73e2 1.3e-1 7.292e0 7.292e0
1.74e2 1.3e-1 7.299e0 7.299e0
1.75e2 1.3e-1 7.306e0 7.306e0
1.76e2 1.3e-1 7.313e0 7.313e0
1.77e2 1.3e-1 7.32e0 7.32e0
1.78e2 1.3e-1 7.327e0 7.327e0
1.79e2 1.3e-1 7.334e0 7.334e0
1.8e2 1.3e-1 7.341e0 7.341e0
1.81e2 1.3e-1 7.348e0 7.348e0
1.82e2 1.3e-1 7.355e0 7.355e0
1.83e2 1.3e-1 7.362e0 7.362e0
1.84e2 1.3e-1 7.369e0 7.369e0
1.85e2 1.3e-1 7.375e0 7.375e0
1.86e2 1.3e-1 7.382e0 7.382e0
1.87e2 1.3e-1 7.389e0 7.389e0
1.88e2 1.3e-1 7.396e0 7.396e0
1.89e2 1.3e-1 7.402e0 7.402e0
1.9e2 1.3e-1 7.409e0 7.409e0
1.91e2 1.3e-1 7.415e0 7.415e0
1.92e2 1.3e-1 7.422e0 7.422e0
1.93e2 1.3e-1 7.428e0 7.428e0
1.94e2 1.3e-1 7.435e0 7.435e0
1.95e2 1.3e-1 7.441e0 7.441e0
1.96e2 1.3e-1 7.448e0 7.448e0
1.97e2 1.3e-1 7.454e0 7.454e0
1.98e2 1.3e-1 7.461e0 7.461e0
1.99e2 1.3e-1 7.467e0 7.467e0
2.0e2 1.3e-1 7.473e0 7.473e0

5.0e0 1.4e-1 6.203e0 6.203e0
6.0e0 1.4e-1 5.854e0 5.854e0
7.0e0 1.4e-1 5.57e0 5.57e0
8.0e0 1.4e-1 5.363e0 5.363e0
9.0e0 1.4e-1 5.237e0 5.237e0
1.0e1 1.4e-1 5.171e0 5.171e0
1.1e1 1.4e-1 5.138e0 5.138e0
1.2e1 1.4e-1 5.119e0 5.119e0
1.3e1 1.4e-1 5.107e0 5.107e0
1.4e1 1.4e-1 5.103e0 5.103e0
1.5e1 1.4e-1 5.106e0 5.106e0
1.6e1 1.4e-1 5.117e0 5.117e0
1.7e1 1.4e-1 5.132e0 5.132e0
1.8e1 1.4e-1 5.15e0 5.15e0
1.9e1 1.4e-1 5.17e0 5.17e0
2.0e1 1.4e-1 5.191e0 5.191e0
2.1e1 1.4e-1 5.213e0 5.213e0
2.2e1 1.4e-1 5.237e0 5.237e0
2.3e1 1.4e-1 5.261e0 5.261e0
2.4e1 1.4e-1 5.286e0 5.286e0
2.5e1 1.4e-1 5.311e0 5.311e0
2.6e1 1.4e-1 5.336e0 5.336e0
2.7e1 1.4e-1 5.362e0 5.362e0
2.8e1 1.4e-1 5.387e0 5.387e0
2.9e1 1.4e-1 5.412e0 5.412e0
3.0e1 1.4e-1 5.437e0 5.437e0
3.1e1 1.4e-1 5.462e0 5.462e0
3.2e1 1.4e-1 5.487e0 5.487e0
3.3e1 1.4e-1 5.511e0 5.511e0
3.4e1 1.4e-1 5.535e0 5.535e0
3.5e1 1.4e-1 5.559e0 5.559e0
3.6e1 1.4e-1 5.583e0 5.583e0
3.7e1 1.4e-1 5.606e0 5.606e0
3.8e1 1.4e-1 5.63e0 5.63e0
3.9e1 1.4e-1 5.652e0 5.652e0
4.0e1 1.4e-1 5.675e0 5.675e0
4.1e1 1.4e-1 5.697e0 5.697e0
4.2e1 1.4e-1 5.719e0 5.719e0
4.3e1 1.4e-1 5.741e0 5.741e0
4.4e1 1.4e-1 5.762e0 5.762e0
4.5e1 1.4e-1 5.784e0 5.784e0
4.6e1 1.4e-1 5.805e0 5.805e0
4.7e1 1.4e-1 5.825e0 5.825e0
4.8e1 1.4e-1 5.845e0 5.845e0
4.9e1 1.4e-1 5.865e0 5.865e0
5.0e1 1.4e-1 5.885e0 5.885e0
5.1e1 1.4e-1 5.905e0 5.905e0
5.2e1 1.4e-1 5.924e0 5.924e0
5.3e1 1.4e-1 5.943e0 5.943e0
5.4e1 1.4e-1 5.962e0 5.962e0
5.5e1 1.4e-1 5.981e0 5.981e0
5.6e1 1.4e-1 5.999e0 5.999e0
5.7e1 1.4e-1 6.017e0 6.017e0
5.8e1 1.4e-1 6.035e0 6.035e0
5.9e1 1.4e-1 6.053e0 6.053e0
6.0e1 1.4e-1 6.07e0 6.07e0
6.1e1 1.4e-1 6.087e0 6.087e0
6.2e1 1.4e-1 6.104e0 6.104e0
6.3e1 1.4e-1 6.121e0 6.121e0
6.4e1 1.4e-1 6.138e0 6.138e0
6.5e1 1.4e-1 6.154e0 6.154e0
6.6e1 1.4e-1 6.17e0 6.17e0
6.7e1 1.4e-1 6.186e0 6.186e0
6.8e1 1.4e-1 6.202e0 6.202e0
6.9e1 1.4e-1 6.218e0 6.218e0
7.0e1 1.4e-1 6.234e0 6.234e0
7.1e1 1.4e-1 6.249e0 6.249e0
7.2e1 1.4e-1 6.264e0 6.264e0
7.3e1 1.4e-1 6.279e0 6.279e0
7.4e1 1.4e-1 6.294e0 6.294e0
7.5e1 1.4e-1 6.309e0 6.309e0
7.6e1 1.4e-1 6.323e0 6.323e0
7.7e1 1.4e-1 6.338e0 6.338e0
7.8e1 1.4e-1 6.352e0 6.352e0
7.9e1 1.4e-1 6.366e0 6.366e0
8.0e1 1.4e-1 6.38e0 6.38e0
8.1e1 1.4e-1 6.394e0 6.394e0
8.2e1 1.4e-1 6.408e0 6.408e0
8.3e1 1.4e-1 6.421e0 6.421e0
8.4e1 1.4e-1 6.435e0 6.435e0
8.5e1 1.4e-1 6.448e0 6.448e0
8.6e1 1.4e-1 6.461e0 6.461e0
8.7e1 1.4e-1 6.474e0 6.474e0
8.8e1 1.4e-1 6.487e0 6.487e0
8.9e1 1.4e-1 6.5e0 6.5e0
9.0e1 1.4e-1 6.513e0 6.513e0
9.1e1 1.4e-1 6.525e0 6.525e0
9.2e1 1.4e-1 6.538e0 6.538e0
9.3e1 1.4e-1 6.55e0 6.55e0
9.4e1 1.4e-1 6.562e0 6.562e0
9.5e1 1.4e-1 6.574e0 6.574e0
9.6e1 1.4e-1 6.586e0 6.586e0
9.7e1 1.4e-1 6.598e0 6.598e0
9.8e1 1.4e-1 6.61e0 6.61e0
9.9e1 1.4e-1 6.622e0 6.622e0
1.0e2 1.4e-1 6.634e0 6.634e0
1.01e2 1.4e-1 6.645e0 6.645e0
1.02e2 1.4e-1 6.656e0 6.656e0
1.03e2 1.4e-1 6.668e0 6.668e0
1.04e2 1.4e-1 6.679e0 6.679e0
1.05e2 1.4e-1 6.69e0 6.69e0
1.06e2 1.4e-1 6.701e0 6.701e0
1.07e2 1.4e-1 6.712e0 6.712e0
1.08e2 1.4e-1 6.723e0 6.723e0
1.09e2 1.4e-1 6.734e0 6.734e0
1.1e2 1.4e-1 6.745e0 6.745e0
1.11e2 1.4e-1 6.755e0 6.755e0
1.12e2 1.4e-1 6.766e0 6.766e0
1.13e2 1.4e-1 6.776e0 6.776e0
1.14e2 1.4e-1 6.787e0 6.787e0
1.15e2 1.4e-1 6.797e0 6.797e0
1.16e2 1.4e-1 6.807e0 6.807e0
1.17e2 1.4e-1 6.817e0 6.817e0
1.18e2 1.4e-1 6.828e0 6.828e0
1.19e2 1.4e-1 6.838e0 6.838e0
1.2e2 1.4e-1 6.847e0 6.847e0
1.21e2 1.4e-1 6.857e0 6.857e0
1.22e2 1.4e-1 6.867e0 6.867e0
1.23e2 1.4e-1 6.877e0 6.877e0
1.24e2 1.4e-1 6.887e0 6.887e0
1.25e2 1.4e-1 6.896e0 6.896e0
1.26e2 1.4e-1 6.906e0 6.906e0
1.27e2 1.4e-1 6.915e0 6.915e0
1.28e2 1.4e-1 6.925e0 6.925e0
1.29e2 1.4e-1 6.934e0 6.934e0
1.3e2 1.4e-1 6.943e0 6.943e0
1.31e2 1.4e-1 6.952e0 6.952e0
1.32e2 1.4e-1 6.962e0 6.962e0
1.33e2 1.4e-1 6.971e0 6.971e0
1.34e2 1.4e-1 6.98e0 6.98e0
1.35e2 1.4e-1 6.989e0 6.989e0
1.36e2 1.4e-1 6.998e0 6.998e0
1.37e2 1.4e-1 7.006e0 7.006e0
1.38e2 1.4e-1 7.015e0 7.015e0
1.39e2 1.4e-1 7.024e0 7.024e0
1.4e2 1.4e-1 7.033e0 7.033e0
1.41e2 1.4e-1 7.041e0 7.041e0
1.42e2 1.4e-1 7.05e0 7.05e0
1.43e2 1.4e-1 7.058e0 7.058e0
1.44e2 1.4e-1 7.067e0 7.067e0
1.45e2 1.4e-1 7.075e0 7.075e0
1.46e2 1.4e-1 7.084e0 7.084e0
1.47e2 1.4e-1 7.092e0 7.092e0
1.48e2 1.4e-1 7.1e0 7.1e0
1.49e2 1.4e-1 7.108e0 7.108e0
1.5e2 1.4e-1 7.117e0 7.117e0
1.51e2 1.4e-1 7.125e0 7.125e0
1.52e2 1.4e-1 7.133e0 7.133e0
1.53e2 1.4e-1 7.141e0 7.141e0
1.54e2 1.4e-1 7.149e0 7.149e0
1.55e2 1.4e-1 7.157e0 7.157e0
1.56e2 1.4e-1 7.165e0 7.165e0
1.57e2 1.4e-1 7.173e0 7.173e0
1.58e2 1.4e-1 7.18e0 7.18e0
1.59e2 1.4e-1 7.188e0 7.188e0
1.6e2 1.4e-1 7.196e0 7.196e0
1.61e2 1.4e-1 7.203e0 7.203e0
1.62e2 1.4e-1 7.211e0 7.211e0
1.63e2 1.4e-1 7.219e0 7.219e0
1.64e2 1.4e-1 7.226e0 7.226e0
1.65e2 1.4e-1 7.234e0 7.234e0
1.66e2 1.4e-1 7.241e0 7.241e0
1.67e2 1.4e-1 7.249e0 7.249e0
1.68e2 1.4e-1 7.256e0 7.256e0
1.69e2 1.4e-1 7.263e0 7.263e0
1.7e2 1.4e-1 7.271e0 7.271e0
1.71e2 1.4e-1 7.278e0 7.278e0
1.72e2 1.4e-1 7.285e0 7.285e0
1.73e2 1.4e-1 7.292e0 7.292e0
1.74e2 1.4e-1 7.3e0 7.3e0
1.75e2 1.4e-1 7.307e0 7.307e0
1.76e2 1.4e-1 7.314e0 7.314e0
1.77e2 1.4e-1 7.321e0 7.321e0
1.78e2 1.4e-1 7.328e0 7.328e0
1.79e2 1.4e-1 7.335e0 7.335e0
1.8e2 1.4e-1 7.342e0 7.342e0
1.81e2 1.4e-1 7.349e0 7.349e0
1.82e2 1.4e-1 7.356e0 7.356e0
1.83e2 1.4e-1 7.362e0 7.362e0
1.84e2 1.4e-1 7.369e0 7.369e0
1.85e2 1.4e-1 7.376e0 7.376e0
1.86e2 1.4e-1 7.383e0 7.383e0
1.87e2 1.4e-1 7.389e0 7.389e0
1.88e2 1.4e-1 7.396e0 7.396e0
1.89e2 1.4e-1 7.403e0 7.403e0
1.9e2 1.4e-1 7.409e0 7.409e0
1.91e2 1.4e-1 7.416e0 7.416e0
1.92e2 1.4e-1 7.422e0 7.422e0
1.93e2 1.4e-1 7.429e0 7.429e0
1.94e2 1.4e-1 7.435e0 7.435e0
1.95e2 1.4e-1 7.442e0 7.442e0
1.96e2 1.4e-1 7.448e0 7.448e0
1.97e2 1.4e-1 7.455e0 7.455e0
1.98e2 1.4e-1 7.461e0 7.461e0
1.99e2 1.4e-1 7.467e0 7.467e0
2.0e2 1.4e-1 7.474e0 7.474e0

5.0e0 1.5e-1 6.199e0 6.199e0
6.0e0 1.5e-1 5.851e0 5.851e0
7.0e0 1.5e-1 5.568e0 5.568e0
8.0e0 1.5e-1 5.361e0 5.361e0
9.0e0 1.5e-1 5.235e0 5.235e0
1.0e1 1.5e-1 5.169e0 5.169e0
1.1e1 1.5e-1 5.137e0 5.137e0
1.2e1 1.5e-1 5.118e0 5.118e0
1.3e1 1.5e-1 5.106e0 5.106e0
1.4e1 1.5e-1 5.102e0 5.102e0
1.5e1 1.5e-1 5.106e0 5.106e0
1.6e1 1.5e-1 5.117e0 5.117e0
1.7e1 1.5e-1 5.132e0 5.132e0
1.8e1 1.5e-1 5.15e0 5.15e0
1.9e1 1.5e-1 5.17e0 5.17e0
2.0e1 1.5e-1 5.191e0 5.191e0
2.1e1 1.5e-1 5.213e0 5.213e0
2.2e1 1.5e-1 5.237e0 5.237e0
2.3e1 1.5e-1 5.261e0 5.261e0
2.4e1 1.5e-1 5.286e0 5.286e0
2.5e1 1.5e-1 5.311e0 5.311e0
2.6e1 1.5e-1 5.337e0 5.337e0
2.7e1 1.5e-1 5.362e0 5.362e0
2.8e1 1.5e-1 5.387e0 5.387e0
2.9e1 1.5e-1 5.412e0 5.412e0
3.0e1 1.5e-1 5.437e0 5.437e0
3.1e1 1.5e-1 5.462e0 5.462e0
3.2e1 1.5e-1 5.487e0 5.487e0
3.3e1 1.5e-1 5.512e0 5.512e0
3.4e1 1.5e-1 5.536e0 5.536e0
3.5e1 1.5e-1 5.56e0 5.56e0
3.6e1 1.5e-1 5.584e0 5.584e0
3.7e1 1.5e-1 5.607e0 5.607e0
3.8e1 1.5e-1 5.63e0 5.63e0
3.9e1 1.5e-1 5.653e0 5.653e0
4.0e1 1.5e-1 5.676e0 5.676e0
4.1e1 1.5e-1 5.698e0 5.698e0
4.2e1 1.5e-1 5.72e0 5.72e0
4.3e1 1.5e-1 5.742e0 5.742e0
4.4e1 1.5e-1 5.763e0 5.763e0
4.5e1 1.5e-1 5.784e0 5.784e0
4.6e1 1.5e-1 5.805e0 5.805e0
4.7e1 1.5e-1 5.826e0 5.826e0
4.8e1 1.5e-1 5.846e0 5.846e0
4.9e1 1.5e-1 5.866e0 5.866e0
5.0e1 1.5e-1 5.886e0 5.886e0
5.1e1 1.5e-1 5.906e0 5.906e0
5.2e1 1.5e-1 5.925e0 5.925e0
5.3e1 1.5e-1 5.944e0 5.944e0
5.4e1 1.5e-1 5.963e0 5.963e0
5.5e1 1.5e-1 5.981e0 5.981e0
5.6e1 1.5e-1 6.0e0 6.0e0
5.7e1 1.5e-1 6.018e0 6.018e0
5.8e1 1.5e-1 6.036e0 6.036e0
5.9e1 1.5e-1 6.053e0 6.053e0
6.0e1 1.5e-1 6.071e0 6.071e0
6.1e1 1.5e-1 6.088e0 6.088e0
6.2e1 1.5e-1 6.105e0 6.105e0
6.3e1 1.5e-1 6.122e0 6.122e0
6.4e1 1.5e-1 6.138e0 6.138e0
6.5e1 1.5e-1 6.155e0 6.155e0
6.6e1 1.5e-1 6.171e0 6.171e0
6.7e1 1.5e-1 6.187e0 6.187e0
6.8e1 1.5e-1 6.203e0 6.203e0
6.9e1 1.5e-1 6.219e0 6.219e0
7.0e1 1.5e-1 6.234e0 6.234e0
7.1e1 1.5e-1 6.25e0 6.25e0
7.2e1 1.5e-1 6.265e0 6.265e0
7.3e1 1.5e-1 6.28e0 6.28e0
7.4e1 1.5e-1 6.295e0 6.295e0
7.5e1 1.5e-1 6.31e0 6.31e0
7.6e1 1.5e-1 6.324e0 6.324e0
7.7e1 1.5e-1 6.339e0 6.339e0
7.8e1 1.5e-1 6.353e0 6.353e0
7.9e1 1.5e-1 6.367e0 6.367e0
8.0e1 1.5e-1 6.381e0 6.381e0
8.1e1 1.5e-1 6.395e0 6.395e0
8.2e1 1.5e-1 6.408e0 6.408e0
8.3e1 1.5e-1 6.422e0 6.422e0
8.4e1 1.5e-1 6.435e0 6.435e0
8.5e1 1.5e-1 6.449e0 6.449e0
8.6e1 1.5e-1 6.462e0 6.462e0
8.7e1 1.5e-1 6.475e0 6.475e0
8.8e1 1.5e-1 6.488e0 6.488e0
8.9e1 1.5e-1 6.501e0 6.501e0
9.0e1 1.5e-1 6.513e0 6.513e0
9.1e1 1.5e-1 6.526e0 6.526e0
9.2e1 1.5e-1 6.538e0 6.538e0
9.3e1 1.5e-1 6.551e0 6.551e0
9.4e1 1.5e-1 6.563e0 6.563e0
9.5e1 1.5e-1 6.575e0 6.575e0
9.6e1 1.5e-1 6.587e0 6.587e0
9.7e1 1.5e-1 6.599e0 6.599e0
9.8e1 1.5e-1 6.611e0 6.611e0
9.9e1 1.5e-1 6.623e0 6.623e0
1.0e2 1.5e-1 6.634e0 6.634e0
1.01e2 1.5e-1 6.646e0 6.646e0
1.02e2 1.5e-1 6.657e0 6.657e0
1.03e2 1.5e-1 6.669e0 6.669e0
1.04e2 1.5e-1 6.68e0 6.68e0
1.05e2 1.5e-1 6.691e0 6.691e0
1.06e2 1.5e-1 6.702e0 6.702e0
1.07e2 1.5e-1 6.713e0 6.713e0
1.08e2 1.5e-1 6.724e0 6.724e0
1.09e2 1.5e-1 6.735e0 6.735e0
1.1e2 1.5e-1 6.745e0 6.745e0
1.11e2 1.5e-1 6.756e0 6.756e0
1.12e2 1.5e-1 6.767e0 6.767e0
1.13e2 1.5e-1 6.777e0 6.777e0
1.14e2 1.5e-1 6.787e0 6.787e0
1.15e2 1.5e-1 6.798e0 6.798e0
1.16e2 1.5e-1 6.808e0 6.808e0
1.17e2 1.5e-1 6.818e0 6.818e0
1.18e2 1.5e-1 6.828e0 6.828e0
1.19e2 1.5e-1 6.838e0 6.838e0
1.2e2 1.5e-1 6.848e0 6.848e0
1.21e2 1.5e-1 6.858e0 6.858e0
1.22e2 1.5e-1 6.868e0 6.868e0
1.23e2 1.5e-1 6.878e0 6.878e0
1.24e2 1.5e-1 6.887e0 6.887e0
1.25e2 1.5e-1 6.897e0 6.897e0
1.26e2 1.5e-1 6.906e0 6.906e0
1.27e2 1.5e-1 6.916e0 6.916e0
1.28e2 1.5e-1 6.925e0 6.925e0
1.29e2 1.5e-1 6.935e0 6.935e0
1.3e2 1.5e-1 6.944e0 6.944e0
1.31e2 1.5e-1 6.953e0 6.953e0
1.32e2 1.5e-1 6.962e0 6.962e0
1.33e2 1.5e-1 6.971e0 6.971e0
1.34e2 1.5e-1 6.98e0 6.98e0
1.35e2 1.5e-1 6.989e0 6.989e0
1.36e2 1.5e-1 6.998e0 6.998e0
1.37e2 1.5e-1 7.007e0 7.007e0
1.38e2 1.5e-1 7.016e0 7.016e0
1.39e2 1.5e-1 7.025e0 7.025e0
1.4e2 1.5e-1 7.033e0 7.033e0
1.41e2 1.5e-1 7.042e0 7.042e0
1.42e2 1.5e-1 7.05e0 7.05e0
1.43e2 1.5e-1 7.059e0 7.059e0
1.44e2 1.5e-1 7.067e0 7.067e0
1.45e2 1.5e-1 7.076e0 7.076e0
1.46e2 1.5e-1 7.084e0 7.084e0
1.47e2 1.5e-1 7.093e0 7.093e0
1.48e2 1.5e-1 7.101e0 7.101e0
1.49e2 1.5e-1 7.109e0 7.109e0
1.5e2 1.5e-1 7.117e0 7.117e0
1.51e2 1.5e-1 7.125e0 7.125e0
1.52e2 1.5e-1 7.133e0 7.133e0
1.53e2 1.5e-1 7.141e0 7.141e0
1.54e2 1.5e-1 7.149e0 7.149e0
1.55e2 1.5e-1 7.157e0 7.157e0
1.56e2 1.5e-1 7.165e0 7.165e0
1.57e2 1.5e-1 7.173e0 7.173e0
1.58e2 1.5e-1 7.181e0 7.181e0
1.59e2 1.5e-1 7.189e0 7.189e0
1.6e2 1.5e-1 7.196e0 7.196e0
1.61e2 1.5e-1 7.204e0 7.204e0
1.62e2 1.5e-1 7.212e0 7.212e0
1.63e2 1.5e-1 7.219e0 7.219e0
1.64e2 1.5e-1 7.227e0 7.227e0
1.65e2 1.5e-1 7.234e0 7.234e0
1.66e2 1.5e-1 7.242e0 7.242e0
1.67e2 1.5e-1 7.249e0 7.249e0
1.68e2 1.5e-1 7.257e0 7.257e0
1.69e2 1.5e-1 7.264e0 7.264e0
1.7e2 1.5e-1 7.271e0 7.271e0
1.71e2 1.5e-1 7.279e0 7.279e0
1.72e2 1.5e-1 7.286e0 7.286e0
1.73e2 1.5e-1 7.293e0 7.293e0
1.74e2 1.5e-1 7.3e0 7.3e0
1.75e2 1.5e-1 7.307e0 7.307e0
1.76e2 1.5e-1 7.314e0 7.314e0
1.77e2 1.5e-1 7.321e0 7.321e0
1.78e2 1.5e-1 7.328e0 7.328e0
1.79e2 1.5e-1 7.335e0 7.335e0
1.8e2 1.5e-1 7.342e0 7.342e0
1.81e2 1.5e-1 7.349e0 7.349e0
1.82e2 1.5e-1 7.356e0 7.356e0
1.83e2 1.5e-1 7.363e0 7.363e0
1.84e2 1.5e-1 7.37e0 7.37e0
1.85e2 1.5e-1 7.376e0 7.376e0
1.86e2 1.5e-1 7.383e0 7.383e0
1.87e2 1.5e-1 7.39e0 7.39e0
1.88e2 1.5e-1 7.397e0 7.397e0
1.89e2 1.5e-1 7.403e0 7.403e0
1.9e2 1.5e-1 7.41e0 7.41e0
1.91e2 1.5e-1 7.416e0 7.416e0
1.92e2 1.5e-1 7.423e0 7.423e0
1.93e2 1.5e-1 7.43e0 7.43e0
1.94e2 1.5e-1 7.436e0 7.436e0
1.95e2 1.5e-1 7.442e0 7.442e0
1.96e2 1.5e-1 7.449e0 7.449e0
1.97e2 1.5e-1 7.455e0 7.455e0
1.98e2 1.5e-1 7.462e0 7.462e0
1.99e2 1.5e-1 7.468e0 7.468e0
2.0e2 1.5e-1 7.474e0 7.474e0

5.0e0 1.6e-1 6.195e0 6.195e0
6.0e0 1.6e-1 5.848e0 5.848e0
7.0e0 1.6e-1 5.565e0 5.565e0
8.0e0 1.6e-1 5.358e0 5.358e0
9.0e0 1.6e-1 5.233e0 5.233e0
1.0e1 1.6e-1 5.168e0 5.168e0
1.1e1 1.6e-1 5.136e0 5.136e0
1.2e1 1.6e-1 5.117e0 5.117e0
1.3e1 1.6e-1 5.105e0 5.105e0
1.4e1 1.6e-1 5.101e0 5.101e0
1.5e1 1.6e-1 5.105e0 5.105e0
1.6e1 1.6e-1 5.116e0 5.116e0
1.7e1 1.6e-1 5.131e0 5.131e0
1.8e1 1.6e-1 5.15e0 5.15e0
1.9e1 1.6e-1 5.169e0 5.169e0
2.0e1 1.6e-1 5.191e0 5.191e0
2.1e1 1.6e-1 5.214e0 5.214e0
2.2e1 1.6e-1 5.237e0 5.237e0
2.3e1 1.6e-1 5.262e0 5.262e0
2.4e1 1.6e-1 5.287e0 5.287e0
2.5e1 1.6e-1 5.312e0 5.312e0
2.6e1 1.6e-1 5.337e0 5.337e0
2.7e1 1.6e-1 5.362e0 5.362e0
2.8e1 1.6e-1 5.388e0 5.388e0
2.9e1 1.6e-1 5.413e0 5.413e0
3.0e1 1.6e-1 5.438e0 5.438e0
3.1e1 1.6e-1 5.463e0 5.463e0
3.2e1 1.6e-1 5.488e0 5.488e0
3.3e1 1.6e-1 5.512e0 5.512e0
3.4e1 1.6e-1 5.537e0 5.537e0
3.5e1 1.6e-1 5.561e0 5.561e0
3.6e1 1.6e-1 5.584e0 5.584e0
3.7e1 1.6e-1 5.608e0 5.608e0
3.8e1 1.6e-1 5.631e0 5.631e0
3.9e1 1.6e-1 5.654e0 5.654e0
4.0e1 1.6e-1 5.676e0 5.676e0
4.1e1 1.6e-1 5.699e0 5.699e0
4.2e1 1.6e-1 5.721e0 5.721e0
4.3e1 1.6e-1 5.743e0 5.743e0
4.4e1 1.6e-1 5.764e0 5.764e0
4.5e1 1.6e-1 5.785e0 5.785e0
4.6e1 1.6e-1 5.806e0 5.806e0
4.7e1 1.6e-1 5.827e0 5.827e0
4.8e1 1.6e-1 5.847e0 5.847e0
4.9e1 1.6e-1 5.867e0 5.867e0
5.0e1 1.6e-1 5.887e0 5.887e0
5.1e1 1.6e-1 5.906e0 5.906e0
5.2e1 1.6e-1 5.926e0 5.926e0
5.3e1 1.6e-1 5.945e0 5.945e0
5.4e1 1.6e-1 5.964e0 5.964e0
5.5e1 1.6e-1 5.982e0 5.982e0
5.6e1 1.6e-1 6.0e0 6.0e0
5.7e1 1.6e-1 6.019e0 6.019e0
5.8e1 1.6e-1 6.036e0 6.036e0
5.9e1 1.6e-1 6.054e0 6.054e0
6.0e1 1.6e-1 6.072e0 6.072e0
6.1e1 1.6e-1 6.089e0 6.089e0
6.2e1 1.6e-1 6.106e0 6.106e0
6.3e1 1.6e-1 6.123e0 6.123e0
6.4e1 1.6e-1 6.139e0 6.139e0
6.5e1 1.6e-1 6.156e0 6.156e0
6.6e1 1.6e-1 6.172e0 6.172e0
6.7e1 1.6e-1 6.188e0 6.188e0
6.8e1 1.6e-1 6.204e0 6.204e0
6.9e1 1.6e-1 6.22e0 6.22e0
7.0e1 1.6e-1 6.235e0 6.235e0
7.1e1 1.6e-1 6.251e0 6.251e0
7.2e1 1.6e-1 6.266e0 6.266e0
7.3e1 1.6e-1 6.281e0 6.281e0
7.4e1 1.6e-1 6.296e0 6.296e0
7.5e1 1.6e-1 6.31e0 6.31e0
7.6e1 1.6e-1 6.325e0 6.325e0
7.7e1 1.6e-1 6.339e0 6.339e0
7.8e1 1.6e-1 6.354e0 6.354e0
7.9e1 1.6e-1 6.368e0 6.368e0
8.0e1 1.6e-1 6.382e0 6.382e0
8.1e1 1.6e-1 6.396e0 6.396e0
8.2e1 1.6e-1 6.409e0 6.409e0
8.3e1 1.6e-1 6.423e0 6.423e0
8.4e1 1.6e-1 6.436e0 6.436e0
8.5e1 1.6e-1 6.45e0 6.45e0
8.6e1 1.6e-1 6.463e0 6.463e0
8.7e1 1.6e-1 6.476e0 6.476e0
8.8e1 1.6e-1 6.489e0 6.489e0
8.9e1 1.6e-1 6.501e0 6.501e0
9.0e1 1.6e-1 6.514e0 6.514e0
9.1e1 1.6e-1 6.527e0 6.527e0
9.2e1 1.6e-1 6.539e0 6.539e0
9.3e1 1.6e-1 6.552e0 6.552e0
9.4e1 1.6e-1 6.564e0 6.564e0
9.5e1 1.6e-1 6.576e0 6.576e0
9.6e1 1.6e-1 6.588e0 6.588e0
9.7e1 1.6e-1 6.6e0 6.6e0
9.8e1 1.6e-1 6.612e0 6.612e0
9.9e1 1.6e-1 6.623e0 6.623e0
1.0e2 1.6e-1 6.635e0 6.635e0
1.01e2 1.6e-1 6.647e0 6.647e0
1.02e2 1.6e-1 6.658e0 6.658e0
1.03e2 1.6e-1 6.669e0 6.669e0
1.04e2 1.6e-1 6.681e0 6.681e0
1.05e2 1.6e-1 6.692e0 6.692e0
1.06e2 1.6e-1 6.703e0 6.703e0
1.07e2 1.6e-1 6.714e0 6.714e0
1.08e2 1.6e-1 6.725e0 6.725e0
1.09e2 1.6e-1 6.735e0 6.735e0
1.1e2 1.6e-1 6.746e0 6.746e0
1.11e2 1.6e-1 6.757e0 6.757e0
1.12e2 1.6e-1 6.767e0 6.767e0
1.13e2 1.6e-1 6.778e0 6.778e0
1.14e2 1.6e-1 6.788e0 6.788e0
1.15e2 1.6e-1 6.798e0 6.798e0
1.16e2 1.6e-1 6.809e0 6.809e0
1.17e2 1.6e-1 6.819e0 6.819e0
1.18e2 1.6e-1 6.829e0 6.829e0
1.19e2 1.6e-1 6.839e0 6.839e0
1.2e2 1.6e-1 6.849e0 6.849e0
1.21e2 1.6e-1 6.859e0 6.859e0
1.22e2 1.6e-1 6.869e0 6.869e0
1.23e2 1.6e-1 6.878e0 6.878e0
1.24e2 1.6e-1 6.888e0 6.888e0
1.25e2 1.6e-1 6.898e0 6.898e0
1.26e2 1.6e-1 6.907e0 6.907e0
1.27e2 1.6e-1 6.917e0 6.917e0
1.28e2 1.6e-1 6.926e0 6.926e0
1.29e2 1.6e-1 6.935e0 6.935e0
1.3e2 1.6e-1 6.945e0 6.945e0
1.31e2 1.6e-1 6.954e0 6.954e0
1.32e2 1.6e-1 6.963e0 6.963e0
1.33e2 1.6e-1 6.972e0 6.972e0
1.34e2 1.6e-1 6.981e0 6.981e0
1.35e2 1.6e-1 6.99e0 6.99e0
1.36e2 1.6e-1 6.999e0 6.999e0
1.37e2 1.6e-1 7.008e0 7.008e0
1.38e2 1.6e-1 7.017e0 7.017e0
1.39e2 1.6e-1 7.025e0 7.025e0
1.4e2 1.6e-1 7.034e0 7.034e0
1.41e2 1.6e-1 7.043e0 7.043e0
1.42e2 1.6e-1 7.051e0 7.051e0
1.43e2 1.6e-1 7.06e0 7.06e0
1.44e2 1.6e-1 7.068e0 7.068e0
1.45e2 1.6e-1 7.077e0 7.077e0
1.46e2 1.6e-1 7.085e0 7.085e0
1.47e2 1.6e-1 7.093e0 7.093e0
1.48e2 1.6e-1 7.102e0 7.102e0
1.49e2 1.6e-1 7.11e0 7.11e0
1.5e2 1.6e-1 7.118e0 7.118e0
1.51e2 1.6e-1 7.126e0 7.126e0
1.52e2 1.6e-1 7.134e0 7.134e0
1.53e2 1.6e-1 7.142e0 7.142e0
1.54e2 1.6e-1 7.15e0 7.15e0
1.55e2 1.6e-1 7.158e0 7.158e0
1.56e2 1.6e-1 7.166e0 7.166e0
1.57e2 1.6e-1 7.174e0 7.174e0
1.58e2 1.6e-1 7.182e0 7.182e0
1.59e2 1.6e-1 7.189e0 7.189e0
1.6e2 1.6e-1 7.197e0 7.197e0
1.61e2 1.6e-1 7.205e0 7.205e0
1.62e2 1.6e-1 7.212e0 7.212e0
1.63e2 1.6e-1 7.22e0 7.22e0
1.64e2 1.6e-1 7.227e0 7.227e0
1.65e2 1.6e-1 7.235e0 7.235e0
1.66e2 1.6e-1 7.242e0 7.242e0
1.67e2 1.6e-1 7.25e0 7.25e0
1.68e2 1.6e-1 7.257e0 7.257e0
1.69e2 1.6e-1 7.265e0 7.265e0
1.7e2 1.6e-1 7.272e0 7.272e0
1.71e2 1.6e-1 7.279e0 7.279e0
1.72e2 1.6e-1 7.286e0 7.286e0
1.73e2 1.6e-1 7.294e0 7.294e0
1.74e2 1.6e-1 7.301e0 7.301e0
1.75e2 1.6e-1 7.308e0 7.308e0
1.76e2 1.6e-1 7.315e0 7.315e0
1.77e2 1.6e-1 7.322e0 7.322e0
1.78e2 1.6e-1 7.329e0 7.329e0
1.79e2 1.6e-1 7.336e0 7.336e0
1.8e2 1.6e-1 7.343e0 7.343e0
1.81e2 1.6e-1 7.35e0 7.35e0
1.82e2 1.6e-1 7.357e0 7.357e0
1.83e2 1.6e-1 7.364e0 7.364e0
1.84e2 1.6e-1 7.37e0 7.37e0
1.85e2 1.6e-1 7.377e0 7.377e0
1.86e2 1.6e-1 7.384e0 7.384e0
1.87e2 1.6e-1 7.391e0 7.391e0
1.88e2 1.6e-1 7.397e0 7.397e0
1.89e2 1.6e-1 7.404e0 7.404e0
1.9e2 1.6e-1 7.41e0 7.41e0
1.91e2 1.6e-1 7.417e0 7.417e0
1.92e2 1.6e-1 7.424e0 7.424e0
1.93e2 1.6e-1 7.43e0 7.43e0
1.94e2 1.6e-1 7.437e0 7.437e0
1.95e2 1.6e-1 7.443e0 7.443e0
1.96e2 1.6e-1 7.449e0 7.449e0
1.97e2 1.6e-1 7.456e0 7.456e0
1.98e2 1.6e-1 7.462e0 7.462e0
1.99e2 1.6e-1 7.469e0 7.469e0
2.0e2 1.6e-1 7.475e0 7.475e0

5.0e0 1.7e-1 6.19e0 6.19e0
6.0e0 1.7e-1 5.844e0 5.844e0
7.0e0 1.7e-1 5.562e0 5.562e0
8.0e0 1.7e-1 5.356e0 5.356e0
9.0e0 1.7e-1 5.231e0 5.231e0
1.0e1 1.7e-1 5.166e0 5.166e0
1.1e1 1.7e-1 5.134e0 5.134e0
1.2e1 1.7e-1 5.115e0 5.115e0
1.3e1 1.7e-1 5.104e0 5.104e0
1.4e1 1.7e-1 5.1e0 5.1e0
1.5e1 1.7e-1 5.105e0 5.105e0
1.6e1 1.7e-1 5.116e0 5.116e0
1.7e1 1.7e-1 5.131e0 5.131e0
1.8e1 1.7e-1 5.149e0 5.149e0
1.9e1 1.7e-1 5.169e0 5.169e0
2.0e1 1.7e-1 5.191e0 5.191e0
2.1e1 1.7e-1 5.214e0 5.214e0
2.2e1 1.7e-1 5.237e0 5.237e0
2.3e1 1.7e-1 5.262e0 5.262e0
2.4e1 1.7e-1 5.287e0 5.287e0
2.5e1 1.7e-1 5.312e0 5.312e0
2.6e1 1.7e-1 5.337e0 5.337e0
2.7e1 1.7e-1 5.363e0 5.363e0
2.8e1 1.7e-1 5.388e0 5.388e0
2.9e1 1.7e-1 5.413e0 5.413e0
3.0e1 1.7e-1 5.439e0 5.439e0
3.1e1 1.7e-1 5.464e0 5.464e0
3.2e1 1.7e-1 5.488e0 5.488e0
3.3e1 1.7e-1 5.513e0 5.513e0
3.4e1 1.7e-1 5.537e0 5.537e0
3.5e1 1.7e-1 5.561e0 5.561e0
3.6e1 1.7e-1 5.585e0 5.585e0
3.7e1 1.7e-1 5.608e0 5.608e0
3.8e1 1.7e-1 5.632e0 5.632e0
3.9e1 1.7e-1 5.655e0 5.655e0
4.0e1 1.7e-1 5.677e0 5.677e0
4.1e1 1.7e-1 5.7e0 5.7e0
4.2e1 1.7e-1 5.722e0 5.722e0
4.3e1 1.7e-1 5.743e0 5.743e0
4.4e1 1.7e-1 5.765e0 5.765e0
4.5e1 1.7e-1 5.786e0 5.786e0
4.6e1 1.7e-1 5.807e0 5.807e0
4.7e1 1.7e-1 5.827e0 5.827e0
4.8e1 1.7e-1 5.848e0 5.848e0
4.9e1 1.7e-1 5.868e0 5.868e0
5.0e1 1.7e-1 5.888e0 5.888e0
5.1e1 1.7e-1 5.907e0 5.907e0
5.2e1 1.7e-1 5.927e0 5.927e0
5.3e1 1.7e-1 5.946e0 5.946e0
5.4e1 1.7e-1 5.964e0 5.964e0
5.5e1 1.7e-1 5.983e0 5.983e0
5.6e1 1.7e-1 6.001e0 6.001e0
5.7e1 1.7e-1 6.019e0 6.019e0
5.8e1 1.7e-1 6.037e0 6.037e0
5.9e1 1.7e-1 6.055e0 6.055e0
6.0e1 1.7e-1 6.072e0 6.072e0
6.1e1 1.7e-1 6.09e0 6.09e0
6.2e1 1.7e-1 6.107e0 6.107e0
6.3e1 1.7e-1 6.124e0 6.124e0
6.4e1 1.7e-1 6.14e0 6.14e0
6.5e1 1.7e-1 6.157e0 6.157e0
6.6e1 1.7e-1 6.173e0 6.173e0
6.7e1 1.7e-1 6.189e0 6.189e0
6.8e1 1.7e-1 6.205e0 6.205e0
6.9e1 1.7e-1 6.221e0 6.221e0
7.0e1 1.7e-1 6.236e0 6.236e0
7.1e1 1.7e-1 6.251e0 6.251e0
7.2e1 1.7e-1 6.267e0 6.267e0
7.3e1 1.7e-1 6.282e0 6.282e0
7.4e1 1.7e-1 6.297e0 6.297e0
7.5e1 1.7e-1 6.311e0 6.311e0
7.6e1 1.7e-1 6.326e0 6.326e0
7.7e1 1.7e-1 6.34e0 6.34e0
7.8e1 1.7e-1 6.354e0 6.354e0
7.9e1 1.7e-1 6.369e0 6.369e0
8.0e1 1.7e-1 6.383e0 6.383e0
8.1e1 1.7e-1 6.396e0 6.396e0
8.2e1 1.7e-1 6.41e0 6.41e0
8.3e1 1.7e-1 6.424e0 6.424e0
8.4e1 1.7e-1 6.437e0 6.437e0
8.5e1 1.7e-1 6.45e0 6.45e0
8.6e1 1.7e-1 6.464e0 6.464e0
8.7e1 1.7e-1 6.477e0 6.477e0
8.8e1 1.7e-1 6.49e0 6.49e0
8.9e1 1.7e-1 6.502e0 6.502e0
9.0e1 1.7e-1 6.515e0 6.515e0
9.1e1 1.7e-1 6.528e0 6.528e0
9.2e1 1.7e-1 6.54e0 6.54e0
9.3e1 1.7e-1 6.552e0 6.552e0
9.4e1 1.7e-1 6.565e0 6.565e0
9.5e1 1.7e-1 6.577e0 6.577e0
9.6e1 1.7e-1 6.589e0 6.589e0
9.7e1 1.7e-1 6.601e0 6.601e0
9.8e1 1.7e-1 6.613e0 6.613e0
9.9e1 1.7e-1 6.624e0 6.624e0
1.0e2 1.7e-1 6.636e0 6.636e0
1.01e2 1.7e-1 6.647e0 6.647e0
1.02e2 1.7e-1 6.659e0 6.659e0
1.03e2 1.7e-1 6.67e0 6.67e0
1.04e2 1.7e-1 6.681e0 6.681e0
1.05e2 1.7e-1 6.693e0 6.693e0
1.06e2 1.7e-1 6.704e0 6.704e0
1.07e2 1.7e-1 6.715e0 6.715e0
1.08e2 1.7e-1 6.725e0 6.725e0
1.09e2 1.7e-1 6.736e0 6.736e0
1.1e2 1.7e-1 6.747e0 6.747e0
1.11e2 1.7e-1 6.758e0 6.758e0
1.12e2 1.7e-1 6.768e0 6.768e0
1.13e2 1.7e-1 6.779e0 6.779e0
1.14e2 1.7e-1 6.789e0 6.789e0
1.15e2 1.7e-1 6.799e0 6.799e0
1.16e2 1.7e-1 6.809e0 6.809e0
1.17e2 1.7e-1 6.82e0 6.82e0
1.18e2 1.7e-1 6.83e0 6.83e0
1.19e2 1.7e-1 6.84e0 6.84e0
1.2e2 1.7e-1 6.85e0 6.85e0
1.21e2 1.7e-1 6.86e0 6.86e0
1.22e2 1.7e-1 6.869e0 6.869e0
1.23e2 1.7e-1 6.879e0 6.879e0
1.24e2 1.7e-1 6.889e0 6.889e0
1.25e2 1.7e-1 6.898e0 6.898e0
1.26e2 1.7e-1 6.908e0 6.908e0
1.27e2 1.7e-1 6.917e0 6.917e0
1.28e2 1.7e-1 6.927e0 6.927e0
1.29e2 1.7e-1 6.936e0 6.936e0
1.3e2 1.7e-1 6.945e0 6.945e0
1.31e2 1.7e-1 6.954e0 6.954e0
1.32e2 1.7e-1 6.964e0 6.964e0
1.33e2 1.7e-1 6.973e0 6.973e0
1.34e2 1.7e-1 6.982e0 6.982e0
1.35e2 1.7e-1 6.991e0 6.991e0
1.36e2 1.7e-1 7.0e0 7.0e0
1.37e2 1.7e-1 7.008e0 7.008e0
1.38e2 1.7e-1 7.017e0 7.017e0
1.39e2 1.7e-1 7.026e0 7.026e0
1.4e2 1.7e-1 7.035e0 7.035e0
1.41e2 1.7e-1 7.043e0 7.043e0
1.42e2 1.7e-1 7.052e0 7.052e0
1.43e2 1.7e-1 7.06e0 7.06e0
1.44e2 1.7e-1 7.069e0 7.069e0
1.45e2 1.7e-1 7.077e0 7.077e0
1.46e2 1.7e-1 7.086e0 7.086e0
1.47e2 1.7e-1 7.094e0 7.094e0
1.48e2 1.7e-1 7.102e0 7.102e0
1.49e2 1.7e-1 7.11e0 7.11e0
1.5e2 1.7e-1 7.119e0 7.119e0
1.51e2 1.7e-1 7.127e0 7.127e0
1.52e2 1.7e-1 7.135e0 7.135e0
1.53e2 1.7e-1 7.143e0 7.143e0
1.54e2 1.7e-1 7.151e0 7.151e0
1.55e2 1.7e-1 7.159e0 7.159e0
1.56e2 1.7e-1 7.167e0 7.167e0
1.57e2 1.7e-1 7.174e0 7.174e0
1.58e2 1.7e-1 7.182e0 7.182e0
1.59e2 1.7e-1 7.19e0 7.19e0
1.6e2 1.7e-1 7.198e0 7.198e0
1.61e2 1.7e-1 7.205e0 7.205e0
1.62e2 1.7e-1 7.213e0 7.213e0
1.63e2 1.7e-1 7.221e0 7.221e0
1.64e2 1.7e-1 7.228e0 7.228e0
1.65e2 1.7e-1 7.236e0 7.236e0
1.66e2 1.7e-1 7.243e0 7.243e0
1.67e2 1.7e-1 7.251e0 7.251e0
1.68e2 1.7e-1 7.258e0 7.258e0
1.69e2 1.7e-1 7.265e0 7.265e0
1.7e2 1.7e-1 7.273e0 7.273e0
1.71e2 1.7e-1 7.28e0 7.28e0
1.72e2 1.7e-1 7.287e0 7.287e0
1.73e2 1.7e-1 7.294e0 7.294e0
1.74e2 1.7e-1 7.301e0 7.301e0
1.75e2 1.7e-1 7.309e0 7.309e0
1.76e2 1.7e-1 7.316e0 7.316e0
1.77e2 1.7e-1 7.323e0 7.323e0
1.78e2 1.7e-1 7.33e0 7.33e0
1.79e2 1.7e-1 7.337e0 7.337e0
1.8e2 1.7e-1 7.344e0 7.344e0
1.81e2 1.7e-1 7.35e0 7.35e0
1.82e2 1.7e-1 7.357e0 7.357e0
1.83e2 1.7e-1 7.364e0 7.364e0
1.84e2 1.7e-1 7.371e0 7.371e0
1.85e2 1.7e-1 7.378e0 7.378e0
1.86e2 1.7e-1 7.384e0 7.384e0
1.87e2 1.7e-1 7.391e0 7.391e0
1.88e2 1.7e-1 7.398e0 7.398e0
1.89e2 1.7e-1 7.404e0 7.404e0
1.9e2 1.7e-1 7.411e0 7.411e0
1.91e2 1.7e-1 7.418e0 7.418e0
1.92e2 1.7e-1 7.424e0 7.424e0
1.93e2 1.7e-1 7.431e0 7.431e0
1.94e2 1.7e-1 7.437e0 7.437e0
1.95e2 1.7e-1 7.444e0 7.444e0
1.96e2 1.7e-1 7.45e0 7.45e0
1.97e2 1.7e-1 7.456e0 7.456e0
1.98e2 1.7e-1 7.463e0 7.463e0
1.99e2 1.7e-1 7.469e0 7.469e0
2.0e2 1.7e-1 7.475e0 7.475e0

5.0e0 1.8e-1 6.185e0 6.185e0
6.0e0 1.8e-1 5.84e0 5.84e0
7.0e0 1.8e-1 5.558e0 5.558e0
8.0e0 1.8e-1 5.353e0 5.353e0
9.0e0 1.8e-1 5.229e0 5.229e0
1.0e1 1.8e-1 5.164e0 5.164e0
1.1e1 1.8e-1 5.132e0 5.132e0
1.2e1 1.8e-1 5.114e0 5.114e0
1.3e1 1.8e-1 5.103e0 5.103e0
1.4e1 1.8e-1 5.1e0 5.1e0
1.5e1 1.8e-1 5.104e0 5.104e0
1.6e1 1.8e-1 5.115e0 5.115e0
1.7e1 1.8e-1 5.131e0 5.131e0
1.8e1 1.8e-1 5.149e0 5.149e0
1.9e1 1.8e-1 5.169e0 5.169e0
2.0e1 1.8e-1 5.191e0 5.191e0
2.1e1 1.8e-1 5.214e0 5.214e0
2.2e1 1.8e-1 5.238e0 5.238e0
2.3e1 1.8e-1 5.262e0 5.262e0
2.4e1 1.8e-1 5.287e0 5.287e0
2.5e1 1.8e-1 5.312e0 5.312e0
2.6e1 1.8e-1 5.338e0 5.338e0
2.7e1 1.8e-1 5.363e0 5.363e0
2.8e1 1.8e-1 5.389e0 5.389e0
2.9e1 1.8e-1 5.414e0 5.414e0
3.0e1 1.8e-1 5.439e0 5.439e0
3.1e1 1.8e-1 5.464e0 5.464e0
3.2e1 1.8e-1 5.489e0 5.489e0
3.3e1 1.8e-1 5.514e0 5.514e0
3.4e1 1.8e-1 5.538e0 5.538e0
3.5e1 1.8e-1 5.562e0 5.562e0
3.6e1 1.8e-1 5.586e0 5.586e0
3.7e1 1.8e-1 5.609e0 5.609e0
3.8e1 1.8e-1 5.632e0 5.632e0
3.9e1 1.8e-1 5.655e0 5.655e0
4.0e1 1.8e-1 5.678e0 5.678e0
4.1e1 1.8e-1 5.7e0 5.7e0
4.2e1 1.8e-1 5.722e0 5.722e0
4.3e1 1.8e-1 5.744e0 5.744e0
4.4e1 1.8e-1 5.766e0 5.766e0
4.5e1 1.8e-1 5.787e0 5.787e0
4.6e1 1.8e-1 5.808e0 5.808e0
4.7e1 1.8e-1 5.828e0 5.828e0
4.8e1 1.8e-1 5.849e0 5.849e0
4.9e1 1.8e-1 5.869e0 5.869e0
5.0e1 1.8e-1 5.889e0 5.889e0
5.1e1 1.8e-1 5.908e0 5.908e0
5.2e1 1.8e-1 5.927e0 5.927e0
5.3e1 1.8e-1 5.947e0 5.947e0
5.4e1 1.8e-1 5.965e0 5.965e0
5.5e1 1.8e-1 5.984e0 5.984e0
5.6e1 1.8e-1 6.002e0 6.002e0
5.7e1 1.8e-1 6.02e0 6.02e0
5.8e1 1.8e-1 6.038e0 6.038e0
5.9e1 1.8e-1 6.056e0 6.056e0
6.0e1 1.8e-1 6.073e0 6.073e0
6.1e1 1.8e-1 6.091e0 6.091e0
6.2e1 1.8e-1 6.108e0 6.108e0
6.3e1 1.8e-1 6.125e0 6.125e0
6.4e1 1.8e-1 6.141e0 6.141e0
6.5e1 1.8e-1 6.158e0 6.158e0
6.6e1 1.8e-1 6.174e0 6.174e0
6.7e1 1.8e-1 6.19e0 6.19e0
6.8e1 1.8e-1 6.206e0 6.206e0
6.9e1 1.8e-1 6.222e0 6.222e0
7.0e1 1.8e-1 6.237e0 6.237e0
7.1e1 1.8e-1 6.252e0 6.252e0
7.2e1 1.8e-1 6.268e0 6.268e0
7.3e1 1.8e-1 6.283e0 6.283e0
7.4e1 1.8e-1 6.297e0 6.297e0
7.5e1 1.8e-1 6.312e0 6.312e0
7.6e1 1.8e-1 6.327e0 6.327e0
7.7e1 1.8e-1 6.341e0 6.341e0
7.8e1 1.8e-1 6.355e0 6.355e0
7.9e1 1.8e-1 6.37e0 6.37e0
8.0e1 1.8e-1 6.384e0 6.384e0
8.1e1 1.8e-1 6.397e0 6.397e0
8.2e1 1.8e-1 6.411e0 6.411e0
8.3e1 1.8e-1 6.425e0 6.425e0
8.4e1 1.8e-1 6.438e0 6.438e0
8.5e1 1.8e-1 6.451e0 6.451e0
8.6e1 1.8e-1 6.464e0 6.464e0
8.7e1 1.8e-1 6.478e0 6.478e0
8.8e1 1.8e-1 6.49e0 6.49e0
8.9e1 1.8e-1 6.503e0 6.503e0
9.0e1 1.8e-1 6.516e0 6.516e0
9.1e1 1.8e-1 6.529e0 6.529e0
9.2e1 1.8e-1 6.541e0 6.541e0
9.3e1 1.8e-1 6.553e0 6.553e0
9.4e1 1.8e-1 6.566e0 6.566e0
9.5e1 1.8e-1 6.578e0 6.578e0
9.6e1 1.8e-1 6.59e0 6.59e0
9.7e1 1.8e-1 6.602e0 6.602e0
9.8e1 1.8e-1 6.613e0 6.613e0
9.9e1 1.8e-1 6.625e0 6.625e0
1.0e2 1.8e-1 6.637e0 6.637e0
1.01e2 1.8e-1 6.648e0 6.648e0
1.02e2 1.8e-1 6.66e0 6.66e0
1.03e2 1.8e-1 6.671e0 6.671e0
1.04e2 1.8e-1 6.682e0 6.682e0
1.05e2 1.8e-1 6.693e0 6.693e0
1.06e2 1.8e-1 6.704e0 6.704e0
1.07e2 1.8e-1 6.715e0 6.715e0
1.08e2 1.8e-1 6.726e0 6.726e0
1.09e2 1.8e-1 6.737e0 6.737e0
1.1e2 1.8e-1 6.748e0 6.748e0
1.11e2 1.8e-1 6.758e0 6.758e0
1.12e2 1.8e-1 6.769e0 6.769e0
1.13e2 1.8e-1 6.779e0 6.779e0
1.14e2 1.8e-1 6.79e0 6.79e0
1.15e2 1.8e-1 6.8e0 6.8e0
1.16e2 1.8e-1 6.81e0 6.81e0
1.17e2 1.8e-1 6.82e0 6.82e0
1.18e2 1.8e-1 6.831e0 6.831e0
1.19e2 1.8e-1 6.841e0 6.841e0
1.2e2 1.8e-1 6.851e0 6.851e0
1.21e2 1.8e-1 6.86e0 6.86e0
1.22e2 1.8e-1 6.87e0 6.87e0
1.23e2 1.8e-1 6.88e0 6.88e0
1.24e2 1.8e-1 6.89e0 6.89e0
1.25e2 1.8e-1 6.899e0 6.899e0
1.26e2 1.8e-1 6.909e0 6.909e0
1.27e2 1.8e-1 6.918e0 6.918e0
1.28e2 1.8e-1 6.927e0 6.927e0
1.29e2 1.8e-1 6.937e0 6.937e0
1.3e2 1.8e-1 6.946e0 6.946e0
1.31e2 1.8e-1 6.955e0 6.955e0
1.32e2 1.8e-1 6.964e0 6.964e0
1.33e2 1.8e-1 6.974e0 6.974e0
1.34e2 1.8e-1 6.983e0 6.983e0
1.35e2 1.8e-1 6.991e0 6.991e0
1.36e2 1.8e-1 7.0e0 7.0e0
1.37e2 1.8e-1 7.009e0 7.009e0
1.38e2 1.8e-1 7.018e0 7.018e0
1.39e2 1.8e-1 7.027e0 7.027e0
1.4e2 1.8e-1 7.035e0 7.035e0
1.41e2 1.8e-1 7.044e0 7.044e0
1.42e2 1.8e-1 7.053e0 7.053e0
1.43e2 1.8e-1 7.061e0 7.061e0
1.44e2 1.8e-1 7.07e0 7.07e0
1.45e2 1.8e-1 7.078e0 7.078e0
1.46e2 1.8e-1 7.086e0 7.086e0
1.47e2 1.8e-1 7.095e0 7.095e0
1.48e2 1.8e-1 7.103e0 7.103e0
1.49e2 1.8e-1 7.111e0 7.111e0
1.5e2 1.8e-1 7.119e0 7.119e0
1.51e2 1.8e-1 7.127e0 7.127e0
1.52e2 1.8e-1 7.136e0 7.136e0
1.53e2 1.8e-1 7.144e0 7.144e0
1.54e2 1.8e-1 7.152e0 7.152e0
1.55e2 1.8e-1 7.159e0 7.159e0
1.56e2 1.8e-1 7.167e0 7.167e0
1.57e2 1.8e-1 7.175e0 7.175e0
1.58e2 1.8e-1 7.183e0 7.183e0
1.59e2 1.8e-1 7.191e0 7.191e0
1.6e2 1.8e-1 7.198e0 7.198e0
1.61e2 1.8e-1 7.206e0 7.206e0
1.62e2 1.8e-1 7.214e0 7.214e0
1.63e2 1.8e-1 7.221e0 7.221e0
1.64e2 1.8e-1 7.229e0 7.229e0
1.65e2 1.8e-1 7.236e0 7.236e0
1.66e2 1.8e-1 7.244e0 7.244e0
1.67e2 1.8e-1 7.251e0 7.251e0
1.68e2 1.8e-1 7.259e0 7.259e0
1.69e2 1.8e-1 7.266e0 7.266e0
1.7e2 1.8e-1 7.273e0 7.273e0
1.71e2 1.8e-1 7.281e0 7.281e0
1.72e2 1.8e-1 7.288e0 7.288e0
1.73e2 1.8e-1 7.295e0 7.295e0
1.74e2 1.8e-1 7.302e0 7.302e0
1.75e2 1.8e-1 7.309e0 7.309e0
1.76e2 1.8e-1 7.316e0 7.316e0
1.77e2 1.8e-1 7.323e0 7.323e0
1.78e2 1.8e-1 7.33e0 7.33e0
1.79e2 1.8e-1 7.337e0 7.337e0
1.8e2 1.8e-1 7.344e0 7.344e0
1.81e2 1.8e-1 7.351e0 7.351e0
1.82e2 1.8e-1 7.358e0 7.358e0
1.83e2 1.8e-1 7.365e0 7.365e0
1.84e2 1.8e-1 7.372e0 7.372e0
1.85e2 1.8e-1 7.378e0 7.378e0
1.86e2 1.8e-1 7.385e0 7.385e0
1.87e2 1.8e-1 7.392e0 7.392e0
1.88e2 1.8e-1 7.399e0 7.399e0
1.89e2 1.8e-1 7.405e0 7.405e0
1.9e2 1.8e-1 7.412e0 7.412e0
1.91e2 1.8e-1 7.418e0 7.418e0
1.92e2 1.8e-1 7.425e0 7.425e0
1.93e2 1.8e-1 7.431e0 7.431e0
1.94e2 1.8e-1 7.438e0 7.438e0
1.95e2 1.8e-1 7.444e0 7.444e0
1.96e2 1.8e-1 7.451e0 7.451e0
1.97e2 1.8e-1 7.457e0 7.457e0
1.98e2 1.8e-1 7.463e0 7.463e0
1.99e2 1.8e-1 7.47e0 7.47e0
2.0e2 1.8e-1 7.476e0 7.476e0

5.0e0 1.9e-1 6.18e0 6.18e0
6.0e0 1.9e-1 5.836e0 5.836e0
7.0e0 1.9e-1 5.555e0 5.555e0
8.0e0 1.9e-1 5.35e0 5.35e0
9.0e0 1.9e-1 5.227e0 5.227e0
1.0e1 1.9e-1 5.162e0 5.162e0
1.1e1 1.9e-1 5.131e0 5.131e0
1.2e1 1.9e-1 5.113e0 5.113e0
1.3e1 1.9e-1 5.102e0 5.102e0
1.4e1 1.9e-1 5.099e0 5.099e0
1.5e1 1.9e-1 5.103e0 5.103e0
1.6e1 1.9e-1 5.115e0 5.115e0
1.7e1 1.9e-1 5.13e0 5.13e0
1.8e1 1.9e-1 5.149e0 5.149e0
1.9e1 1.9e-1 5.169e0 5.169e0
2.0e1 1.9e-1 5.191e0 5.191e0
2.1e1 1.9e-1 5.214e0 5.214e0
2.2e1 1.9e-1 5.238e0 5.238e0
2.3e1 1.9e-1 5.262e0 5.262e0
2.4e1 1.9e-1 5.287e0 5.287e0
2.5e1 1.9e-1 5.313e0 5.313e0
2.6e1 1.9e-1 5.338e0 5.338e0
2.7e1 1.9e-1 5.364e0 5.364e0
2.8e1 1.9e-1 5.389e0 5.389e0
2.9e1 1.9e-1 5.414e0 5.414e0
3.0e1 1.9e-1 5.44e0 5.44e0
3.1e1 1.9e-1 5.465e0 5.465e0
3.2e1 1.9e-1 5.49e0 5.49e0
3.3e1 1.9e-1 5.514e0 5.514e0
3.4e1 1.9e-1 5.539e0 5.539e0
3.5e1 1.9e-1 5.563e0 5.563e0
3.6e1 1.9e-1 5.587e0 5.587e0
3.7e1 1.9e-1 5.61e0 5.61e0
3.8e1 1.9e-1 5.633e0 5.633e0
3.9e1 1.9e-1 5.656e0 5.656e0
4.0e1 1.9e-1 5.679e0 5.679e0
4.1e1 1.9e-1 5.701e0 5.701e0
4.2e1 1.9e-1 5.723e0 5.723e0
4.3e1 1.9e-1 5.745e0 5.745e0
4.4e1 1.9e-1 5.767e0 5.767e0
4.5e1 1.9e-1 5.788e0 5.788e0
4.6e1 1.9e-1 5.809e0 5.809e0
4.7e1 1.9e-1 5.829e0 5.829e0
4.8e1 1.9e-1 5.85e0 5.85e0
4.9e1 1.9e-1 5.87e0 5.87e0
5.0e1 1.9e-1 5.89e0 5.89e0
5.1e1 1.9e-1 5.909e0 5.909e0
5.2e1 1.9e-1 5.928e0 5.928e0
5.3e1 1.9e-1 5.948e0 5.948e0
5.4e1 1.9e-1 5.966e0 5.966e0
5.5e1 1.9e-1 5.985e0 5.985e0
5.6e1 1.9e-1 6.003e0 6.003e0
5.7e1 1.9e-1 6.021e0 6.021e0
5.8e1 1.9e-1 6.039e0 6.039e0
5.9e1 1.9e-1 6.057e0 6.057e0
6.0e1 1.9e-1 6.074e0 6.074e0
6.1e1 1.9e-1 6.092e0 6.092e0
6.2e1 1.9e-1 6.109e0 6.109e0
6.3e1 1.9e-1 6.126e0 6.126e0
6.4e1 1.9e-1 6.142e0 6.142e0
6.5e1 1.9e-1 6.159e0 6.159e0
6.6e1 1.9e-1 6.175e0 6.175e0
6.7e1 1.9e-1 6.191e0 6.191e0
6.8e1 1.9e-1 6.207e0 6.207e0
6.9e1 1.9e-1 6.223e0 6.223e0
7.0e1 1.9e-1 6.238e0 6.238e0
7.1e1 1.9e-1 6.253e0 6.253e0
7.2e1 1.9e-1 6.269e0 6.269e0
7.3e1 1.9e-1 6.284e0 6.284e0
7.4e1 1.9e-1 6.298e0 6.298e0
7.5e1 1.9e-1 6.313e0 6.313e0
7.6e1 1.9e-1 6.328e0 6.328e0
7.7e1 1.9e-1 6.342e0 6.342e0
7.8e1 1.9e-1 6.356e0 6.356e0
7.9e1 1.9e-1 6.371e0 6.371e0
8.0e1 1.9e-1 6.384e0 6.384e0
8.1e1 1.9e-1 6.398e0 6.398e0
8.2e1 1.9e-1 6.412e0 6.412e0
8.3e1 1.9e-1 6.426e0 6.426e0
8.4e1 1.9e-1 6.439e0 6.439e0
8.5e1 1.9e-1 6.452e0 6.452e0
8.6e1 1.9e-1 6.465e0 6.465e0
8.7e1 1.9e-1 6.478e0 6.478e0
8.8e1 1.9e-1 6.491e0 6.491e0
8.9e1 1.9e-1 6.504e0 6.504e0
9.0e1 1.9e-1 6.517e0 6.517e0
9.1e1 1.9e-1 6.529e0 6.529e0
9.2e1 1.9e-1 6.542e0 6.542e0
9.3e1 1.9e-1 6.554e0 6.554e0
9.4e1 1.9e-1 6.566e0 6.566e0
9.5e1 1.9e-1 6.579e0 6.579e0
9.6e1 1.9e-1 6.591e0 6.591e0
9.7e1 1.9e-1 6.603e0 6.603e0
9.8e1 1.9e-1 6.614e0 6.614e0
9.9e1 1.9e-1 6.626e0 6.626e0
1.0e2 1.9e-1 6.638e0 6.638e0
1.01e2 1.9e-1 6.649e0 6.649e0
1.02e2 1.9e-1 6.661e0 6.661e0
1.03e2 1.9e-1 6.672e0 6.672e0
1.04e2 1.9e-1 6.683e0 6.683e0
1.05e2 1.9e-1 6.694e0 6.694e0
1.06e2 1.9e-1 6.705e0 6.705e0
1.07e2 1.9e-1 6.716e0 6.716e0
1.08e2 1.9e-1 6.727e0 6.727e0
1.09e2 1.9e-1 6.738e0 6.738e0
1.1e2 1.9e-1 6.749e0 6.749e0
1.11e2 1.9e-1 6.759e0 6.759e0
1.12e2 1.9e-1 6.77e0 6.77e0
1.13e2 1.9e-1 6.78e0 6.78e0
1.14e2 1.9e-1 6.791e0 6.791e0
1.15e2 1.9e-1 6.801e0 6.801e0
1.16e2 1.9e-1 6.811e0 6.811e0
1.17e2 1.9e-1 6.821e0 6.821e0
1.18e2 1.9e-1 6.831e0 6.831e0
1.19e2 1.9e-1 6.841e0 6.841e0
1.2e2 1.9e-1 6.851e0 6.851e0
1.21e2 1.9e-1 6.861e0 6.861e0
1.22e2 1.9e-1 6.871e0 6.871e0
1.23e2 1.9e-1 6.881e0 6.881e0
1.24e2 1.9e-1 6.89e0 6.89e0
1.25e2 1.9e-1 6.9e0 6.9e0
1.26e2 1.9e-1 6.91e0 6.91e0
1.27e2 1.9e-1 6.919e0 6.919e0
1.28e2 1.9e-1 6.928e0 6.928e0
1.29e2 1.9e-1 6.938e0 6.938e0
1.3e2 1.9e-1 6.947e0 6.947e0
1.31e2 1.9e-1 6.956e0 6.956e0
1.32e2 1.9e-1 6.965e0 6.965e0
1.33e2 1.9e-1 6.974e0 6.974e0
1.34e2 1.9e-1 6.983e0 6.983e0
1.35e2 1.9e-1 6.992e0 6.992e0
1.36e2 1.9e-1 7.001e0 7.001e0
1.37e2 1.9e-1 7.01e0 7.01e0
1.38e2 1.9e-1 7.019e0 7.019e0
1.39e2 1.9e-1 7.028e0 7.028e0
1.4e2 1.9e-1 7.036e0 7.036e0
1.41e2 1.9e-1 7.045e0 7.045e0
1.42e2 1.9e-1 7.053e0 7.053e0
1.43e2 1.9e-1 7.062e0 7.062e0
1.44e2 1.9e-1 7.07e0 7.07e0
1.45e2 1.9e-1 7.079e0 7.079e0
1.46e2 1.9e-1 7.087e0 7.087e0
1.47e2 1.9e-1 7.096e0 7.096e0
1.48e2 1.9e-1 7.104e0 7.104e0
1.49e2 1.9e-1 7.112e0 7.112e0
1.5e2 1.9e-1 7.12e0 7.12e0
1.51e2 1.9e-1 7.128e0 7.128e0
1.52e2 1.9e-1 7.136e0 7.136e0
1.53e2 1.9e-1 7.144e0 7.144e0
1.54e2 1.9e-1 7.152e0 7.152e0
1.55e2 1.9e-1 7.16e0 7.16e0
1.56e2 1.9e-1 7.168e0 7.168e0
1.57e2 1.9e-1 7.176e0 7.176e0
1.58e2 1.9e-1 7.184e0 7.184e0
1.59e2 1.9e-1 7.192e0 7.192e0
1.6e2 1.9e-1 7.199e0 7.199e0
1.61e2 1.9e-1 7.207e0 7.207e0
1.62e2 1.9e-1 7.215e0 7.215e0
1.63e2 1.9e-1 7.222e0 7.222e0
1.64e2 1.9e-1 7.23e0 7.23e0
1.65e2 1.9e-1 7.237e0 7.237e0
1.66e2 1.9e-1 7.245e0 7.245e0
1.67e2 1.9e-1 7.252e0 7.252e0
1.68e2 1.9e-1 7.259e0 7.259e0
1.69e2 1.9e-1 7.267e0 7.267e0
1.7e2 1.9e-1 7.274e0 7.274e0
1.71e2 1.9e-1 7.281e0 7.281e0
1.72e2 1.9e-1 7.289e0 7.289e0
1.73e2 1.9e-1 7.296e0 7.296e0
1.74e2 1.9e-1 7.303e0 7.303e0
1.75e2 1.9e-1 7.31e0 7.31e0
1.76e2 1.9e-1 7.317e0 7.317e0
1.77e2 1.9e-1 7.324e0 7.324e0
1.78e2 1.9e-1 7.331e0 7.331e0
1.79e2 1.9e-1 7.338e0 7.338e0
1.8e2 1.9e-1 7.345e0 7.345e0
1.81e2 1.9e-1 7.352e0 7.352e0
1.82e2 1.9e-1 7.359e0 7.359e0
1.83e2 1.9e-1 7.366e0 7.366e0
1.84e2 1.9e-1 7.372e0 7.372e0
1.85e2 1.9e-1 7.379e0 7.379e0
1.86e2 1.9e-1 7.386e0 7.386e0
1.87e2 1.9e-1 7.393e0 7.393e0
1.88e2 1.9e-1 7.399e0 7.399e0
1.89e2 1.9e-1 7.406e0 7.406e0
1.9e2 1.9e-1 7.412e0 7.412e0
1.91e2 1.9e-1 7.419e0 7.419e0
1.92e2 1.9e-1 7.426e0 7.426e0
1.93e2 1.9e-1 7.432e0 7.432e0
1.94e2 1.9e-1 7.439e0 7.439e0
1.95e2 1.9e-1 7.445e0 7.445e0
1.96e2 1.9e-1 7.451e0 7.451e0
1.97e2 1.9e-1 7.458e0 7.458e0
1.98e2 1.9e-1 7.464e0 7.464e0
1.99e2 1.9e-1 7.47e0 7.47e0
2.0e2 1.9e-1 7.477e0 7.477e0

5.0e0 2.0e-1 6.175e0 6.175e0
6.0e0 2.0e-1 5.831e0 5.831e0
7.0e0 2.0e-1 5.551e0 5.551e0
8.0e0 2.0e-1 5.347e0 5.347e0
9.0e0 2.0e-1 5.224e0 5.224e0
1.0e1 2.0e-1 5.16e0 5.16e0
1.1e1 2.0e-1 5.129e0 5.129e0
1.2e1 2.0e-1 5.111e0 5.111e0
1.3e1 2.0e-1 5.101e0 5.101e0
1.4e1 2.0e-1 5.098e0 5.098e0
1.5e1 2.0e-1 5.103e0 5.103e0
1.6e1 2.0e-1 5.114e0 5.114e0
1.7e1 2.0e-1 5.13e0 5.13e0
1.8e1 2.0e-1 5.149e0 5.149e0
1.9e1 2.0e-1 5.169e0 5.169e0
2.0e1 2.0e-1 5.191e0 5.191e0
2.1e1 2.0e-1 5.214e0 5.214e0
2.2e1 2.0e-1 5.238e0 5.238e0
2.3e1 2.0e-1 5.263e0 5.263e0
2.4e1 2.0e-1 5.288e0 5.288e0
2.5e1 2.0e-1 5.313e0 5.313e0
2.6e1 2.0e-1 5.339e0 5.339e0
2.7e1 2.0e-1 5.364e0 5.364e0
2.8e1 2.0e-1 5.39e0 5.39e0
2.9e1 2.0e-1 5.415e0 5.415e0
3.0e1 2.0e-1 5.44e0 5.44e0
3.1e1 2.0e-1 5.465e0 5.465e0
3.2e1 2.0e-1 5.49e0 5.49e0
3.3e1 2.0e-1 5.515e0 5.515e0
3.4e1 2.0e-1 5.539e0 5.539e0
3.5e1 2.0e-1 5.564e0 5.564e0
3.6e1 2.0e-1 5.587e0 5.587e0
3.7e1 2.0e-1 5.611e0 5.611e0
3.8e1 2.0e-1 5.634e0 5.634e0
3.9e1 2.0e-1 5.657e0 5.657e0
4.0e1 2.0e-1 5.68e0 5.68e0
4.1e1 2.0e-1 5.702e0 5.702e0
4.2e1 2.0e-1 5.724e0 5.724e0
4.3e1 2.0e-1 5.746e0 5.746e0
4.4e1 2.0e-1 5.768e0 5.768e0
4.5e1 2.0e-1 5.789e0 5.789e0
4.6e1 2.0e-1 5.81e0 5.81e0
4.7e1 2.0e-1 5.83e0 5.83e0
4.8e1 2.0e-1 5.851e0 5.851e0
4.9e1 2.0e-1 5.871e0 5.871e0
5.0e1 2.0e-1 5.891e0 5.891e0
5.1e1 2.0e-1 5.91e0 5.91e0
5.2e1 2.0e-1 5.929e0 5.929e0
5.3e1 2.0e-1 5.949e0 5.949e0
5.4e1 2.0e-1 5.967e0 5.967e0
5.5e1 2.0e-1 5.986e0 5.986e0
5.6e1 2.0e-1 6.004e0 6.004e0
5.7e1 2.0e-1 6.022e0 6.022e0
5.8e1 2.0e-1 6.04e0 6.04e0
5.9e1 2.0e-1 6.058e0 6.058e0
6.0e1 2.0e-1 6.075e0 6.075e0
6.1e1 2.0e-1 6.093e0 6.093e0
6.2e1 2.0e-1 6.11e0 6.11e0
6.3e1 2.0e-1 6.127e0 6.127e0
6.4e1 2.0e-1 6.143e0 6.143e0
6.5e1 2.0e-1 6.16e0 6.16e0
6.6e1 2.0e-1 6.176e0 6.176e0
6.7e1 2.0e-1 6.192e0 6.192e0
6.8e1 2.0e-1 6.208e0 6.208e0
6.9e1 2.0e-1 6.224e0 6.224e0
7.0e1 2.0e-1 6.239e0 6.239e0
7.1e1 2.0e-1 6.254e0 6.254e0
7.2e1 2.0e-1 6.27e0 6.27e0
7.3e1 2.0e-1 6.285e0 6.285e0
7.4e1 2.0e-1 6.3e0 6.3e0
7.5e1 2.0e-1 6.314e0 6.314e0
7.6e1 2.0e-1 6.329e0 6.329e0
7.7e1 2.0e-1 6.343e0 6.343e0
7.8e1 2.0e-1 6.357e0 6.357e0
7.9e1 2.0e-1 6.372e0 6.372e0
8.0e1 2.0e-1 6.386e0 6.386e0
8.1e1 2.0e-1 6.399e0 6.399e0
8.2e1 2.0e-1 6.413e0 6.413e0
8.3e1 2.0e-1 6.427e0 6.427e0
8.4e1 2.0e-1 6.44e0 6.44e0
8.5e1 2.0e-1 6.453e0 6.453e0
8.6e1 2.0e-1 6.466e0 6.466e0
8.7e1 2.0e-1 6.48e0 6.48e0
8.8e1 2.0e-1 6.492e0 6.492e0
8.9e1 2.0e-1 6.505e0 6.505e0
9.0e1 2.0e-1 6.518e0 6.518e0
9.1e1 2.0e-1 6.53e0 6.53e0
9.2e1 2.0e-1 6.543e0 6.543e0
9.3e1 2.0e-1 6.555e0 6.555e0
9.4e1 2.0e-1 6.567e0 6.567e0
9.5e1 2.0e-1 6.58e0 6.58e0
9.6e1 2.0e-1 6.592e0 6.592e0
9.7e1 2.0e-1 6.604e0 6.604e0
9.8e1 2.0e-1 6.615e0 6.615e0
9.9e1 2.0e-1 6.627e0 6.627e0
1.0e2 2.0e-1 6.639e0 6.639e0
1.01e2 2.0e-1 6.65e0 6.65e0
1.02e2 2.0e-1 6.662e0 6.662e0
1.03e2 2.0e-1 6.673e0 6.673e0
1.04e2 2.0e-1 6.684e0 6.684e0
1.05e2 2.0e-1 6.695e0 6.695e0
1.06e2 2.0e-1 6.706e0 6.706e0
1.07e2 2.0e-1 6.717e0 6.717e0
1.08e2 2.0e-1 6.728e0 6.728e0
1.09e2 2.0e-1 6.739e0 6.739e0
1.1e2 2.0e-1 6.75e0 6.75e0
1.11e2 2.0e-1 6.76e0 6.76e0
1.12e2 2.0e-1 6.771e0 6.771e0
1.13e2 2.0e-1 6.781e0 6.781e0
1.14e2 2.0e-1 6.792e0 6.792e0
1.15e2 2.0e-1 6.802e0 6.802e0
1.16e2 2.0e-1 6.812e0 6.812e0
1.17e2 2.0e-1 6.822e0 6.822e0
1.18e2 2.0e-1 6.832e0 6.832e0
1.19e2 2.0e-1 6.842e0 6.842e0
1.2e2 2.0e-1 6.852e0 6.852e0
1.21e2 2.0e-1 6.862e0 6.862e0
1.22e2 2.0e-1 6.872e0 6.872e0
1.23e2 2.0e-1 6.882e0 6.882e0
1.24e2 2.0e-1 6.891e0 6.891e0
1.25e2 2.0e-1 6.901e0 6.901e0
1.26e2 2.0e-1 6.91e0 6.91e0
1.27e2 2.0e-1 6.92e0 6.92e0
1.28e2 2.0e-1 6.929e0 6.929e0
1.29e2 2.0e-1 6.939e0 6.939e0
1.3e2 2.0e-1 6.948e0 6.948e0
1.31e2 2.0e-1 6.957e0 6.957e0
1.32e2 2.0e-1 6.966e0 6.966e0
1.33e2 2.0e-1 6.975e0 6.975e0
1.34e2 2.0e-1 6.984e0 6.984e0
1.35e2 2.0e-1 6.993e0 6.993e0
1.36e2 2.0e-1 7.002e0 7.002e0
1.37e2 2.0e-1 7.011e0 7.011e0
1.38e2 2.0e-1 7.02e0 7.02e0
1.39e2 2.0e-1 7.028e0 7.028e0
1.4e2 2.0e-1 7.037e0 7.037e0
1.41e2 2.0e-1 7.046e0 7.046e0
1.42e2 2.0e-1 7.054e0 7.054e0
1.43e2 2.0e-1 7.063e0 7.063e0
1.44e2 2.0e-1 7.071e0 7.071e0
1.45e2 2.0e-1 7.08e0 7.08e0
1.46e2 2.0e-1 7.088e0 7.088e0
1.47e2 2.0e-1 7.096e0 7.096e0
1.48e2 2.0e-1 7.105e0 7.105e0
1.49e2 2.0e-1 7.113e0 7.113e0
1.5e2 2.0e-1 7.121e0 7.121e0
1.51e2 2.0e-1 7.129e0 7.129e0
1.52e2 2.0e-1 7.137e0 7.137e0
1.53e2 2.0e-1 7.145e0 7.145e0
1.54e2 2.0e-1 7.153e0 7.153e0
1.55e2 2.0e-1 7.161e0 7.161e0
1.56e2 2.0e-1 7.169e0 7.169e0
1.57e2 2.0e-1 7.177e0 7.177e0
1.58e2 2.0e-1 7.185e0 7.185e0
1.59e2 2.0e-1 7.192e0 7.192e0
1.6e2 2.0e-1 7.2e0 7.2e0
1.61e2 2.0e-1 7.208e0 7.208e0
1.62e2 2.0e-1 7.215e0 7.215e0
1.63e2 2.0e-1 7.223e0 7.223e0
1.64e2 2.0e-1 7.23e0 7.23e0
1.65e2 2.0e-1 7.238e0 7.238e0
1.66e2 2.0e-1 7.245e0 7.245e0
1.67e2 2.0e-1 7.253e0 7.253e0
1.68e2 2.0e-1 7.26e0 7.26e0
1.69e2 2.0e-1 7.268e0 7.268e0
1.7e2 2.0e-1 7.275e0 7.275e0
1.71e2 2.0e-1 7.282e0 7.282e0
1.72e2 2.0e-1 7.289e0 7.289e0
1.73e2 2.0e-1 7.296e0 7.296e0
1.74e2 2.0e-1 7.304e0 7.304e0
1.75e2 2.0e-1 7.311e0 7.311e0
1.76e2 2.0e-1 7.318e0 7.318e0
1.77e2 2.0e-1 7.325e0 7.325e0
1.78e2 2.0e-1 7.332e0 7.332e0
1.79e2 2.0e-1 7.339e0 7.339e0
1.8e2 2.0e-1 7.346e0 7.346e0
1.81e2 2.0e-1 7.353e0 7.353e0
1.82e2 2.0e-1 7.36e0 7.36e0
1.83e2 2.0e-1 7.366e0 7.366e0
1.84e2 2.0e-1 7.373e0 7.373e0
1.85e2 2.0e-1 7.38e0 7.38e0
1.86e2 2.0e-1 7.387e0 7.387e0
1.87e2 2.0e-1 7.393e0 7.393e0
1.88e2 2.0e-1 7.4e0 7.4e0
1.89e2 2.0e-1 7.407e0 7.407e0
1.9e2 2.0e-1 7.413e0 7.413e0
1.91e2 2.0e-1 7.42e0 7.42e0
1.92e2 2.0e-1 7.426e0 7.426e0
1.93e2 2.0e-1 7.433e0 7.433e0
1.94e2 2.0e-1 7.439e0 7.439e0
1.95e2 2.0e-1 7.446e0 7.446e0
1.96e2 2.0e-1 7.452e0 7.452e0
1.97e2 2.0e-1 7.459e0 7.459e0
1.98e2 2.0e-1 7.465e0 7.465e0
1.99e2 2.0e-1 7.471e0 7.471e0
2.0e2 2.0e-1 7.478e0 7.478e0

5.0e0 2.1e-1 6.169e0 6.169e0
6.0e0 2.1e-1 5.827e0 5.827e0
7.0e0 2.1e-1 5.547e0 5.547e0
8.0e0 2.1e-1 5.344e0 5.344e0
9.0e0 2.1e-1 5.221e0 5.221e0
1.0e1 2.1e-1 5.158e0 5.158e0
1.1e1 2.1e-1 5.127e0 5.127e0
1.2e1 2.1e-1 5.11e0 5.11e0
1.3e1 2.1e-1 5.1e0 5.1e0
1.4e1 2.1e-1 5.097e0 5.097e0
1.5e1 2.1e-1 5.102e0 5.102e0
1.6e1 2.1e-1 5.113e0 5.113e0
1.7e1 2.1e-1 5.129e0 5.129e0
1.8e1 2.1e-1 5.148e0 5.148e0
1.9e1 2.1e-1 5.169e0 5.169e0
2.0e1 2.1e-1 5.191e0 5.191e0
2.1e1 2.1e-1 5.214e0 5.214e0
2.2e1 2.1e-1 5.238e0 5.238e0
2.3e1 2.1e-1 5.263e0 5.263e0
2.4e1 2.1e-1 5.288e0 5.288e0
2.5e1 2.1e-1 5.313e0 5.313e0
2.6e1 2.1e-1 5.339e0 5.339e0
2.7e1 2.1e-1 5.365e0 5.365e0
2.8e1 2.1e-1 5.39e0 5.39e0
2.9e1 2.1e-1 5.416e0 5.416e0
3.0e1 2.1e-1 5.441e0 5.441e0
3.1e1 2.1e-1 5.466e0 5.466e0
3.2e1 2.1e-1 5.491e0 5.491e0
3.3e1 2.1e-1 5.516e0 5.516e0
3.4e1 2.1e-1 5.54e0 5.54e0
3.5e1 2.1e-1 5.564e0 5.564e0
3.6e1 2.1e-1 5.588e0 5.588e0
3.7e1 2.1e-1 5.612e0 5.612e0
3.8e1 2.1e-1 5.635e0 5.635e0
3.9e1 2.1e-1 5.658e0 5.658e0
4.0e1 2.1e-1 5.681e0 5.681e0
4.1e1 2.1e-1 5.703e0 5.703e0
4.2e1 2.1e-1 5.725e0 5.725e0
4.3e1 2.1e-1 5.747e0 5.747e0
4.4e1 2.1e-1 5.769e0 5.769e0
4.5e1 2.1e-1 5.79e0 5.79e0
4.6e1 2.1e-1 5.811e0 5.811e0
4.7e1 2.1e-1 5.831e0 5.831e0
4.8e1 2.1e-1 5.852e0 5.852e0
4.9e1 2.1e-1 5.872e0 5.872e0
5.0e1 2.1e-1 5.892e0 5.892e0
5.1e1 2.1e-1 5.911e0 5.911e0
5.2e1 2.1e-1 5.931e0 5.931e0
5.3e1 2.1e-1 5.95e0 5.95e0
5.4e1 2.1e-1 5.968e0 5.968e0
5.5e1 2.1e-1 5.987e0 5.987e0
5.6e1 2.1e-1 6.005e0 6.005e0
5.7e1 2.1e-1 6.024e0 6.024e0
5.8e1 2.1e-1 6.041e0 6.041e0
5.9e1 2.1e-1 6.059e0 6.059e0
6.0e1 2.1e-1 6.077e0 6.077e0
6.1e1 2.1e-1 6.094e0 6.094e0
6.2e1 2.1e-1 6.111e0 6.111e0
6.3e1 2.1e-1 6.128e0 6.128e0
6.4e1 2.1e-1 6.144e0 6.144e0
6.5e1 2.1e-1 6.161e0 6.161e0
6.6e1 2.1e-1 6.177e0 6.177e0
6.7e1 2.1e-1 6.193e0 6.193e0
6.8e1 2.1e-1 6.209e0 6.209e0
6.9e1 2.1e-1 6.225e0 6.225e0
7.0e1 2.1e-1 6.24e0 6.24e0
7.1e1 2.1e-1 6.256e0 6.256e0
7.2e1 2.1e-1 6.271e0 6.271e0
7.3e1 2.1e-1 6.286e0 6.286e0
7.4e1 2.1e-1 6.301e0 6.301e0
7.5e1 2.1e-1 6.315e0 6.315e0
7.6e1 2.1e-1 6.33e0 6.33e0
7.7e1 2.1e-1 6.344e0 6.344e0
7.8e1 2.1e-1 6.359e0 6.359e0
7.9e1 2.1e-1 6.373e0 6.373e0
8.0e1 2.1e-1 6.387e0 6.387e0
8.1e1 2.1e-1 6.4e0 6.4e0
8.2e1 2.1e-1 6.414e0 6.414e0
8.3e1 2.1e-1 6.428e0 6.428e0
8.4e1 2.1e-1 6.441e0 6.441e0
8.5e1 2.1e-1 6.454e0 6.454e0
8.6e1 2.1e-1 6.468e0 6.468e0
8.7e1 2.1e-1 6.481e0 6.481e0
8.8e1 2.1e-1 6.493e0 6.493e0
8.9e1 2.1e-1 6.506e0 6.506e0
9.0e1 2.1e-1 6.519e0 6.519e0
9.1e1 2.1e-1 6.532e0 6.532e0
9.2e1 2.1e-1 6.544e0 6.544e0
9.3e1 2.1e-1 6.556e0 6.556e0
9.4e1 2.1e-1 6.569e0 6.569e0
9.5e1 2.1e-1 6.581e0 6.581e0
9.6e1 2.1e-1 6.593e0 6.593e0
9.7e1 2.1e-1 6.605e0 6.605e0
9.8e1 2.1e-1 6.616e0 6.616e0
9.9e1 2.1e-1 6.628e0 6.628e0
1.0e2 2.1e-1 6.64e0 6.64e0
1.01e2 2.1e-1 6.651e0 6.651e0
1.02e2 2.1e-1 6.663e0 6.663e0
1.03e2 2.1e-1 6.674e0 6.674e0
1.04e2 2.1e-1 6.685e0 6.685e0
1.05e2 2.1e-1 6.696e0 6.696e0
1.06e2 2.1e-1 6.707e0 6.707e0
1.07e2 2.1e-1 6.718e0 6.718e0
1.08e2 2.1e-1 6.729e0 6.729e0
1.09e2 2.1e-1 6.74e0 6.74e0
1.1e2 2.1e-1 6.751e0 6.751e0
1.11e2 2.1e-1 6.761e0 6.761e0
1.12e2 2.1e-1 6.772e0 6.772e0
1.13e2 2.1e-1 6.782e0 6.782e0
1.14e2 2.1e-1 6.793e0 6.793e0
1.15e2 2.1e-1 6.803e0 6.803e0
1.16e2 2.1e-1 6.813e0 6.813e0
1.17e2 2.1e-1 6.823e0 6.823e0
1.18e2 2.1e-1 6.833e0 6.833e0
1.19e2 2.1e-1 6.843e0 6.843e0
1.2e2 2.1e-1 6.853e0 6.853e0
1.21e2 2.1e-1 6.863e0 6.863e0
1.22e2 2.1e-1 6.873e0 6.873e0
1.23e2 2.1e-1 6.883e0 6.883e0
1.24e2 2.1e-1 6.892e0 6.892e0
1.25e2 2.1e-1 6.902e0 6.902e0
1.26e2 2.1e-1 6.911e0 6.911e0
1.27e2 2.1e-1 6.921e0 6.921e0
1.28e2 2.1e-1 6.93e0 6.93e0
1.29e2 2.1e-1 6.94e0 6.94e0
1.3e2 2.1e-1 6.949e0 6.949e0
1.31e2 2.1e-1 6.958e0 6.958e0
1.32e2 2.1e-1 6.967e0 6.967e0
1.33e2 2.1e-1 6.976e0 6.976e0
1.34e2 2.1e-1 6.985e0 6.985e0
1.35e2 2.1e-1 6.994e0 6.994e0
1.36e2 2.1e-1 7.003e0 7.003e0
1.37e2 2.1e-1 7.012e0 7.012e0
1.38e2 2.1e-1 7.021e0 7.021e0
1.39e2 2.1e-1 7.029e0 7.029e0
1.4e2 2.1e-1 7.038e0 7.038e0
1.41e2 2.1e-1 7.047e0 7.047e0
1.42e2 2.1e-1 7.055e0 7.055e0
1.43e2 2.1e-1 7.064e0 7.064e0
1.44e2 2.1e-1 7.072e0 7.072e0
1.45e2 2.1e-1 7.081e0 7.081e0
1.46e2 2.1e-1 7.089e0 7.089e0
1.47e2 2.1e-1 7.097e0 7.097e0
1.48e2 2.1e-1 7.106e0 7.106e0
1.49e2 2.1e-1 7.114e0 7.114e0
1.5e2 2.1e-1 7.122e0 7.122e0
1.51e2 2.1e-1 7.13e0 7.13e0
1.52e2 2.1e-1 7.138e0 7.138e0
1.53e2 2.1e-1 7.146e0 7.146e0
1.54e2 2.1e-1 7.154e0 7.154e0
1.55e2 2.1e-1 7.162e0 7.162e0
1.56e2 2.1e-1 7.17e0 7.17e0
1.57e2 2.1e-1 7.178e0 7.178e0
1.58e2 2.1e-1 7.185e0 7.185e0
1.59e2 2.1e-1 7.193e0 7.193e0
1.6e2 2.1e-1 7.201e0 7.201e0
1.61e2 2.1e-1 7.209e0 7.209e0
1.62e2 2.1e-1 7.216e0 7.216e0
1.63e2 2.1e-1 7.224e0 7.224e0
1.64e2 2.1e-1 7.231e0 7.231e0
1.65e2 2.1e-1 7.239e0 7.239e0
1.66e2 2.1e-1 7.246e0 7.246e0
1.67e2 2.1e-1 7.254e0 7.254e0
1.68e2 2.1e-1 7.261e0 7.261e0
1.69e2 2.1e-1 7.268e0 7.268e0
1.7e2 2.1e-1 7.276e0 7.276e0
1.71e2 2.1e-1 7.283e0 7.283e0
1.72e2 2.1e-1 7.29e0 7.29e0
1.73e2 2.1e-1 7.297e0 7.297e0
1.74e2 2.1e-1 7.304e0 7.304e0
1.75e2 2.1e-1 7.312e0 7.312e0
1.76e2 2.1e-1 7.319e0 7.319e0
1.77e2 2.1e-1 7.326e0 7.326e0
1.78e2 2.1e-1 7.333e0 7.333e0
1.79e2 2.1e-1 7.34e0 7.34e0
1.8e2 2.1e-1 7.347e0 7.347e0
1.81e2 2.1e-1 7.353e0 7.353e0
1.82e2 2.1e-1 7.36e0 7.36e0
1.83e2 2.1e-1 7.367e0 7.367e0
1.84e2 2.1e-1 7.374e0 7.374e0
1.85e2 2.1e-1 7.381e0 7.381e0
1.86e2 2.1e-1 7.387e0 7.387e0
1.87e2 2.1e-1 7.394e0 7.394e0
1.88e2 2.1e-1 7.401e0 7.401e0
1.89e2 2.1e-1 7.407e0 7.407e0
1.9e2 2.1e-1 7.414e0 7.414e0
1.91e2 2.1e-1 7.421e0 7.421e0
1.92e2 2.1e-1 7.427e0 7.427e0
1.93e2 2.1e-1 7.434e0 7.434e0
1.94e2 2.1e-1 7.44e0 7.44e0
1.95e2 2.1e-1 7.447e0 7.447e0
1.96e2 2.1e-1 7.453e0 7.453e0
1.97e2 2.1e-1 7.459e0 7.459e0
1.98e2 2.1e-1 7.466e0 7.466e0
1.99e2 2.1e-1 7.472e0 7.472e0
2.0e2 2.1e-1 7.478e0 7.478e0

5.0e0 2.2e-1 6.163e0 6.163e0
6.0e0 2.2e-1 5.822e0 5.822e0
7.0e0 2.2e-1 5.543e0 5.543e0
8.0e0 2.2e-1 5.341e0 5.341e0
9.0e0 2.2e-1 5.219e0 5.219e0
1.0e1 2.2e-1 5.155e0 5.155e0
1.1e1 2.2e-1 5.125e0 5.125e0
1.2e1 2.2e-1 5.108e0 5.108e0
1.3e1 2.2e-1 5.098e0 5.098e0
1.4e1 2.2e-1 5.096e0 5.096e0
1.5e1 2.2e-1 5.101e0 5.101e0
1.6e1 2.2e-1 5.113e0 5.113e0
1.7e1 2.2e-1 5.129e0 5.129e0
1.8e1 2.2e-1 5.148e0 5.148e0
1.9e1 2.2e-1 5.169e0 5.169e0
2.0e1 2.2e-1 5.191e0 5.191e0
2.1e1 2.2e-1 5.214e0 5.214e0
2.2e1 2.2e-1 5.238e0 5.238e0
2.3e1 2.2e-1 5.263e0 5.263e0
2.4e1 2.2e-1 5.288e0 5.288e0
2.5e1 2.2e-1 5.314e0 5.314e0
2.6e1 2.2e-1 5.34e0 5.34e0
2.7e1 2.2e-1 5.365e0 5.365e0
2.8e1 2.2e-1 5.391e0 5.391e0
2.9e1 2.2e-1 5.416e0 5.416e0
3.0e1 2.2e-1 5.442e0 5.442e0
3.1e1 2.2e-1 5.467e0 5.467e0
3.2e1 2.2e-1 5.492e0 5.492e0
3.3e1 2.2e-1 5.517e0 5.517e0
3.4e1 2.2e-1 5.541e0 5.541e0
3.5e1 2.2e-1 5.565e0 5.565e0
3.6e1 2.2e-1 5.589e0 5.589e0
3.7e1 2.2e-1 5.613e0 5.613e0
3.8e1 2.2e-1 5.636e0 5.636e0
3.9e1 2.2e-1 5.659e0 5.659e0
4.0e1 2.2e-1 5.682e0 5.682e0
4.1e1 2.2e-1 5.704e0 5.704e0
4.2e1 2.2e-1 5.726e0 5.726e0
4.3e1 2.2e-1 5.748e0 5.748e0
4.4e1 2.2e-1 5.77e0 5.77e0
4.5e1 2.2e-1 5.791e0 5.791e0
4.6e1 2.2e-1 5.812e0 5.812e0
4.7e1 2.2e-1 5.832e0 5.832e0
4.8e1 2.2e-1 5.853e0 5.853e0
4.9e1 2.2e-1 5.873e0 5.873e0
5.0e1 2.2e-1 5.893e0 5.893e0
5.1e1 2.2e-1 5.912e0 5.912e0
5.2e1 2.2e-1 5.932e0 5.932e0
5.3e1 2.2e-1 5.951e0 5.951e0
5.4e1 2.2e-1 5.97e0 5.97e0
5.5e1 2.2e-1 5.988e0 5.988e0
5.6e1 2.2e-1 6.007e0 6.007e0
5.7e1 2.2e-1 6.025e0 6.025e0
5.8e1 2.2e-1 6.043e0 6.043e0
5.9e1 2.2e-1 6.06e0 6.06e0
6.0e1 2.2e-1 6.078e0 6.078e0
6.1e1 2.2e-1 6.095e0 6.095e0
6.2e1 2.2e-1 6.112e0 6.112e0
6.3e1 2.2e-1 6.129e0 6.129e0
6.4e1 2.2e-1 6.145e0 6.145e0
6.5e1 2.2e-1 6.162e0 6.162e0
6.6e1 2.2e-1 6.178e0 6.178e0
6.7e1 2.2e-1 6.194e0 6.194e0
6.8e1 2.2e-1 6.21e0 6.21e0
6.9e1 2.2e-1 6.226e0 6.226e0
7.0e1 2.2e-1 6.241e0 6.241e0
7.1e1 2.2e-1 6.257e0 6.257e0
7.2e1 2.2e-1 6.272e0 6.272e0
7.3e1 2.2e-1 6.287e0 6.287e0
7.4e1 2.2e-1 6.302e0 6.302e0
7.5e1 2.2e-1 6.316e0 6.316e0
7.6e1 2.2e-1 6.331e0 6.331e0
7.7e1 2.2e-1 6.345e0 6.345e0
7.8e1 2.2e-1 6.36e0 6.36e0
7.9e1 2.2e-1 6.374e0 6.374e0
8.0e1 2.2e-1 6.388e0 6.388e0
8.1e1 2.2e-1 6.402e0 6.402e0
8.2e1 2.2e-1 6.415e0 6.415e0
8.3e1 2.2e-1 6.429e0 6.429e0
8.4e1 2.2e-1 6.442e0 6.442e0
8.5e1 2.2e-1 6.456e0 6.456e0
8.6e1 2.2e-1 6.469e0 6.469e0
8.7e1 2.2e-1 6.482e0 6.482e0
8.8e1 2.2e-1 6.495e0 6.495e0
8.9e1 2.2e-1 6.507e0 6.507e0
9.0e1 2.2e-1 6.52e0 6.52e0
9.1e1 2.2e-1 6.533e0 6.533e0
9.2e1 2.2e-1 6.545e0 6.545e0
9.3e1 2.2e-1 6.557e0 6.557e0
9.4e1 2.2e-1 6.57e0 6.57e0
9.5e1 2.2e-1 6.582e0 6.582e0
9.6e1 2.2e-1 6.594e0 6.594e0
9.7e1 2.2e-1 6.606e0 6.606e0
9.8e1 2.2e-1 6.617e0 6.617e0
9.9e1 2.2e-1 6.629e0 6.629e0
1.0e2 2.2e-1 6.641e0 6.641e0
1.01e2 2.2e-1 6.652e0 6.652e0
1.02e2 2.2e-1 6.664e0 6.664e0
1.03e2 2.2e-1 6.675e0 6.675e0
1.04e2 2.2e-1 6.686e0 6.686e0
1.05e2 2.2e-1 6.697e0 6.697e0
1.06e2 2.2e-1 6.708e0 6.708e0
1.07e2 2.2e-1 6.719e0 6.719e0
1.08e2 2.2e-1 6.73e0 6.73e0
1.09e2 2.2e-1 6.741e0 6.741e0
1.1e2 2.2e-1 6.752e0 6.752e0
1.11e2 2.2e-1 6.762e0 6.762e0
1.12e2 2.2e-1 6.773e0 6.773e0
1.13e2 2.2e-1 6.783e0 6.783e0
1.14e2 2.2e-1 6.794e0 6.794e0
1.15e2 2.2e-1 6.804e0 6.804e0
1.16e2 2.2e-1 6.814e0 6.814e0
1.17e2 2.2e-1 6.824e0 6.824e0
1.18e2 2.2e-1 6.834e0 6.834e0
1.19e2 2.2e-1 6.844e0 6.844e0
1.2e2 2.2e-1 6.854e0 6.854e0
1.21e2 2.2e-1 6.864e0 6.864e0
1.22e2 2.2e-1 6.874e0 6.874e0
1.23e2 2.2e-1 6.884e0 6.884e0
1.24e2 2.2e-1 6.893e0 6.893e0
1.25e2 2.2e-1 6.903e0 6.903e0
1.26e2 2.2e-1 6.912e0 6.912e0
1.27e2 2.2e-1 6.922e0 6.922e0
1.28e2 2.2e-1 6.931e0 6.931e0
1.29e2 2.2e-1 6.941e0 6.941e0
1.3e2 2.2e-1 6.95e0 6.95e0
1.31e2 2.2e-1 6.959e0 6.959e0
1.32e2 2.2e-1 6.968e0 6.968e0
1.33e2 2.2e-1 6.977e0 6.977e0
1.34e2 2.2e-1 6.986e0 6.986e0
1.35e2 2.2e-1 6.995e0 6.995e0
1.36e2 2.2e-1 7.004e0 7.004e0
1.37e2 2.2e-1 7.013e0 7.013e0
1.38e2 2.2e-1 7.022e0 7.022e0
1.39e2 2.2e-1 7.03e0 7.03e0
1.4e2 2.2e-1 7.039e0 7.039e0
1.41e2 2.2e-1 7.048e0 7.048e0
1.42e2 2.2e-1 7.056e0 7.056e0
1.43e2 2.2e-1 7.065e0 7.065e0
1.44e2 2.2e-1 7.073e0 7.073e0
1.45e2 2.2e-1 7.082e0 7.082e0
1.46e2 2.2e-1 7.09e0 7.09e0
1.47e2 2.2e-1 7.098e0 7.098e0
1.48e2 2.2e-1 7.106e0 7.106e0
1.49e2 2.2e-1 7.115e0 7.115e0
1.5e2 2.2e-1 7.123e0 7.123e0
1.51e2 2.2e-1 7.131e0 7.131e0
1.52e2 2.2e-1 7.139e0 7.139e0
1.53e2 2.2e-1 7.147e0 7.147e0
1.54e2 2.2e-1 7.155e0 7.155e0
1.55e2 2.2e-1 7.163e0 7.163e0
1.56e2 2.2e-1 7.171e0 7.171e0
1.57e2 2.2e-1 7.179e0 7.179e0
1.58e2 2.2e-1 7.186e0 7.186e0
1.59e2 2.2e-1 7.194e0 7.194e0
1.6e2 2.2e-1 7.202e0 7.202e0
1.61e2 2.2e-1 7.209e0 7.209e0
1.62e2 2.2e-1 7.217e0 7.217e0
1.63e2 2.2e-1 7.225e0 7.225e0
1.64e2 2.2e-1 7.232e0 7.232e0
1.65e2 2.2e-1 7.24e0 7.24e0
1.66e2 2.2e-1 7.247e0 7.247e0
1.67e2 2.2e-1 7.255e0 7.255e0
1.68e2 2.2e-1 7.262e0 7.262e0
1.69e2 2.2e-1 7.269e0 7.269e0
1.7e2 2.2e-1 7.277e0 7.277e0
1.71e2 2.2e-1 7.284e0 7.284e0
1.72e2 2.2e-1 7.291e0 7.291e0
1.73e2 2.2e-1 7.298e0 7.298e0
1.74e2 2.2e-1 7.305e0 7.305e0
1.75e2 2.2e-1 7.312e0 7.312e0
1.76e2 2.2e-1 7.319e0 7.319e0
1.77e2 2.2e-1 7.327e0 7.327e0
1.78e2 2.2e-1 7.334e0 7.334e0
1.79e2 2.2e-1 7.34e0 7.34e0
1.8e2 2.2e-1 7.347e0 7.347e0
1.81e2 2.2e-1 7.354e0 7.354e0
1.82e2 2.2e-1 7.361e0 7.361e0
1.83e2 2.2e-1 7.368e0 7.368e0
1.84e2 2.2e-1 7.375e0 7.375e0
1.85e2 2.2e-1 7.382e0 7.382e0
1.86e2 2.2e-1 7.388e0 7.388e0
1.87e2 2.2e-1 7.395e0 7.395e0
1.88e2 2.2e-1 7.402e0 7.402e0
1.89e2 2.2e-1 7.408e0 7.408e0
1.9e2 2.2e-1 7.415e0 7.415e0
1.91e2 2.2e-1 7.421e0 7.421e0
1.92e2 2.2e-1 7.428e0 7.428e0
1.93e2 2.2e-1 7.434e0 7.434e0
1.94e2 2.2e-1 7.441e0 7.441e0
1.95e2 2.2e-1 7.447e0 7.447e0
1.96e2 2.2e-1 7.454e0 7.454e0
1.97e2 2.2e-1 7.46e0 7.46e0
1.98e2 2.2e-1 7.466e0 7.466e0
1.99e2 2.2e-1 7.473e0 7.473e0
2.0e2 2.2e-1 7.479e0 7.479e0

5.0e0 2.3e-1 6.157e0 6.157e0
6.0e0 2.3e-1 5.817e0 5.817e0
7.0e0 2.3e-1 5.539e0 5.539e0
8.0e0 2.3e-1 5.337e0 5.337e0
9.0e0 2.3e-1 5.216e0 5.216e0
1.0e1 2.3e-1 5.153e0 5.153e0
1.1e1 2.3e-1 5.123e0 5.123e0
1.2e1 2.3e-1 5.106e0 5.106e0
1.3e1 2.3e-1 5.097e0 5.097e0
1.4e1 2.3e-1 5.095e0 5.095e0
1.5e1 2.3e-1 5.1e0 5.1e0
1.6e1 2.3e-1 5.112e0 5.112e0
1.7e1 2.3e-1 5.129e0 5.129e0
1.8e1 2.3e-1 5.148e0 5.148e0
1.9e1 2.3e-1 5.168e0 5.168e0
2.0e1 2.3e-1 5.191e0 5.191e0
2.1e1 2.3e-1 5.214e0 5.214e0
2.2e1 2.3e-1 5.238e0 5.238e0
2.3e1 2.3e-1 5.263e0 5.263e0
2.4e1 2.3e-1 5.289e0 5.289e0
2.5e1 2.3e-1 5.314e0 5.314e0
2.6e1 2.3e-1 5.34e0 5.34e0
2.7e1 2.3e-1 5.366e0 5.366e0
2.8e1 2.3e-1 5.392e0 5.392e0
2.9e1 2.3e-1 5.417e0 5.417e0
3.0e1 2.3e-1 5.443e0 5.443e0
3.1e1 2.3e-1 5.468e0 5.468e0
3.2e1 2.3e-1 5.493e0 5.493e0
3.3e1 2.3e-1 5.517e0 5.517e0
3.4e1 2.3e-1 5.542e0 5.542e0
3.5e1 2.3e-1 5.566e0 5.566e0
3.6e1 2.3e-1 5.59e0 5.59e0
3.7e1 2.3e-1 5.614e0 5.614e0
3.8e1 2.3e-1 5.637e0 5.637e0
3.9e1 2.3e-1 5.66e0 5.66e0
4.0e1 2.3e-1 5.683e0 5.683e0
4.1e1 2.3e-1 5.705e0 5.705e0
4.2e1 2.3e-1 5.727e0 5.727e0
4.3e1 2.3e-1 5.749e0 5.749e0
4.4e1 2.3e-1 5.771e0 5.771e0
4.5e1 2.3e-1 5.792e0 5.792e0
4.6e1 2.3e-1 5.813e0 5.813e0
4.7e1 2.3e-1 5.834e0 5.834e0
4.8e1 2.3e-1 5.854e0 5.854e0
4.9e1 2.3e-1 5.874e0 5.874e0
5.0e1 2.3e-1 5.894e0 5.894e0
5.1e1 2.3e-1 5.914e0 5.914e0
5.2e1 2.3e-1 5.933e0 5.933e0
5.3e1 2.3e-1 5.952e0 5.952e0
5.4e1 2.3e-1 5.971e0 5.971e0
5.5e1 2.3e-1 5.989e0 5.989e0
5.6e1 2.3e-1 6.008e0 6.008e0
5.7e1 2.3e-1 6.026e0 6.026e0
5.8e1 2.3e-1 6.044e0 6.044e0
5.9e1 2.3e-1 6.061e0 6.061e0
6.0e1 2.3e-1 6.079e0 6.079e0
6.1e1 2.3e-1 6.096e0 6.096e0
6.2e1 2.3e-1 6.113e0 6.113e0
6.3e1 2.3e-1 6.13e0 6.13e0
6.4e1 2.3e-1 6.147e0 6.147e0
6.5e1 2.3e-1 6.163e0 6.163e0
6.6e1 2.3e-1 6.179e0 6.179e0
6.7e1 2.3e-1 6.195e0 6.195e0
6.8e1 2.3e-1 6.211e0 6.211e0
6.9e1 2.3e-1 6.227e0 6.227e0
7.0e1 2.3e-1 6.243e0 6.243e0
7.1e1 2.3e-1 6.258e0 6.258e0
7.2e1 2.3e-1 6.273e0 6.273e0
7.3e1 2.3e-1 6.288e0 6.288e0
7.4e1 2.3e-1 6.303e0 6.303e0
7.5e1 2.3e-1 6.318e0 6.318e0
7.6e1 2.3e-1 6.332e0 6.332e0
7.7e1 2.3e-1 6.347e0 6.347e0
7.8e1 2.3e-1 6.361e0 6.361e0
7.9e1 2.3e-1 6.375e0 6.375e0
8.0e1 2.3e-1 6.389e0 6.389e0
8.1e1 2.3e-1 6.403e0 6.403e0
8.2e1 2.3e-1 6.416e0 6.416e0
8.3e1 2.3e-1 6.43e0 6.43e0
8.4e1 2.3e-1 6.443e0 6.443e0
8.5e1 2.3e-1 6.457e0 6.457e0
8.6e1 2.3e-1 6.47e0 6.47e0
8.7e1 2.3e-1 6.483e0 6.483e0
8.8e1 2.3e-1 6.496e0 6.496e0
8.9e1 2.3e-1 6.509e0 6.509e0
9.0e1 2.3e-1 6.521e0 6.521e0
9.1e1 2.3e-1 6.534e0 6.534e0
9.2e1 2.3e-1 6.546e0 6.546e0
9.3e1 2.3e-1 6.559e0 6.559e0
9.4e1 2.3e-1 6.571e0 6.571e0
9.5e1 2.3e-1 6.583e0 6.583e0
9.6e1 2.3e-1 6.595e0 6.595e0
9.7e1 2.3e-1 6.607e0 6.607e0
9.8e1 2.3e-1 6.619e0 6.619e0
9.9e1 2.3e-1 6.63e0 6.63e0
1.0e2 2.3e-1 6.642e0 6.642e0
1.01e2 2.3e-1 6.653e0 6.653e0
1.02e2 2.3e-1 6.665e0 6.665e0
1.03e2 2.3e-1 6.676e0 6.676e0
1.04e2 2.3e-1 6.687e0 6.687e0
1.05e2 2.3e-1 6.698e0 6.698e0
1.06e2 2.3e-1 6.71e0 6.71e0
1.07e2 2.3e-1 6.72e0 6.72e0
1.08e2 2.3e-1 6.731e0 6.731e0
1.09e2 2.3e-1 6.742e0 6.742e0
1.1e2 2.3e-1 6.753e0 6.753e0
1.11e2 2.3e-1 6.763e0 6.763e0
1.12e2 2.3e-1 6.774e0 6.774e0
1.13e2 2.3e-1 6.784e0 6.784e0
1.14e2 2.3e-1 6.795e0 6.795e0
1.15e2 2.3e-1 6.805e0 6.805e0
1.16e2 2.3e-1 6.815e0 6.815e0
1.17e2 2.3e-1 6.825e0 6.825e0
1.18e2 2.3e-1 6.835e0 6.835e0
1.19e2 2.3e-1 6.845e0 6.845e0
1.2e2 2.3e-1 6.855e0 6.855e0
1.21e2 2.3e-1 6.865e0 6.865e0
1.22e2 2.3e-1 6.875e0 6.875e0
1.23e2 2.3e-1 6.885e0 6.885e0
1.24e2 2.3e-1 6.894e0 6.894e0
1.25e2 2.3e-1 6.904e0 6.904e0
1.26e2 2.3e-1 6.913e0 6.913e0
1.27e2 2.3e-1 6.923e0 6.923e0
1.28e2 2.3e-1 6.932e0 6.932e0
1.29e2 2.3e-1 6.942e0 6.942e0
1.3e2 2.3e-1 6.951e0 6.951e0
1.31e2 2.3e-1 6.96e0 6.96e0
1.32e2 2.3e-1 6.969e0 6.969e0
1.33e2 2.3e-1 6.978e0 6.978e0
1.34e2 2.3e-1 6.987e0 6.987e0
1.35e2 2.3e-1 6.996e0 6.996e0
1.36e2 2.3e-1 7.005e0 7.005e0
1.37e2 2.3e-1 7.014e0 7.014e0
1.38e2 2.3e-1 7.023e0 7.023e0
1.39e2 2.3e-1 7.031e0 7.031e0
1.4e2 2.3e-1 7.04e0 7.04e0
1.41e2 2.3e-1 7.049e0 7.049e0
1.42e2 2.3e-1 7.057e0 7.057e0
1.43e2 2.3e-1 7.066e0 7.066e0
1.44e2 2.3e-1 7.074e0 7.074e0
1.45e2 2.3e-1 7.083e0 7.083e0
1.46e2 2.3e-1 7.091e0 7.091e0
1.47e2 2.3e-1 7.099e0 7.099e0
1.48e2 2.3e-1 7.107e0 7.107e0
1.49e2 2.3e-1 7.116e0 7.116e0
1.5e2 2.3e-1 7.124e0 7.124e0
1.51e2 2.3e-1 7.132e0 7.132e0
1.52e2 2.3e-1 7.14e0 7.14e0
1.53e2 2.3e-1 7.148e0 7.148e0
1.54e2 2.3e-1 7.156e0 7.156e0
1.55e2 2.3e-1 7.164e0 7.164e0
1.56e2 2.3e-1 7.172e0 7.172e0
1.57e2 2.3e-1 7.18e0 7.18e0
1.58e2 2.3e-1 7.187e0 7.187e0
1.59e2 2.3e-1 7.195e0 7.195e0
1.6e2 2.3e-1 7.203e0 7.203e0
1.61e2 2.3e-1 7.21e0 7.21e0
1.62e2 2.3e-1 7.218e0 7.218e0
1.63e2 2.3e-1 7.226e0 7.226e0
1.64e2 2.3e-1 7.233e0 7.233e0
1.65e2 2.3e-1 7.241e0 7.241e0
1.66e2 2.3e-1 7.248e0 7.248e0
1.67e2 2.3e-1 7.255e0 7.255e0
1.68e2 2.3e-1 7.263e0 7.263e0
1.69e2 2.3e-1 7.27e0 7.27e0
1.7e2 2.3e-1 7.277e0 7.277e0
1.71e2 2.3e-1 7.285e0 7.285e0
1.72e2 2.3e-1 7.292e0 7.292e0
1.73e2 2.3e-1 7.299e0 7.299e0
1.74e2 2.3e-1 7.306e0 7.306e0
1.75e2 2.3e-1 7.313e0 7.313e0
1.76e2 2.3e-1 7.32e0 7.32e0
1.77e2 2.3e-1 7.327e0 7.327e0
1.78e2 2.3e-1 7.334e0 7.334e0
1.79e2 2.3e-1 7.341e0 7.341e0
1.8e2 2.3e-1 7.348e0 7.348e0
1.81e2 2.3e-1 7.355e0 7.355e0
1.82e2 2.3e-1 7.362e0 7.362e0
1.83e2 2.3e-1 7.369e0 7.369e0
1.84e2 2.3e-1 7.376e0 7.376e0
1.85e2 2.3e-1 7.382e0 7.382e0
1.86e2 2.3e-1 7.389e0 7.389e0
1.87e2 2.3e-1 7.396e0 7.396e0
1.88e2 2.3e-1 7.402e0 7.402e0
1.89e2 2.3e-1 7.409e0 7.409e0
1.9e2 2.3e-1 7.416e0 7.416e0
1.91e2 2.3e-1 7.422e0 7.422e0
1.92e2 2.3e-1 7.429e0 7.429e0
1.93e2 2.3e-1 7.435e0 7.435e0
1.94e2 2.3e-1 7.442e0 7.442e0
1.95e2 2.3e-1 7.448e0 7.448e0
1.96e2 2.3e-1 7.455e0 7.455e0
1.97e2 2.3e-1 7.461e0 7.461e0
1.98e2 2.3e-1 7.467e0 7.467e0
1.99e2 2.3e-1 7.474e0 7.474e0
2.0e2 2.3e-1 7.48e0 7.48e0

5.0e0 2.4e-1 6.151e0 6.151e0
6.0e0 2.4e-1 5.811e0 5.811e0
7.0e0 2.4e-1 5.535e0 5.535e0
8.0e0 2.4e-1 5.334e0 5.334e0
9.0e0 2.4e-1 5.213e0 5.213e0
1.0e1 2.4e-1 5.15e0 5.15e0
1.1e1 2.4e-1 5.121e0 5.121e0
1.2e1 2.4e-1 5.105e0 5.105e0
1.3e1 2.4e-1 5.095e0 5.095e0
1.4e1 2.4e-1 5.093e0 5.093e0
1.5e1 2.4e-1 5.099e0 5.099e0
1.6e1 2.4e-1 5.111e0 5.111e0
1.7e1 2.4e-1 5.128e0 5.128e0
1.8e1 2.4e-1 5.147e0 5.147e0
1.9e1 2.4e-1 5.168e0 5.168e0
2.0e1 2.4e-1 5.191e0 5.191e0
2.1e1 2.4e-1 5.214e0 5.214e0
2.2e1 2.4e-1 5.239e0 5.239e0
2.3e1 2.4e-1 5.264e0 5.264e0
2.4e1 2.4e-1 5.289e0 5.289e0
2.5e1 2.4e-1 5.315e0 5.315e0
2.6e1 2.4e-1 5.341e0 5.341e0
2.7e1 2.4e-1 5.366e0 5.366e0
2.8e1 2.4e-1 5.392e0 5.392e0
2.9e1 2.4e-1 5.418e0 5.418e0
3.0e1 2.4e-1 5.443e0 5.443e0
3.1e1 2.4e-1 5.469e0 5.469e0
3.2e1 2.4e-1 5.494e0 5.494e0
3.3e1 2.4e-1 5.518e0 5.518e0
3.4e1 2.4e-1 5.543e0 5.543e0
3.5e1 2.4e-1 5.567e0 5.567e0
3.6e1 2.4e-1 5.591e0 5.591e0
3.7e1 2.4e-1 5.615e0 5.615e0
3.8e1 2.4e-1 5.638e0 5.638e0
3.9e1 2.4e-1 5.661e0 5.661e0
4.0e1 2.4e-1 5.684e0 5.684e0
4.1e1 2.4e-1 5.706e0 5.706e0
4.2e1 2.4e-1 5.729e0 5.729e0
4.3e1 2.4e-1 5.75e0 5.75e0
4.4e1 2.4e-1 5.772e0 5.772e0
4.5e1 2.4e-1 5.793e0 5.793e0
4.6e1 2.4e-1 5.814e0 5.814e0
4.7e1 2.4e-1 5.835e0 5.835e0
4.8e1 2.4e-1 5.855e0 5.855e0
4.9e1 2.4e-1 5.875e0 5.875e0
5.0e1 2.4e-1 5.895e0 5.895e0
5.1e1 2.4e-1 5.915e0 5.915e0
5.2e1 2.4e-1 5.934e0 5.934e0
5.3e1 2.4e-1 5.953e0 5.953e0
5.4e1 2.4e-1 5.972e0 5.972e0
5.5e1 2.4e-1 5.991e0 5.991e0
5.6e1 2.4e-1 6.009e0 6.009e0
5.7e1 2.4e-1 6.027e0 6.027e0
5.8e1 2.4e-1 6.045e0 6.045e0
5.9e1 2.4e-1 6.063e0 6.063e0
6.0e1 2.4e-1 6.08e0 6.08e0
6.1e1 2.4e-1 6.097e0 6.097e0
6.2e1 2.4e-1 6.115e0 6.115e0
6.3e1 2.4e-1 6.131e0 6.131e0
6.4e1 2.4e-1 6.148e0 6.148e0
6.5e1 2.4e-1 6.164e0 6.164e0
6.6e1 2.4e-1 6.181e0 6.181e0
6.7e1 2.4e-1 6.197e0 6.197e0
6.8e1 2.4e-1 6.213e0 6.213e0
6.9e1 2.4e-1 6.228e0 6.228e0
7.0e1 2.4e-1 6.244e0 6.244e0
7.1e1 2.4e-1 6.259e0 6.259e0
7.2e1 2.4e-1 6.274e0 6.274e0
7.3e1 2.4e-1 6.289e0 6.289e0
7.4e1 2.4e-1 6.304e0 6.304e0
7.5e1 2.4e-1 6.319e0 6.319e0
7.6e1 2.4e-1 6.334e0 6.334e0
7.7e1 2.4e-1 6.348e0 6.348e0
7.8e1 2.4e-1 6.362e0 6.362e0
7.9e1 2.4e-1 6.376e0 6.376e0
8.0e1 2.4e-1 6.39e0 6.39e0
8.1e1 2.4e-1 6.404e0 6.404e0
8.2e1 2.4e-1 6.418e0 6.418e0
8.3e1 2.4e-1 6.431e0 6.431e0
8.4e1 2.4e-1 6.445e0 6.445e0
8.5e1 2.4e-1 6.458e0 6.458e0
8.6e1 2.4e-1 6.471e0 6.471e0
8.7e1 2.4e-1 6.484e0 6.484e0
8.8e1 2.4e-1 6.497e0 6.497e0
8.9e1 2.4e-1 6.51e0 6.51e0
9.0e1 2.4e-1 6.522e0 6.522e0
9.1e1 2.4e-1 6.535e0 6.535e0
9.2e1 2.4e-1 6.547e0 6.547e0
9.3e1 2.4e-1 6.56e0 6.56e0
9.4e1 2.4e-1 6.572e0 6.572e0
9.5e1 2.4e-1 6.584e0 6.584e0
9.6e1 2.4e-1 6.596e0 6.596e0
9.7e1 2.4e-1 6.608e0 6.608e0
9.8e1 2.4e-1 6.62e0 6.62e0
9.9e1 2.4e-1 6.631e0 6.631e0
1.0e2 2.4e-1 6.643e0 6.643e0
1.01e2 2.4e-1 6.655e0 6.655e0
1.02e2 2.4e-1 6.666e0 6.666e0
1.03e2 2.4e-1 6.677e0 6.677e0
1.04e2 2.4e-1 6.689e0 6.689e0
1.05e2 2.4e-1 6.7e0 6.7e0
1.06e2 2.4e-1 6.711e0 6.711e0
1.07e2 2.4e-1 6.722e0 6.722e0
1.08e2 2.4e-1 6.732e0 6.732e0
1.09e2 2.4e-1 6.743e0 6.743e0
1.1e2 2.4e-1 6.754e0 6.754e0
1.11e2 2.4e-1 6.765e0 6.765e0
1.12e2 2.4e-1 6.775e0 6.775e0
1.13e2 2.4e-1 6.786e0 6.786e0
1.14e2 2.4e-1 6.796e0 6.796e0
1.15e2 2.4e-1 6.806e0 6.806e0
1.16e2 2.4e-1 6.816e0 6.816e0
1.17e2 2.4e-1 6.827e0 6.827e0
1.18e2 2.4e-1 6.837e0 6.837e0
1.19e2 2.4e-1 6.847e0 6.847e0
1.2e2 2.4e-1 6.856e0 6.856e0
1.21e2 2.4e-1 6.866e0 6.866e0
1.22e2 2.4e-1 6.876e0 6.876e0
1.23e2 2.4e-1 6.886e0 6.886e0
1.24e2 2.4e-1 6.895e0 6.895e0
1.25e2 2.4e-1 6.905e0 6.905e0
1.26e2 2.4e-1 6.915e0 6.915e0
1.27e2 2.4e-1 6.924e0 6.924e0
1.28e2 2.4e-1 6.933e0 6.933e0
1.29e2 2.4e-1 6.943e0 6.943e0
1.3e2 2.4e-1 6.952e0 6.952e0
1.31e2 2.4e-1 6.961e0 6.961e0
1.32e2 2.4e-1 6.97e0 6.97e0
1.33e2 2.4e-1 6.979e0 6.979e0
1.34e2 2.4e-1 6.988e0 6.988e0
1.35e2 2.4e-1 6.997e0 6.997e0
1.36e2 2.4e-1 7.006e0 7.006e0
1.37e2 2.4e-1 7.015e0 7.015e0
1.38e2 2.4e-1 7.024e0 7.024e0
1.39e2 2.4e-1 7.032e0 7.032e0
1.4e2 2.4e-1 7.041e0 7.041e0
1.41e2 2.4e-1 7.05e0 7.05e0
1.42e2 2.4e-1 7.058e0 7.058e0
1.43e2 2.4e-1 7.067e0 7.067e0
1.44e2 2.4e-1 7.075e0 7.075e0
1.45e2 2.4e-1 7.084e0 7.084e0
1.46e2 2.4e-1 7.092e0 7.092e0
1.47e2 2.4e-1 7.1e0 7.1e0
1.48e2 2.4e-1 7.108e0 7.108e0
1.49e2 2.4e-1 7.117e0 7.117e0
1.5e2 2.4e-1 7.125e0 7.125e0
1.51e2 2.4e-1 7.133e0 7.133e0
1.52e2 2.4e-1 7.141e0 7.141e0
1.53e2 2.4e-1 7.149e0 7.149e0
1.54e2 2.4e-1 7.157e0 7.157e0
1.55e2 2.4e-1 7.165e0 7.165e0
1.56e2 2.4e-1 7.173e0 7.173e0
1.57e2 2.4e-1 7.181e0 7.181e0
1.58e2 2.4e-1 7.188e0 7.188e0
1.59e2 2.4e-1 7.196e0 7.196e0
1.6e2 2.4e-1 7.204e0 7.204e0
1.61e2 2.4e-1 7.211e0 7.211e0
1.62e2 2.4e-1 7.219e0 7.219e0
1.63e2 2.4e-1 7.227e0 7.227e0
1.64e2 2.4e-1 7.234e0 7.234e0
1.65e2 2.4e-1 7.242e0 7.242e0
1.66e2 2.4e-1 7.249e0 7.249e0
1.67e2 2.4e-1 7.256e0 7.256e0
1.68e2 2.4e-1 7.264e0 7.264e0
1.69e2 2.4e-1 7.271e0 7.271e0
1.7e2 2.4e-1 7.278e0 7.278e0
1.71e2 2.4e-1 7.286e0 7.286e0
1.72e2 2.4e-1 7.293e0 7.293e0
1.73e2 2.4e-1 7.3e0 7.3e0
1.74e2 2.4e-1 7.307e0 7.307e0
1.75e2 2.4e-1 7.314e0 7.314e0
1.76e2 2.4e-1 7.321e0 7.321e0
1.77e2 2.4e-1 7.328e0 7.328e0
1.78e2 2.4e-1 7.335e0 7.335e0
1.79e2 2.4e-1 7.342e0 7.342e0
1.8e2 2.4e-1 7.349e0 7.349e0
1.81e2 2.4e-1 7.356e0 7.356e0
1.82e2 2.4e-1 7.363e0 7.363e0
1.83e2 2.4e-1 7.37e0 7.37e0
1.84e2 2.4e-1 7.377e0 7.377e0
1.85e2 2.4e-1 7.383e0 7.383e0
1.86e2 2.4e-1 7.39e0 7.39e0
1.87e2 2.4e-1 7.397e0 7.397e0
1.88e2 2.4e-1 7.403e0 7.403e0
1.89e2 2.4e-1 7.41e0 7.41e0
1.9e2 2.4e-1 7.417e0 7.417e0
1.91e2 2.4e-1 7.423e0 7.423e0
1.92e2 2.4e-1 7.43e0 7.43e0
1.93e2 2.4e-1 7.436e0 7.436e0
1.94e2 2.4e-1 7.443e0 7.443e0
1.95e2 2.4e-1 7.449e0 7.449e0
1.96e2 2.4e-1 7.455e0 7.455e0
1.97e2 2.4e-1 7.462e0 7.462e0
1.98e2 2.4e-1 7.468e0 7.468e0
1.99e2 2.4e-1 7.475e0 7.475e0
2.0e2 2.4e-1 7.481e0 7.481e0

5.0e0 2.5e-1 6.144e0 6.144e0
6.0e0 2.5e-1 5.806e0 5.806e0
7.0e0 2.5e-1 5.53e0 5.53e0
8.0e0 2.5e-1 5.33e0 5.33e0
9.0e0 2.5e-1 5.209e0 5.209e0
1.0e1 2.5e-1 5.148e0 5.148e0
1.1e1 2.5e-1 5.119e0 5.119e0
1.2e1 2.5e-1 5.103e0 5.103e0
1.3e1 2.5e-1 5.094e0 5.094e0
1.4e1 2.5e-1 5.092e0 5.092e0
1.5e1 2.5e-1 5.098e0 5.098e0
1.6e1 2.5e-1 5.111e0 5.111e0
1.7e1 2.5e-1 5.128e0 5.128e0
1.8e1 2.5e-1 5.147e0 5.147e0
1.9e1 2.5e-1 5.168e0 5.168e0
2.0e1 2.5e-1 5.191e0 5.191e0
2.1e1 2.5e-1 5.214e0 5.214e0
2.2e1 2.5e-1 5.239e0 5.239e0
2.3e1 2.5e-1 5.264e0 5.264e0
2.4e1 2.5e-1 5.29e0 5.29e0
2.5e1 2.5e-1 5.315e0 5.315e0
2.6e1 2.5e-1 5.341e0 5.341e0
2.7e1 2.5e-1 5.367e0 5.367e0
2.8e1 2.5e-1 5.393e0 5.393e0
2.9e1 2.5e-1 5.419e0 5.419e0
3.0e1 2.5e-1 5.444e0 5.444e0
3.1e1 2.5e-1 5.469e0 5.469e0
3.2e1 2.5e-1 5.495e0 5.495e0
3.3e1 2.5e-1 5.519e0 5.519e0
3.4e1 2.5e-1 5.544e0 5.544e0
3.5e1 2.5e-1 5.568e0 5.568e0
3.6e1 2.5e-1 5.592e0 5.592e0
3.7e1 2.5e-1 5.616e0 5.616e0
3.8e1 2.5e-1 5.639e0 5.639e0
3.9e1 2.5e-1 5.662e0 5.662e0
4.0e1 2.5e-1 5.685e0 5.685e0
4.1e1 2.5e-1 5.708e0 5.708e0
4.2e1 2.5e-1 5.73e0 5.73e0
4.3e1 2.5e-1 5.752e0 5.752e0
4.4e1 2.5e-1 5.773e0 5.773e0
4.5e1 2.5e-1 5.794e0 5.794e0
4.6e1 2.5e-1 5.815e0 5.815e0
4.7e1 2.5e-1 5.836e0 5.836e0
4.8e1 2.5e-1 5.856e0 5.856e0
4.9e1 2.5e-1 5.877e0 5.877e0
5.0e1 2.5e-1 5.896e0 5.896e0
5.1e1 2.5e-1 5.916e0 5.916e0
5.2e1 2.5e-1 5.935e0 5.935e0
5.3e1 2.5e-1 5.955e0 5.955e0
5.4e1 2.5e-1 5.973e0 5.973e0
5.5e1 2.5e-1 5.992e0 5.992e0
5.6e1 2.5e-1 6.01e0 6.01e0
5.7e1 2.5e-1 6.028e0 6.028e0
5.8e1 2.5e-1 6.046e0 6.046e0
5.9e1 2.5e-1 6.064e0 6.064e0
6.0e1 2.5e-1 6.082e0 6.082e0
6.1e1 2.5e-1 6.099e0 6.099e0
6.2e1 2.5e-1 6.116e0 6.116e0
6.3e1 2.5e-1 6.133e0 6.133e0
6.4e1 2.5e-1 6.149e0 6.149e0
6.5e1 2.5e-1 6.166e0 6.166e0
6.6e1 2.5e-1 6.182e0 6.182e0
6.7e1 2.5e-1 6.198e0 6.198e0
6.8e1 2.5e-1 6.214e0 6.214e0
6.9e1 2.5e-1 6.23e0 6.23e0
7.0e1 2.5e-1 6.245e0 6.245e0
7.1e1 2.5e-1 6.261e0 6.261e0
7.2e1 2.5e-1 6.276e0 6.276e0
7.3e1 2.5e-1 6.291e0 6.291e0
7.4e1 2.5e-1 6.306e0 6.306e0
7.5e1 2.5e-1 6.32e0 6.32e0
7.6e1 2.5e-1 6.335e0 6.335e0
7.7e1 2.5e-1 6.349e0 6.349e0
7.8e1 2.5e-1 6.363e0 6.363e0
7.9e1 2.5e-1 6.378e0 6.378e0
8.0e1 2.5e-1 6.392e0 6.392e0
8.1e1 2.5e-1 6.405e0 6.405e0
8.2e1 2.5e-1 6.419e0 6.419e0
8.3e1 2.5e-1 6.433e0 6.433e0
8.4e1 2.5e-1 6.446e0 6.446e0
8.5e1 2.5e-1 6.459e0 6.459e0
8.6e1 2.5e-1 6.472e0 6.472e0
8.7e1 2.5e-1 6.485e0 6.485e0
8.8e1 2.5e-1 6.498e0 6.498e0
8.9e1 2.5e-1 6.511e0 6.511e0
9.0e1 2.5e-1 6.524e0 6.524e0
9.1e1 2.5e-1 6.536e0 6.536e0
9.2e1 2.5e-1 6.549e0 6.549e0
9.3e1 2.5e-1 6.561e0 6.561e0
9.4e1 2.5e-1 6.573e0 6.573e0
9.5e1 2.5e-1 6.585e0 6.585e0
9.6e1 2.5e-1 6.597e0 6.597e0
9.7e1 2.5e-1 6.609e0 6.609e0
9.8e1 2.5e-1 6.621e0 6.621e0
9.9e1 2.5e-1 6.633e0 6.633e0
1.0e2 2.5e-1 6.644e0 6.644e0
1.01e2 2.5e-1 6.656e0 6.656e0
1.02e2 2.5e-1 6.667e0 6.667e0
1.03e2 2.5e-1 6.679e0 6.679e0
1.04e2 2.5e-1 6.69e0 6.69e0
1.05e2 2.5e-1 6.701e0 6.701e0
1.06e2 2.5e-1 6.712e0 6.712e0
1.07e2 2.5e-1 6.723e0 6.723e0
1.08e2 2.5e-1 6.734e0 6.734e0
1.09e2 2.5e-1 6.744e0 6.744e0
1.1e2 2.5e-1 6.755e0 6.755e0
1.11e2 2.5e-1 6.766e0 6.766e0
1.12e2 2.5e-1 6.776e0 6.776e0
1.13e2 2.5e-1 6.787e0 6.787e0
1.14e2 2.5e-1 6.797e0 6.797e0
1.15e2 2.5e-1 6.807e0 6.807e0
1.16e2 2.5e-1 6.818e0 6.818e0
1.17e2 2.5e-1 6.828e0 6.828e0
1.18e2 2.5e-1 6.838e0 6.838e0
1.19e2 2.5e-1 6.848e0 6.848e0
1.2e2 2.5e-1 6.858e0 6.858e0
1.21e2 2.5e-1 6.867e0 6.867e0
1.22e2 2.5e-1 6.877e0 6.877e0
1.23e2 2.5e-1 6.887e0 6.887e0
1.24e2 2.5e-1 6.897e0 6.897e0
1.25e2 2.5e-1 6.906e0 6.906e0
1.26e2 2.5e-1 6.916e0 6.916e0
1.27e2 2.5e-1 6.925e0 6.925e0
1.28e2 2.5e-1 6.934e0 6.934e0
1.29e2 2.5e-1 6.944e0 6.944e0
1.3e2 2.5e-1 6.953e0 6.953e0
1.31e2 2.5e-1 6.962e0 6.962e0
1.32e2 2.5e-1 6.971e0 6.971e0
1.33e2 2.5e-1 6.98e0 6.98e0
1.34e2 2.5e-1 6.989e0 6.989e0
1.35e2 2.5e-1 6.998e0 6.998e0
1.36e2 2.5e-1 7.007e0 7.007e0
1.37e2 2.5e-1 7.016e0 7.016e0
1.38e2 2.5e-1 7.025e0 7.025e0
1.39e2 2.5e-1 7.033e0 7.033e0
1.4e2 2.5e-1 7.042e0 7.042e0
1.41e2 2.5e-1 7.051e0 7.051e0
1.42e2 2.5e-1 7.059e0 7.059e0
1.43e2 2.5e-1 7.068e0 7.068e0
1.44e2 2.5e-1 7.076e0 7.076e0
1.45e2 2.5e-1 7.085e0 7.085e0
1.46e2 2.5e-1 7.093e0 7.093e0
1.47e2 2.5e-1 7.101e0 7.101e0
1.48e2 2.5e-1 7.11e0 7.11e0
1.49e2 2.5e-1 7.118e0 7.118e0
1.5e2 2.5e-1 7.126e0 7.126e0
1.51e2 2.5e-1 7.134e0 7.134e0
1.52e2 2.5e-1 7.142e0 7.142e0
1.53e2 2.5e-1 7.15e0 7.15e0
1.54e2 2.5e-1 7.158e0 7.158e0
1.55e2 2.5e-1 7.166e0 7.166e0
1.56e2 2.5e-1 7.174e0 7.174e0
1.57e2 2.5e-1 7.182e0 7.182e0
1.58e2 2.5e-1 7.189e0 7.189e0
1.59e2 2.5e-1 7.197e0 7.197e0
1.6e2 2.5e-1 7.205e0 7.205e0
1.61e2 2.5e-1 7.212e0 7.212e0
1.62e2 2.5e-1 7.22e0 7.22e0
1.63e2 2.5e-1 7.228e0 7.228e0
1.64e2 2.5e-1 7.235e0 7.235e0
1.65e2 2.5e-1 7.243e0 7.243e0
1.66e2 2.5e-1 7.25e0 7.25e0
1.67e2 2.5e-1 7.257e0 7.257e0
1.68e2 2.5e-1 7.265e0 7.265e0
1.69e2 2.5e-1 7.272e0 7.272e0
1.7e2 2.5e-1 7.279e0 7.279e0
1.71e2 2.5e-1 7.287e0 7.287e0
1.72e2 2.5e-1 7.294e0 7.294e0
1.73e2 2.5e-1 7.301e0 7.301e0
1.74e2 2.5e-1 7.308e0 7.308e0
1.75e2 2.5e-1 7.315e0 7.315e0
1.76e2 2.5e-1 7.322e0 7.322e0
1.77e2 2.5e-1 7.329e0 7.329e0
1.78e2 2.5e-1 7.336e0 7.336e0
1.79e2 2.5e-1 7.343e0 7.343e0
1.8e2 2.5e-1 7.35e0 7.35e0
1.81e2 2.5e-1 7.357e0 7.357e0
1.82e2 2.5e-1 7.364e0 7.364e0
1.83e2 2.5e-1 7.371e0 7.371e0
1.84e2 2.5e-1 7.378e0 7.378e0
1.85e2 2.5e-1 7.384e0 7.384e0
1.86e2 2.5e-1 7.391e0 7.391e0
1.87e2 2.5e-1 7.398e0 7.398e0
1.88e2 2.5e-1 7.404e0 7.404e0
1.89e2 2.5e-1 7.411e0 7.411e0
1.9e2 2.5e-1 7.418e0 7.418e0
1.91e2 2.5e-1 7.424e0 7.424e0
1.92e2 2.5e-1 7.431e0 7.431e0
1.93e2 2.5e-1 7.437e0 7.437e0
1.94e2 2.5e-1 7.444e0 7.444e0
1.95e2 2.5e-1 7.45e0 7.45e0
1.96e2 2.5e-1 7.456e0 7.456e0
1.97e2 2.5e-1 7.463e0 7.463e0
1.98e2 2.5e-1 7.469e0 7.469e0
1.99e2 2.5e-1 7.475e0 7.475e0
2.0e2 2.5e-1 7.482e0 7.482e0

5.0e0 2.6e-1 6.137e0 6.137e0
6.0e0 2.6e-1 5.8e0 5.8e0
7.0e0 2.6e-1 5.525e0 5.525e0
8.0e0 2.6e-1 5.326e0 5.326e0
9.0e0 2.6e-1 5.206e0 5.206e0
1.0e1 2.6e-1 5.145e0 5.145e0
1.1e1 2.6e-1 5.117e0 5.117e0
1.2e1 2.6e-1 5.101e0 5.101e0
1.3e1 2.6e-1 5.092e0 5.092e0
1.4e1 2.6e-1 5.091e0 5.091e0
1.5e1 2.6e-1 5.097e0 5.097e0
1.6e1 2.6e-1 5.11e0 5.11e0
1.7e1 2.6e-1 5.127e0 5.127e0
1.8e1 2.6e-1 5.147e0 5.147e0
1.9e1 2.6e-1 5.168e0 5.168e0
2.0e1 2.6e-1 5.191e0 5.191e0
2.1e1 2.6e-1 5.214e0 5.214e0
2.2e1 2.6e-1 5.239e0 5.239e0
2.3e1 2.6e-1 5.264e0 5.264e0
2.4e1 2.6e-1 5.29e0 5.29e0
2.5e1 2.6e-1 5.316e0 5.316e0
2.6e1 2.6e-1 5.342e0 5.342e0
2.7e1 2.6e-1 5.368e0 5.368e0
2.8e1 2.6e-1 5.394e0 5.394e0
2.9e1 2.6e-1 5.419e0 5.419e0
3.0e1 2.6e-1 5.445e0 5.445e0
3.1e1 2.6e-1 5.47e0 5.47e0
3.2e1 2.6e-1 5.496e0 5.496e0
3.3e1 2.6e-1 5.52e0 5.52e0
3.4e1 2.6e-1 5.545e0 5.545e0
3.5e1 2.6e-1 5.569e0 5.569e0
3.6e1 2.6e-1 5.593e0 5.593e0
3.7e1 2.6e-1 5.617e0 5.617e0
3.8e1 2.6e-1 5.64e0 5.64e0
3.9e1 2.6e-1 5.664e0 5.664e0
4.0e1 2.6e-1 5.686e0 5.686e0
4.1e1 2.6e-1 5.709e0 5.709e0
4.2e1 2.6e-1 5.731e0 5.731e0
4.3e1 2.6e-1 5.753e0 5.753e0
4.4e1 2.6e-1 5.774e0 5.774e0
4.5e1 2.6e-1 5.796e0 5.796e0
4.6e1 2.6e-1 5.817e0 5.817e0
4.7e1 2.6e-1 5.837e0 5.837e0
4.8e1 2.6e-1 5.858e0 5.858e0
4.9e1 2.6e-1 5.878e0 5.878e0
5.0e1 2.6e-1 5.898e0 5.898e0
5.1e1 2.6e-1 5.917e0 5.917e0
5.2e1 2.6e-1 5.937e0 5.937e0
5.3e1 2.6e-1 5.956e0 5.956e0
5.4e1 2.6e-1 5.975e0 5.975e0
5.5e1 2.6e-1 5.993e0 5.993e0
5.6e1 2.6e-1 6.012e0 6.012e0
5.7e1 2.6e-1 6.03e0 6.03e0
5.8e1 2.6e-1 6.048e0 6.048e0
5.9e1 2.6e-1 6.065e0 6.065e0
6.0e1 2.6e-1 6.083e0 6.083e0
6.1e1 2.6e-1 6.1e0 6.1e0
6.2e1 2.6e-1 6.117e0 6.117e0
6.3e1 2.6e-1 6.134e0 6.134e0
6.4e1 2.6e-1 6.151e0 6.151e0
6.5e1 2.6e-1 6.167e0 6.167e0
6.6e1 2.6e-1 6.183e0 6.183e0
6.7e1 2.6e-1 6.199e0 6.199e0
6.8e1 2.6e-1 6.215e0 6.215e0
6.9e1 2.6e-1 6.231e0 6.231e0
7.0e1 2.6e-1 6.247e0 6.247e0
7.1e1 2.6e-1 6.262e0 6.262e0
7.2e1 2.6e-1 6.277e0 6.277e0
7.3e1 2.6e-1 6.292e0 6.292e0
7.4e1 2.6e-1 6.307e0 6.307e0
7.5e1 2.6e-1 6.322e0 6.322e0
7.6e1 2.6e-1 6.336e0 6.336e0
7.7e1 2.6e-1 6.351e0 6.351e0
7.8e1 2.6e-1 6.365e0 6.365e0
7.9e1 2.6e-1 6.379e0 6.379e0
8.0e1 2.6e-1 6.393e0 6.393e0
8.1e1 2.6e-1 6.407e0 6.407e0
8.2e1 2.6e-1 6.42e0 6.42e0
8.3e1 2.6e-1 6.434e0 6.434e0
8.4e1 2.6e-1 6.447e0 6.447e0
8.5e1 2.6e-1 6.461e0 6.461e0
8.6e1 2.6e-1 6.474e0 6.474e0
8.7e1 2.6e-1 6.487e0 6.487e0
8.8e1 2.6e-1 6.5e0 6.5e0
8.9e1 2.6e-1 6.512e0 6.512e0
9.0e1 2.6e-1 6.525e0 6.525e0
9.1e1 2.6e-1 6.538e0 6.538e0
9.2e1 2.6e-1 6.55e0 6.55e0
9.3e1 2.6e-1 6.562e0 6.562e0
9.4e1 2.6e-1 6.575e0 6.575e0
9.5e1 2.6e-1 6.587e0 6.587e0
9.6e1 2.6e-1 6.599e0 6.599e0
9.7e1 2.6e-1 6.611e0 6.611e0
9.8e1 2.6e-1 6.622e0 6.622e0
9.9e1 2.6e-1 6.634e0 6.634e0
1.0e2 2.6e-1 6.646e0 6.646e0
1.01e2 2.6e-1 6.657e0 6.657e0
1.02e2 2.6e-1 6.669e0 6.669e0
1.03e2 2.6e-1 6.68e0 6.68e0
1.04e2 2.6e-1 6.691e0 6.691e0
1.05e2 2.6e-1 6.702e0 6.702e0
1.06e2 2.6e-1 6.713e0 6.713e0
1.07e2 2.6e-1 6.724e0 6.724e0
1.08e2 2.6e-1 6.735e0 6.735e0
1.09e2 2.6e-1 6.746e0 6.746e0
1.1e2 2.6e-1 6.756e0 6.756e0
1.11e2 2.6e-1 6.767e0 6.767e0
1.12e2 2.6e-1 6.778e0 6.778e0
1.13e2 2.6e-1 6.788e0 6.788e0
1.14e2 2.6e-1 6.798e0 6.798e0
1.15e2 2.6e-1 6.809e0 6.809e0
1.16e2 2.6e-1 6.819e0 6.819e0
1.17e2 2.6e-1 6.829e0 6.829e0
1.18e2 2.6e-1 6.839e0 6.839e0
1.19e2 2.6e-1 6.849e0 6.849e0
1.2e2 2.6e-1 6.859e0 6.859e0
1.21e2 2.6e-1 6.869e0 6.869e0
1.22e2 2.6e-1 6.878e0 6.878e0
1.23e2 2.6e-1 6.888e0 6.888e0
1.24e2 2.6e-1 6.898e0 6.898e0
1.25e2 2.6e-1 6.907e0 6.907e0
1.26e2 2.6e-1 6.917e0 6.917e0
1.27e2 2.6e-1 6.926e0 6.926e0
1.28e2 2.6e-1 6.936e0 6.936e0
1.29e2 2.6e-1 6.945e0 6.945e0
1.3e2 2.6e-1 6.954e0 6.954e0
1.31e2 2.6e-1 6.963e0 6.963e0
1.32e2 2.6e-1 6.972e0 6.972e0
1.33e2 2.6e-1 6.982e0 6.982e0
1.34e2 2.6e-1 6.991e0 6.991e0
1.35e2 2.6e-1 6.999e0 6.999e0
1.36e2 2.6e-1 7.008e0 7.008e0
1.37e2 2.6e-1 7.017e0 7.017e0
1.38e2 2.6e-1 7.026e0 7.026e0
1.39e2 2.6e-1 7.035e0 7.035e0
1.4e2 2.6e-1 7.043e0 7.043e0
1.41e2 2.6e-1 7.052e0 7.052e0
1.42e2 2.6e-1 7.06e0 7.06e0
1.43e2 2.6e-1 7.069e0 7.069e0
1.44e2 2.6e-1 7.077e0 7.077e0
1.45e2 2.6e-1 7.086e0 7.086e0
1.46e2 2.6e-1 7.094e0 7.094e0
1.47e2 2.6e-1 7.102e0 7.102e0
1.48e2 2.6e-1 7.111e0 7.111e0
1.49e2 2.6e-1 7.119e0 7.119e0
1.5e2 2.6e-1 7.127e0 7.127e0
1.51e2 2.6e-1 7.135e0 7.135e0
1.52e2 2.6e-1 7.143e0 7.143e0
1.53e2 2.6e-1 7.151e0 7.151e0
1.54e2 2.6e-1 7.159e0 7.159e0
1.55e2 2.6e-1 7.167e0 7.167e0
1.56e2 2.6e-1 7.175e0 7.175e0
1.57e2 2.6e-1 7.183e0 7.183e0
1.58e2 2.6e-1 7.19e0 7.19e0
1.59e2 2.6e-1 7.198e0 7.198e0
1.6e2 2.6e-1 7.206e0 7.206e0
1.61e2 2.6e-1 7.213e0 7.213e0
1.62e2 2.6e-1 7.221e0 7.221e0
1.63e2 2.6e-1 7.229e0 7.229e0
1.64e2 2.6e-1 7.236e0 7.236e0
1.65e2 2.6e-1 7.244e0 7.244e0
1.66e2 2.6e-1 7.251e0 7.251e0
1.67e2 2.6e-1 7.258e0 7.258e0
1.68e2 2.6e-1 7.266e0 7.266e0
1.69e2 2.6e-1 7.273e0 7.273e0
1.7e2 2.6e-1 7.28e0 7.28e0
1.71e2 2.6e-1 7.288e0 7.288e0
1.72e2 2.6e-1 7.295e0 7.295e0
1.73e2 2.6e-1 7.302e0 7.302e0
1.74e2 2.6e-1 7.309e0 7.309e0
1.75e2 2.6e-1 7.316e0 7.316e0
1.76e2 2.6e-1 7.323e0 7.323e0
1.77e2 2.6e-1 7.33e0 7.33e0
1.78e2 2.6e-1 7.337e0 7.337e0
1.79e2 2.6e-1 7.344e0 7.344e0
1.8e2 2.6e-1 7.351e0 7.351e0
1.81e2 2.6e-1 7.358e0 7.358e0
1.82e2 2.6e-1 7.365e0 7.365e0
1.83e2 2.6e-1 7.372e0 7.372e0
1.84e2 2.6e-1 7.379e0 7.379e0
1.85e2 2.6e-1 7.385e0 7.385e0
1.86e2 2.6e-1 7.392e0 7.392e0
1.87e2 2.6e-1 7.399e0 7.399e0
1.88e2 2.6e-1 7.405e0 7.405e0
1.89e2 2.6e-1 7.412e0 7.412e0
1.9e2 2.6e-1 7.419e0 7.419e0
1.91e2 2.6e-1 7.425e0 7.425e0
1.92e2 2.6e-1 7.432e0 7.432e0
1.93e2 2.6e-1 7.438e0 7.438e0
1.94e2 2.6e-1 7.445e0 7.445e0
1.95e2 2.6e-1 7.451e0 7.451e0
1.96e2 2.6e-1 7.457e0 7.457e0
1.97e2 2.6e-1 7.464e0 7.464e0
1.98e2 2.6e-1 7.47e0 7.47e0
1.99e2 2.6e-1 7.476e0 7.476e0
2.0e2 2.6e-1 7.483e0 7.483e0

5.0e0 2.7e-1 6.129e0 6.129e0
6.0e0 2.7e-1 5.794e0 5.794e0
7.0e0 2.7e-1 5.52e0 5.52e0
8.0e0 2.7e-1 5.321e0 5.321e0
9.0e0 2.7e-1 5.203e0 5.203e0
1.0e1 2.7e-1 5.142e0 5.142e0
1.1e1 2.7e-1 5.114e0 5.114e0
1.2e1 2.7e-1 5.099e0 5.099e0
1.3e1 2.7e-1 5.091e0 5.091e0
1.4e1 2.7e-1 5.09e0 5.09e0
1.5e1 2.7e-1 5.096e0 5.096e0
1.6e1 2.7e-1 5.109e0 5.109e0
1.7e1 2.7e-1 5.126e0 5.126e0
1.8e1 2.7e-1 5.146e0 5.146e0
1.9e1 2.7e-1 5.168e0 5.168e0
2.0e1 2.7e-1 5.191e0 5.191e0
2.1e1 2.7e-1 5.214e0 5.214e0
2.2e1 2.7e-1 5.239e0 5.239e0
2.3e1 2.7e-1 5.265e0 5.265e0
2.4e1 2.7e-1 5.29e0 5.29e0
2.5e1 2.7e-1 5.316e0 5.316e0
2.6e1 2.7e-1 5.342e0 5.342e0
2.7e1 2.7e-1 5.368e0 5.368e0
2.8e1 2.7e-1 5.394e0 5.394e0
2.9e1 2.7e-1 5.42e0 5.42e0
3.0e1 2.7e-1 5.446e0 5.446e0
3.1e1 2.7e-1 5.471e0 5.471e0
3.2e1 2.7e-1 5.497e0 5.497e0
3.3e1 2.7e-1 5.521e0 5.521e0
3.4e1 2.7e-1 5.546e0 5.546e0
3.5e1 2.7e-1 5.57e0 5.57e0
3.6e1 2.7e-1 5.594e0 5.594e0
3.7e1 2.7e-1 5.618e0 5.618e0
3.8e1 2.7e-1 5.642e0 5.642e0
3.9e1 2.7e-1 5.665e0 5.665e0
4.0e1 2.7e-1 5.688e0 5.688e0
4.1e1 2.7e-1 5.71e0 5.71e0
4.2e1 2.7e-1 5.732e0 5.732e0
4.3e1 2.7e-1 5.754e0 5.754e0
4.4e1 2.7e-1 5.776e0 5.776e0
4.5e1 2.7e-1 5.797e0 5.797e0
4.6e1 2.7e-1 5.818e0 5.818e0
4.7e1 2.7e-1 5.839e0 5.839e0
4.8e1 2.7e-1 5.859e0 5.859e0
4.9e1 2.7e-1 5.879e0 5.879e0
5.0e1 2.7e-1 5.899e0 5.899e0
5.1e1 2.7e-1 5.919e0 5.919e0
5.2e1 2.7e-1 5.938e0 5.938e0
5.3e1 2.7e-1 5.957e0 5.957e0
5.4e1 2.7e-1 5.976e0 5.976e0
5.5e1 2.7e-1 5.995e0 5.995e0
5.6e1 2.7e-1 6.013e0 6.013e0
5.7e1 2.7e-1 6.031e0 6.031e0
5.8e1 2.7e-1 6.049e0 6.049e0
5.9e1 2.7e-1 6.067e0 6.067e0
6.0e1 2.7e-1 6.084e0 6.084e0
6.1e1 2.7e-1 6.102e0 6.102e0
6.2e1 2.7e-1 6.119e0 6.119e0
6.3e1 2.7e-1 6.136e0 6.136e0
6.4e1 2.7e-1 6.152e0 6.152e0
6.5e1 2.7e-1 6.169e0 6.169e0
6.6e1 2.7e-1 6.185e0 6.185e0
6.7e1 2.7e-1 6.201e0 6.201e0
6.8e1 2.7e-1 6.217e0 6.217e0
6.9e1 2.7e-1 6.232e0 6.232e0
7.0e1 2.7e-1 6.248e0 6.248e0
7.1e1 2.7e-1 6.263e0 6.263e0
7.2e1 2.7e-1 6.279e0 6.279e0
7.3e1 2.7e-1 6.294e0 6.294e0
7.4e1 2.7e-1 6.308e0 6.308e0
7.5e1 2.7e-1 6.323e0 6.323e0
7.6e1 2.7e-1 6.338e0 6.338e0
7.7e1 2.7e-1 6.352e0 6.352e0
7.8e1 2.7e-1 6.366e0 6.366e0
7.9e1 2.7e-1 6.38e0 6.38e0
8.0e1 2.7e-1 6.394e0 6.394e0
8.1e1 2.7e-1 6.408e0 6.408e0
8.2e1 2.7e-1 6.422e0 6.422e0
8.3e1 2.7e-1 6.435e0 6.435e0
8.4e1 2.7e-1 6.449e0 6.449e0
8.5e1 2.7e-1 6.462e0 6.462e0
8.6e1 2.7e-1 6.475e0 6.475e0
8.7e1 2.7e-1 6.488e0 6.488e0
8.8e1 2.7e-1 6.501e0 6.501e0
8.9e1 2.7e-1 6.514e0 6.514e0
9.0e1 2.7e-1 6.526e0 6.526e0
9.1e1 2.7e-1 6.539e0 6.539e0
9.2e1 2.7e-1 6.551e0 6.551e0
9.3e1 2.7e-1 6.564e0 6.564e0
9.4e1 2.7e-1 6.576e0 6.576e0
9.5e1 2.7e-1 6.588e0 6.588e0
9.6e1 2.7e-1 6.6e0 6.6e0
9.7e1 2.7e-1 6.612e0 6.612e0
9.8e1 2.7e-1 6.624e0 6.624e0
9.9e1 2.7e-1 6.635e0 6.635e0
1.0e2 2.7e-1 6.647e0 6.647e0
1.01e2 2.7e-1 6.658e0 6.658e0
1.02e2 2.7e-1 6.67e0 6.67e0
1.03e2 2.7e-1 6.681e0 6.681e0
1.04e2 2.7e-1 6.692e0 6.692e0
1.05e2 2.7e-1 6.703e0 6.703e0
1.06e2 2.7e-1 6.714e0 6.714e0
1.07e2 2.7e-1 6.725e0 6.725e0
1.08e2 2.7e-1 6.736e0 6.736e0
1.09e2 2.7e-1 6.747e0 6.747e0
1.1e2 2.7e-1 6.758e0 6.758e0
1.11e2 2.7e-1 6.768e0 6.768e0
1.12e2 2.7e-1 6.779e0 6.779e0
1.13e2 2.7e-1 6.789e0 6.789e0
1.14e2 2.7e-1 6.8e0 6.8e0
1.15e2 2.7e-1 6.81e0 6.81e0
1.16e2 2.7e-1 6.82e0 6.82e0
1.17e2 2.7e-1 6.83e0 6.83e0
1.18e2 2.7e-1 6.84e0 6.84e0
1.19e2 2.7e-1 6.85e0 6.85e0
1.2e2 2.7e-1 6.86e0 6.86e0
1.21e2 2.7e-1 6.87e0 6.87e0
1.22e2 2.7e-1 6.88e0 6.88e0
1.23e2 2.7e-1 6.889e0 6.889e0
1.24e2 2.7e-1 6.899e0 6.899e0
1.25e2 2.7e-1 6.909e0 6.909e0
1.26e2 2.7e-1 6.918e0 6.918e0
1.27e2 2.7e-1 6.928e0 6.928e0
1.28e2 2.7e-1 6.937e0 6.937e0
1.29e2 2.7e-1 6.946e0 6.946e0
1.3e2 2.7e-1 6.955e0 6.955e0
1.31e2 2.7e-1 6.965e0 6.965e0
1.32e2 2.7e-1 6.974e0 6.974e0
1.33e2 2.7e-1 6.983e0 6.983e0
1.34e2 2.7e-1 6.992e0 6.992e0
1.35e2 2.7e-1 7.001e0 7.001e0
1.36e2 2.7e-1 7.01e0 7.01e0
1.37e2 2.7e-1 7.018e0 7.018e0
1.38e2 2.7e-1 7.027e0 7.027e0
1.39e2 2.7e-1 7.036e0 7.036e0
1.4e2 2.7e-1 7.044e0 7.044e0
1.41e2 2.7e-1 7.053e0 7.053e0
1.42e2 2.7e-1 7.062e0 7.062e0
1.43e2 2.7e-1 7.07e0 7.07e0
1.44e2 2.7e-1 7.079e0 7.079e0
1.45e2 2.7e-1 7.087e0 7.087e0
1.46e2 2.7e-1 7.095e0 7.095e0
1.47e2 2.7e-1 7.104e0 7.104e0
1.48e2 2.7e-1 7.112e0 7.112e0
1.49e2 2.7e-1 7.12e0 7.12e0
1.5e2 2.7e-1 7.128e0 7.128e0
1.51e2 2.7e-1 7.136e0 7.136e0
1.52e2 2.7e-1 7.144e0 7.144e0
1.53e2 2.7e-1 7.152e0 7.152e0
1.54e2 2.7e-1 7.16e0 7.16e0
1.55e2 2.7e-1 7.168e0 7.168e0
1.56e2 2.7e-1 7.176e0 7.176e0
1.57e2 2.7e-1 7.184e0 7.184e0
1.58e2 2.7e-1 7.192e0 7.192e0
1.59e2 2.7e-1 7.199e0 7.199e0
1.6e2 2.7e-1 7.207e0 7.207e0
1.61e2 2.7e-1 7.215e0 7.215e0
1.62e2 2.7e-1 7.222e0 7.222e0
1.63e2 2.7e-1 7.23e0 7.23e0
1.64e2 2.7e-1 7.237e0 7.237e0
1.65e2 2.7e-1 7.245e0 7.245e0
1.66e2 2.7e-1 7.252e0 7.252e0
1.67e2 2.7e-1 7.26e0 7.26e0
1.68e2 2.7e-1 7.267e0 7.267e0
1.69e2 2.7e-1 7.274e0 7.274e0
1.7e2 2.7e-1 7.282e0 7.282e0
1.71e2 2.7e-1 7.289e0 7.289e0
1.72e2 2.7e-1 7.296e0 7.296e0
1.73e2 2.7e-1 7.303e0 7.303e0
1.74e2 2.7e-1 7.31e0 7.31e0
1.75e2 2.7e-1 7.317e0 7.317e0
1.76e2 2.7e-1 7.324e0 7.324e0
1.77e2 2.7e-1 7.331e0 7.331e0
1.78e2 2.7e-1 7.338e0 7.338e0
1.79e2 2.7e-1 7.345e0 7.345e0
1.8e2 2.7e-1 7.352e0 7.352e0
1.81e2 2.7e-1 7.359e0 7.359e0
1.82e2 2.7e-1 7.366e0 7.366e0
1.83e2 2.7e-1 7.373e0 7.373e0
1.84e2 2.7e-1 7.38e0 7.38e0
1.85e2 2.7e-1 7.386e0 7.386e0
1.86e2 2.7e-1 7.393e0 7.393e0
1.87e2 2.7e-1 7.4e0 7.4e0
1.88e2 2.7e-1 7.406e0 7.406e0
1.89e2 2.7e-1 7.413e0 7.413e0
1.9e2 2.7e-1 7.42e0 7.42e0
1.91e2 2.7e-1 7.426e0 7.426e0
1.92e2 2.7e-1 7.433e0 7.433e0
1.93e2 2.7e-1 7.439e0 7.439e0
1.94e2 2.7e-1 7.446e0 7.446e0
1.95e2 2.7e-1 7.452e0 7.452e0
1.96e2 2.7e-1 7.458e0 7.458e0
1.97e2 2.7e-1 7.465e0 7.465e0
1.98e2 2.7e-1 7.471e0 7.471e0
1.99e2 2.7e-1 7.477e0 7.477e0
2.0e2 2.7e-1 7.484e0 7.484e0

5.0e0 2.8e-1 6.122e0 6.122e0
6.0e0 2.8e-1 5.788e0 5.788e0
7.0e0 2.8e-1 5.515e0 5.515e0
8.0e0 2.8e-1 5.317e0 5.317e0
9.0e0 2.8e-1 5.199e0 5.199e0
1.0e1 2.8e-1 5.139e0 5.139e0
1.1e1 2.8e-1 5.112e0 5.112e0
1.2e1 2.8e-1 5.097e0 5.097e0
1.3e1 2.8e-1 5.089e0 5.089e0
1.4e1 2.8e-1 5.088e0 5.088e0
1.5e1 2.8e-1 5.095e0 5.095e0
1.6e1 2.8e-1 5.108e0 5.108e0
1.7e1 2.8e-1 5.126e0 5.126e0
1.8e1 2.8e-1 5.146e0 5.146e0
1.9e1 2.8e-1 5.168e0 5.168e0
2.0e1 2.8e-1 5.191e0 5.191e0
2.1e1 2.8e-1 5.215e0 5.215e0
2.2e1 2.8e-1 5.24e0 5.24e0
2.3e1 2.8e-1 5.265e0 5.265e0
2.4e1 2.8e-1 5.291e0 5.291e0
2.5e1 2.8e-1 5.317e0 5.317e0
2.6e1 2.8e-1 5.343e0 5.343e0
2.7e1 2.8e-1 5.369e0 5.369e0
2.8e1 2.8e-1 5.395e0 5.395e0
2.9e1 2.8e-1 5.421e0 5.421e0
3.0e1 2.8e-1 5.447e0 5.447e0
3.1e1 2.8e-1 5.472e0 5.472e0
3.2e1 2.8e-1 5.498e0 5.498e0
3.3e1 2.8e-1 5.523e0 5.523e0
3.4e1 2.8e-1 5.547e0 5.547e0
3.5e1 2.8e-1 5.572e0 5.572e0
3.6e1 2.8e-1 5.596e0 5.596e0
3.7e1 2.8e-1 5.619e0 5.619e0
3.8e1 2.8e-1 5.643e0 5.643e0
3.9e1 2.8e-1 5.666e0 5.666e0
4.0e1 2.8e-1 5.689e0 5.689e0
4.1e1 2.8e-1 5.711e0 5.711e0
4.2e1 2.8e-1 5.734e0 5.734e0
4.3e1 2.8e-1 5.756e0 5.756e0
4.4e1 2.8e-1 5.777e0 5.777e0
4.5e1 2.8e-1 5.798e0 5.798e0
4.6e1 2.8e-1 5.819e0 5.819e0
4.7e1 2.8e-1 5.84e0 5.84e0
4.8e1 2.8e-1 5.861e0 5.861e0
4.9e1 2.8e-1 5.881e0 5.881e0
5.0e1 2.8e-1 5.901e0 5.901e0
5.1e1 2.8e-1 5.92e0 5.92e0
5.2e1 2.8e-1 5.94e0 5.94e0
5.3e1 2.8e-1 5.959e0 5.959e0
5.4e1 2.8e-1 5.978e0 5.978e0
5.5e1 2.8e-1 5.996e0 5.996e0
5.6e1 2.8e-1 6.015e0 6.015e0
5.7e1 2.8e-1 6.033e0 6.033e0
5.8e1 2.8e-1 6.051e0 6.051e0
5.9e1 2.8e-1 6.068e0 6.068e0
6.0e1 2.8e-1 6.086e0 6.086e0
6.1e1 2.8e-1 6.103e0 6.103e0
6.2e1 2.8e-1 6.12e0 6.12e0
6.3e1 2.8e-1 6.137e0 6.137e0
6.4e1 2.8e-1 6.154e0 6.154e0
6.5e1 2.8e-1 6.17e0 6.17e0
6.6e1 2.8e-1 6.186e0 6.186e0
6.7e1 2.8e-1 6.202e0 6.202e0
6.8e1 2.8e-1 6.218e0 6.218e0
6.9e1 2.8e-1 6.234e0 6.234e0
7.0e1 2.8e-1 6.25e0 6.25e0
7.1e1 2.8e-1 6.265e0 6.265e0
7.2e1 2.8e-1 6.28e0 6.28e0
7.3e1 2.8e-1 6.295e0 6.295e0
7.4e1 2.8e-1 6.31e0 6.31e0
7.5e1 2.8e-1 6.325e0 6.325e0
7.6e1 2.8e-1 6.339e0 6.339e0
7.7e1 2.8e-1 6.354e0 6.354e0
7.8e1 2.8e-1 6.368e0 6.368e0
7.9e1 2.8e-1 6.382e0 6.382e0
8.0e1 2.8e-1 6.396e0 6.396e0
8.1e1 2.8e-1 6.41e0 6.41e0
8.2e1 2.8e-1 6.423e0 6.423e0
8.3e1 2.8e-1 6.437e0 6.437e0
8.4e1 2.8e-1 6.45e0 6.45e0
8.5e1 2.8e-1 6.463e0 6.463e0
8.6e1 2.8e-1 6.477e0 6.477e0
8.7e1 2.8e-1 6.49e0 6.49e0
8.8e1 2.8e-1 6.502e0 6.502e0
8.9e1 2.8e-1 6.515e0 6.515e0
9.0e1 2.8e-1 6.528e0 6.528e0
9.1e1 2.8e-1 6.54e0 6.54e0
9.2e1 2.8e-1 6.553e0 6.553e0
9.3e1 2.8e-1 6.565e0 6.565e0
9.4e1 2.8e-1 6.577e0 6.577e0
9.5e1 2.8e-1 6.589e0 6.589e0
9.6e1 2.8e-1 6.601e0 6.601e0
9.7e1 2.8e-1 6.613e0 6.613e0
9.8e1 2.8e-1 6.625e0 6.625e0
9.9e1 2.8e-1 6.637e0 6.637e0
1.0e2 2.8e-1 6.648e0 6.648e0
1.01e2 2.8e-1 6.66e0 6.66e0
1.02e2 2.8e-1 6.671e0 6.671e0
1.03e2 2.8e-1 6.683e0 6.683e0
1.04e2 2.8e-1 6.694e0 6.694e0
1.05e2 2.8e-1 6.705e0 6.705e0
1.06e2 2.8e-1 6.716e0 6.716e0
1.07e2 2.8e-1 6.727e0 6.727e0
1.08e2 2.8e-1 6.738e0 6.738e0
1.09e2 2.8e-1 6.748e0 6.748e0
1.1e2 2.8e-1 6.759e0 6.759e0
1.11e2 2.8e-1 6.77e0 6.77e0
1.12e2 2.8e-1 6.78e0 6.78e0
1.13e2 2.8e-1 6.791e0 6.791e0
1.14e2 2.8e-1 6.801e0 6.801e0
1.15e2 2.8e-1 6.811e0 6.811e0
1.16e2 2.8e-1 6.821e0 6.821e0
1.17e2 2.8e-1 6.832e0 6.832e0
1.18e2 2.8e-1 6.842e0 6.842e0
1.19e2 2.8e-1 6.852e0 6.852e0
1.2e2 2.8e-1 6.861e0 6.861e0
1.21e2 2.8e-1 6.871e0 6.871e0
1.22e2 2.8e-1 6.881e0 6.881e0
1.23e2 2.8e-1 6.891e0 6.891e0
1.24e2 2.8e-1 6.9e0 6.9e0
1.25e2 2.8e-1 6.91e0 6.91e0
1.26e2 2.8e-1 6.919e0 6.919e0
1.27e2 2.8e-1 6.929e0 6.929e0
1.28e2 2.8e-1 6.938e0 6.938e0
1.29e2 2.8e-1 6.947e0 6.947e0
1.3e2 2.8e-1 6.957e0 6.957e0
1.31e2 2.8e-1 6.966e0 6.966e0
1.32e2 2.8e-1 6.975e0 6.975e0
1.33e2 2.8e-1 6.984e0 6.984e0
1.34e2 2.8e-1 6.993e0 6.993e0
1.35e2 2.8e-1 7.002e0 7.002e0
1.36e2 2.8e-1 7.011e0 7.011e0
1.37e2 2.8e-1 7.02e0 7.02e0
1.38e2 2.8e-1 7.028e0 7.028e0
1.39e2 2.8e-1 7.037e0 7.037e0
1.4e2 2.8e-1 7.046e0 7.046e0
1.41e2 2.8e-1 7.054e0 7.054e0
1.42e2 2.8e-1 7.063e0 7.063e0
1.43e2 2.8e-1 7.071e0 7.071e0
1.44e2 2.8e-1 7.08e0 7.08e0
1.45e2 2.8e-1 7.088e0 7.088e0
1.46e2 2.8e-1 7.096e0 7.096e0
1.47e2 2.8e-1 7.105e0 7.105e0
1.48e2 2.8e-1 7.113e0 7.113e0
1.49e2 2.8e-1 7.121e0 7.121e0
1.5e2 2.8e-1 7.129e0 7.129e0
1.51e2 2.8e-1 7.137e0 7.137e0
1.52e2 2.8e-1 7.145e0 7.145e0
1.53e2 2.8e-1 7.153e0 7.153e0
1.54e2 2.8e-1 7.161e0 7.161e0
1.55e2 2.8e-1 7.169e0 7.169e0
1.56e2 2.8e-1 7.177e0 7.177e0
1.57e2 2.8e-1 7.185e0 7.185e0
1.58e2 2.8e-1 7.193e0 7.193e0
1.59e2 2.8e-1 7.2e0 7.2e0
1.6e2 2.8e-1 7.208e0 7.208e0
1.61e2 2.8e-1 7.216e0 7.216e0
1.62e2 2.8e-1 7.223e0 7.223e0
1.63e2 2.8e-1 7.231e0 7.231e0
1.64e2 2.8e-1 7.238e0 7.238e0
1.65e2 2.8e-1 7.246e0 7.246e0
1.66e2 2.8e-1 7.253e0 7.253e0
1.67e2 2.8e-1 7.261e0 7.261e0
1.68e2 2.8e-1 7.268e0 7.268e0
1.69e2 2.8e-1 7.275e0 7.275e0
1.7e2 2.8e-1 7.283e0 7.283e0
1.71e2 2.8e-1 7.29e0 7.29e0
1.72e2 2.8e-1 7.297e0 7.297e0
1.73e2 2.8e-1 7.304e0 7.304e0
1.74e2 2.8e-1 7.311e0 7.311e0
1.75e2 2.8e-1 7.318e0 7.318e0
1.76e2 2.8e-1 7.325e0 7.325e0
1.77e2 2.8e-1 7.332e0 7.332e0
1.78e2 2.8e-1 7.339e0 7.339e0
1.79e2 2.8e-1 7.346e0 7.346e0
1.8e2 2.8e-1 7.353e0 7.353e0
1.81e2 2.8e-1 7.36e0 7.36e0
1.82e2 2.8e-1 7.367e0 7.367e0
1.83e2 2.8e-1 7.374e0 7.374e0
1.84e2 2.8e-1 7.381e0 7.381e0
1.85e2 2.8e-1 7.387e0 7.387e0
1.86e2 2.8e-1 7.394e0 7.394e0
1.87e2 2.8e-1 7.401e0 7.401e0
1.88e2 2.8e-1 7.407e0 7.407e0
1.89e2 2.8e-1 7.414e0 7.414e0
1.9e2 2.8e-1 7.421e0 7.421e0
1.91e2 2.8e-1 7.427e0 7.427e0
1.92e2 2.8e-1 7.434e0 7.434e0
1.93e2 2.8e-1 7.44e0 7.44e0
1.94e2 2.8e-1 7.447e0 7.447e0
1.95e2 2.8e-1 7.453e0 7.453e0
1.96e2 2.8e-1 7.459e0 7.459e0
1.97e2 2.8e-1 7.466e0 7.466e0
1.98e2 2.8e-1 7.472e0 7.472e0
1.99e2 2.8e-1 7.478e0 7.478e0
2.0e2 2.8e-1 7.485e0 7.485e0

5.0e0 2.9e-1 6.114e0 6.114e0
6.0e0 2.9e-1 5.781e0 5.781e0
7.0e0 2.9e-1 5.51e0 5.51e0
8.0e0 2.9e-1 5.313e0 5.313e0
9.0e0 2.9e-1 5.195e0 5.195e0
1.0e1 2.9e-1 5.136e0 5.136e0
1.1e1 2.9e-1 5.109e0 5.109e0
1.2e1 2.9e-1 5.095e0 5.095e0
1.3e1 2.9e-1 5.087e0 5.087e0
1.4e1 2.9e-1 5.087e0 5.087e0
1.5e1 2.9e-1 5.094e0 5.094e0
1.6e1 2.9e-1 5.107e0 5.107e0
1.7e1 2.9e-1 5.125e0 5.125e0
1.8e1 2.9e-1 5.146e0 5.146e0
1.9e1 2.9e-1 5.167e0 5.167e0
2.0e1 2.9e-1 5.191e0 5.191e0
2.1e1 2.9e-1 5.215e0 5.215e0
2.2e1 2.9e-1 5.24e0 5.24e0
2.3e1 2.9e-1 5.265e0 5.265e0
2.4e1 2.9e-1 5.291e0 5.291e0
2.5e1 2.9e-1 5.318e0 5.318e0
2.6e1 2.9e-1 5.344e0 5.344e0
2.7e1 2.9e-1 5.37e0 5.37e0
2.8e1 2.9e-1 5.396e0 5.396e0
2.9e1 2.9e-1 5.422e0 5.422e0
3.0e1 2.9e-1 5.448e0 5.448e0
3.1e1 2.9e-1 5.473e0 5.473e0
3.2e1 2.9e-1 5.499e0 5.499e0
3.3e1 2.9e-1 5.524e0 5.524e0
3.4e1 2.9e-1 5.548e0 5.548e0
3.5e1 2.9e-1 5.573e0 5.573e0
3.6e1 2.9e-1 5.597e0 5.597e0
3.7e1 2.9e-1 5.621e0 5.621e0
3.8e1 2.9e-1 5.644e0 5.644e0
3.9e1 2.9e-1 5.667e0 5.667e0
4.0e1 2.9e-1 5.69e0 5.69e0
4.1e1 2.9e-1 5.713e0 5.713e0
4.2e1 2.9e-1 5.735e0 5.735e0
4.3e1 2.9e-1 5.757e0 5.757e0
4.4e1 2.9e-1 5.779e0 5.779e0
4.5e1 2.9e-1 5.8e0 5.8e0
4.6e1 2.9e-1 5.821e0 5.821e0
4.7e1 2.9e-1 5.842e0 5.842e0
4.8e1 2.9e-1 5.862e0 5.862e0
4.9e1 2.9e-1 5.882e0 5.882e0
5.0e1 2.9e-1 5.902e0 5.902e0
5.1e1 2.9e-1 5.922e0 5.922e0
5.2e1 2.9e-1 5.941e0 5.941e0
5.3e1 2.9e-1 5.96e0 5.96e0
5.4e1 2.9e-1 5.979e0 5.979e0
5.5e1 2.9e-1 5.998e0 5.998e0
5.6e1 2.9e-1 6.016e0 6.016e0
5.7e1 2.9e-1 6.034e0 6.034e0
5.8e1 2.9e-1 6.052e0 6.052e0
5.9e1 2.9e-1 6.07e0 6.07e0
6.0e1 2.9e-1 6.087e0 6.087e0
6.1e1 2.9e-1 6.105e0 6.105e0
6.2e1 2.9e-1 6.122e0 6.122e0
6.3e1 2.9e-1 6.139e0 6.139e0
6.4e1 2.9e-1 6.155e0 6.155e0
6.5e1 2.9e-1 6.172e0 6.172e0
6.6e1 2.9e-1 6.188e0 6.188e0
6.7e1 2.9e-1 6.204e0 6.204e0
6.8e1 2.9e-1 6.22e0 6.22e0
6.9e1 2.9e-1 6.236e0 6.236e0
7.0e1 2.9e-1 6.251e0 6.251e0
7.1e1 2.9e-1 6.266e0 6.266e0
7.2e1 2.9e-1 6.282e0 6.282e0
7.3e1 2.9e-1 6.297e0 6.297e0
7.4e1 2.9e-1 6.311e0 6.311e0
7.5e1 2.9e-1 6.326e0 6.326e0
7.6e1 2.9e-1 6.341e0 6.341e0
7.7e1 2.9e-1 6.355e0 6.355e0
7.8e1 2.9e-1 6.369e0 6.369e0
7.9e1 2.9e-1 6.383e0 6.383e0
8.0e1 2.9e-1 6.397e0 6.397e0
8.1e1 2.9e-1 6.411e0 6.411e0
8.2e1 2.9e-1 6.425e0 6.425e0
8.3e1 2.9e-1 6.438e0 6.438e0
8.4e1 2.9e-1 6.452e0 6.452e0
8.5e1 2.9e-1 6.465e0 6.465e0
8.6e1 2.9e-1 6.478e0 6.478e0
8.7e1 2.9e-1 6.491e0 6.491e0
8.8e1 2.9e-1 6.504e0 6.504e0
8.9e1 2.9e-1 6.517e0 6.517e0
9.0e1 2.9e-1 6.529e0 6.529e0
9.1e1 2.9e-1 6.542e0 6.542e0
9.2e1 2.9e-1 6.554e0 6.554e0
9.3e1 2.9e-1 6.567e0 6.567e0
9.4e1 2.9e-1 6.579e0 6.579e0
9.5e1 2.9e-1 6.591e0 6.591e0
9.6e1 2.9e-1 6.603e0 6.603e0
9.7e1 2.9e-1 6.615e0 6.615e0
9.8e1 2.9e-1 6.627e0 6.627e0
9.9e1 2.9e-1 6.638e0 6.638e0
1.0e2 2.9e-1 6.65e0 6.65e0
1.01e2 2.9e-1 6.661e0 6.661e0
1.02e2 2.9e-1 6.673e0 6.673e0
1.03e2 2.9e-1 6.684e0 6.684e0
1.04e2 2.9e-1 6.695e0 6.695e0
1.05e2 2.9e-1 6.706e0 6.706e0
1.06e2 2.9e-1 6.717e0 6.717e0
1.07e2 2.9e-1 6.728e0 6.728e0
1.08e2 2.9e-1 6.739e0 6.739e0
1.09e2 2.9e-1 6.75e0 6.75e0
1.1e2 2.9e-1 6.76e0 6.76e0
1.11e2 2.9e-1 6.771e0 6.771e0
1.12e2 2.9e-1 6.782e0 6.782e0
1.13e2 2.9e-1 6.792e0 6.792e0
1.14e2 2.9e-1 6.802e0 6.802e0
1.15e2 2.9e-1 6.813e0 6.813e0
1.16e2 2.9e-1 6.823e0 6.823e0
1.17e2 2.9e-1 6.833e0 6.833e0
1.18e2 2.9e-1 6.843e0 6.843e0
1.19e2 2.9e-1 6.853e0 6.853e0
1.2e2 2.9e-1 6.863e0 6.863e0
1.21e2 2.9e-1 6.873e0 6.873e0
1.22e2 2.9e-1 6.882e0 6.882e0
1.23e2 2.9e-1 6.892e0 6.892e0
1.24e2 2.9e-1 6.902e0 6.902e0
1.25e2 2.9e-1 6.911e0 6.911e0
1.26e2 2.9e-1 6.921e0 6.921e0
1.27e2 2.9e-1 6.93e0 6.93e0
1.28e2 2.9e-1 6.939e0 6.939e0
1.29e2 2.9e-1 6.949e0 6.949e0
1.3e2 2.9e-1 6.958e0 6.958e0
1.31e2 2.9e-1 6.967e0 6.967e0
1.32e2 2.9e-1 6.976e0 6.976e0
1.33e2 2.9e-1 6.985e0 6.985e0
1.34e2 2.9e-1 6.994e0 6.994e0
1.35e2 2.9e-1 7.003e0 7.003e0
1.36e2 2.9e-1 7.012e0 7.012e0
1.37e2 2.9e-1 7.021e0 7.021e0
1.38e2 2.9e-1 7.03e0 7.03e0
1.39e2 2.9e-1 7.038e0 7.038e0
1.4e2 2.9e-1 7.047e0 7.047e0
1.41e2 2.9e-1 7.056e0 7.056e0
1.42e2 2.9e-1 7.064e0 7.064e0
1.43e2 2.9e-1 7.073e0 7.073e0
1.44e2 2.9e-1 7.081e0 7.081e0
1.45e2 2.9e-1 7.089e0 7.089e0
1.46e2 2.9e-1 7.098e0 7.098e0
1.47e2 2.9e-1 7.106e0 7.106e0
1.48e2 2.9e-1 7.114e0 7.114e0
1.49e2 2.9e-1 7.122e0 7.122e0
1.5e2 2.9e-1 7.131e0 7.131e0
1.51e2 2.9e-1 7.139e0 7.139e0
1.52e2 2.9e-1 7.147e0 7.147e0
1.53e2 2.9e-1 7.155e0 7.155e0
1.54e2 2.9e-1 7.163e0 7.163e0
1.55e2 2.9e-1 7.17e0 7.17e0
1.56e2 2.9e-1 7.178e0 7.178e0
1.57e2 2.9e-1 7.186e0 7.186e0
1.58e2 2.9e-1 7.194e0 7.194e0
1.59e2 2.9e-1 7.202e0 7.202e0
1.6e2 2.9e-1 7.209e0 7.209e0
1.61e2 2.9e-1 7.217e0 7.217e0
1.62e2 2.9e-1 7.225e0 7.225e0
1.63e2 2.9e-1 7.232e0 7.232e0
1.64e2 2.9e-1 7.24e0 7.24e0
1.65e2 2.9e-1 7.247e0 7.247e0
1.66e2 2.9e-1 7.254e0 7.254e0
1.67e2 2.9e-1 7.262e0 7.262e0
1.68e2 2.9e-1 7.269e0 7.269e0
1.69e2 2.9e-1 7.277e0 7.277e0
1.7e2 2.9e-1 7.284e0 7.284e0
1.71e2 2.9e-1 7.291e0 7.291e0
1.72e2 2.9e-1 7.298e0 7.298e0
1.73e2 2.9e-1 7.305e0 7.305e0
1.74e2 2.9e-1 7.312e0 7.312e0
1.75e2 2.9e-1 7.32e0 7.32e0
1.76e2 2.9e-1 7.327e0 7.327e0
1.77e2 2.9e-1 7.334e0 7.334e0
1.78e2 2.9e-1 7.341e0 7.341e0
1.79e2 2.9e-1 7.348e0 7.348e0
1.8e2 2.9e-1 7.354e0 7.354e0
1.81e2 2.9e-1 7.361e0 7.361e0
1.82e2 2.9e-1 7.368e0 7.368e0
1.83e2 2.9e-1 7.375e0 7.375e0
1.84e2 2.9e-1 7.382e0 7.382e0
1.85e2 2.9e-1 7.388e0 7.388e0
1.86e2 2.9e-1 7.395e0 7.395e0
1.87e2 2.9e-1 7.402e0 7.402e0
1.88e2 2.9e-1 7.408e0 7.408e0
1.89e2 2.9e-1 7.415e0 7.415e0
1.9e2 2.9e-1 7.422e0 7.422e0
1.91e2 2.9e-1 7.428e0 7.428e0
1.92e2 2.9e-1 7.435e0 7.435e0
1.93e2 2.9e-1 7.441e0 7.441e0
1.94e2 2.9e-1 7.448e0 7.448e0
1.95e2 2.9e-1 7.454e0 7.454e0
1.96e2 2.9e-1 7.46e0 7.46e0
1.97e2 2.9e-1 7.467e0 7.467e0
1.98e2 2.9e-1 7.473e0 7.473e0
1.99e2 2.9e-1 7.479e0 7.479e0
2.0e2 2.9e-1 7.486e0 7.486e0

5.0e0 3.0e-1 6.105e0 6.105e0
6.0e0 3.0e-1 5.774e0 5.774e0
7.0e0 3.0e-1 5.504e0 5.504e0
8.0e0 3.0e-1 5.308e0 5.308e0
9.0e0 3.0e-1 5.191e0 5.191e0
1.0e1 3.0e-1 5.132e0 5.132e0
1.1e1 3.0e-1 5.106e0 5.106e0
1.2e1 3.0e-1 5.092e0 5.092e0
1.3e1 3.0e-1 5.085e0 5.085e0
1.4e1 3.0e-1 5.085e0 5.085e0
1.5e1 3.0e-1 5.093e0 5.093e0
1.6e1 3.0e-1 5.107e0 5.107e0
1.7e1 3.0e-1 5.125e0 5.125e0
1.8e1 3.0e-1 5.145e0 5.145e0
1.9e1 3.0e-1 5.167e0 5.167e0
2.0e1 3.0e-1 5.19e0 5.19e0
2.1e1 3.0e-1 5.215e0 5.215e0
2.2e1 3.0e-1 5.24e0 5.24e0
2.3e1 3.0e-1 5.266e0 5.266e0
2.4e1 3.0e-1 5.292e0 5.292e0
2.5e1 3.0e-1 5.318e0 5.318e0
2.6e1 3.0e-1 5.345e0 5.345e0
2.7e1 3.0e-1 5.371e0 5.371e0
2.8e1 3.0e-1 5.397e0 5.397e0
2.9e1 3.0e-1 5.423e0 5.423e0
3.0e1 3.0e-1 5.449e0 5.449e0
3.1e1 3.0e-1 5.474e0 5.474e0
3.2e1 3.0e-1 5.5e0 5.5e0
3.3e1 3.0e-1 5.525e0 5.525e0
3.4e1 3.0e-1 5.55e0 5.55e0
3.5e1 3.0e-1 5.574e0 5.574e0
3.6e1 3.0e-1 5.598e0 5.598e0
3.7e1 3.0e-1 5.622e0 5.622e0
3.8e1 3.0e-1 5.646e0 5.646e0
3.9e1 3.0e-1 5.669e0 5.669e0
4.0e1 3.0e-1 5.692e0 5.692e0
4.1e1 3.0e-1 5.714e0 5.714e0
4.2e1 3.0e-1 5.736e0 5.736e0
4.3e1 3.0e-1 5.758e0 5.758e0
4.4e1 3.0e-1 5.78e0 5.78e0
4.5e1 3.0e-1 5.801e0 5.801e0
4.6e1 3.0e-1 5.822e0 5.822e0
4.7e1 3.0e-1 5.843e0 5.843e0
4.8e1 3.0e-1 5.864e0 5.864e0
4.9e1 3.0e-1 5.884e0 5.884e0
5.0e1 3.0e-1 5.904e0 5.904e0
5.1e1 3.0e-1 5.923e0 5.923e0
5.2e1 3.0e-1 5.943e0 5.943e0
5.3e1 3.0e-1 5.962e0 5.962e0
5.4e1 3.0e-1 5.981e0 5.981e0
5.5e1 3.0e-1 5.999e0 5.999e0
5.6e1 3.0e-1 6.018e0 6.018e0
5.7e1 3.0e-1 6.036e0 6.036e0
5.8e1 3.0e-1 6.054e0 6.054e0
5.9e1 3.0e-1 6.072e0 6.072e0
6.0e1 3.0e-1 6.089e0 6.089e0
6.1e1 3.0e-1 6.106e0 6.106e0
6.2e1 3.0e-1 6.123e0 6.123e0
6.3e1 3.0e-1 6.14e0 6.14e0
6.4e1 3.0e-1 6.157e0 6.157e0
6.5e1 3.0e-1 6.173e0 6.173e0
6.6e1 3.0e-1 6.19e0 6.19e0
6.7e1 3.0e-1 6.206e0 6.206e0
6.8e1 3.0e-1 6.221e0 6.221e0
6.9e1 3.0e-1 6.237e0 6.237e0
7.0e1 3.0e-1 6.253e0 6.253e0
7.1e1 3.0e-1 6.268e0 6.268e0
7.2e1 3.0e-1 6.283e0 6.283e0
7.3e1 3.0e-1 6.298e0 6.298e0
7.4e1 3.0e-1 6.313e0 6.313e0
7.5e1 3.0e-1 6.328e0 6.328e0
7.6e1 3.0e-1 6.342e0 6.342e0
7.7e1 3.0e-1 6.357e0 6.357e0
7.8e1 3.0e-1 6.371e0 6.371e0
7.9e1 3.0e-1 6.385e0 6.385e0
8.0e1 3.0e-1 6.399e0 6.399e0
8.1e1 3.0e-1 6.413e0 6.413e0
8.2e1 3.0e-1 6.426e0 6.426e0
8.3e1 3.0e-1 6.44e0 6.44e0
8.4e1 3.0e-1 6.453e0 6.453e0
8.5e1 3.0e-1 6.467e0 6.467e0
8.6e1 3.0e-1 6.48e0 6.48e0
8.7e1 3.0e-1 6.493e0 6.493e0
8.8e1 3.0e-1 6.506e0 6.506e0
8.9e1 3.0e-1 6.518e0 6.518e0
9.0e1 3.0e-1 6.531e0 6.531e0
9.1e1 3.0e-1 6.543e0 6.543e0
9.2e1 3.0e-1 6.556e0 6.556e0
9.3e1 3.0e-1 6.568e0 6.568e0
9.4e1 3.0e-1 6.58e0 6.58e0
9.5e1 3.0e-1 6.592e0 6.592e0
9.6e1 3.0e-1 6.604e0 6.604e0
9.7e1 3.0e-1 6.616e0 6.616e0
9.8e1 3.0e-1 6.628e0 6.628e0
9.9e1 3.0e-1 6.64e0 6.64e0
1.0e2 3.0e-1 6.651e0 6.651e0
1.01e2 3.0e-1 6.663e0 6.663e0
1.02e2 3.0e-1 6.674e0 6.674e0
1.03e2 3.0e-1 6.685e0 6.685e0
1.04e2 3.0e-1 6.697e0 6.697e0
1.05e2 3.0e-1 6.708e0 6.708e0
1.06e2 3.0e-1 6.719e0 6.719e0
1.07e2 3.0e-1 6.73e0 6.73e0
1.08e2 3.0e-1 6.741e0 6.741e0
1.09e2 3.0e-1 6.751e0 6.751e0
1.1e2 3.0e-1 6.762e0 6.762e0
1.11e2 3.0e-1 6.773e0 6.773e0
1.12e2 3.0e-1 6.783e0 6.783e0
1.13e2 3.0e-1 6.793e0 6.793e0
1.14e2 3.0e-1 6.804e0 6.804e0
1.15e2 3.0e-1 6.814e0 6.814e0
1.16e2 3.0e-1 6.824e0 6.824e0
1.17e2 3.0e-1 6.834e0 6.834e0
1.18e2 3.0e-1 6.844e0 6.844e0
1.19e2 3.0e-1 6.854e0 6.854e0
1.2e2 3.0e-1 6.864e0 6.864e0
1.21e2 3.0e-1 6.874e0 6.874e0
1.22e2 3.0e-1 6.884e0 6.884e0
1.23e2 3.0e-1 6.893e0 6.893e0
1.24e2 3.0e-1 6.903e0 6.903e0
1.25e2 3.0e-1 6.913e0 6.913e0
1.26e2 3.0e-1 6.922e0 6.922e0
1.27e2 3.0e-1 6.932e0 6.932e0
1.28e2 3.0e-1 6.941e0 6.941e0
1.29e2 3.0e-1 6.95e0 6.95e0
1.3e2 3.0e-1 6.959e0 6.959e0
1.31e2 3.0e-1 6.969e0 6.969e0
1.32e2 3.0e-1 6.978e0 6.978e0
1.33e2 3.0e-1 6.987e0 6.987e0
1.34e2 3.0e-1 6.996e0 6.996e0
1.35e2 3.0e-1 7.005e0 7.005e0
1.36e2 3.0e-1 7.013e0 7.013e0
1.37e2 3.0e-1 7.022e0 7.022e0
1.38e2 3.0e-1 7.031e0 7.031e0
1.39e2 3.0e-1 7.04e0 7.04e0
1.4e2 3.0e-1 7.048e0 7.048e0
1.41e2 3.0e-1 7.057e0 7.057e0
1.42e2 3.0e-1 7.065e0 7.065e0
1.43e2 3.0e-1 7.074e0 7.074e0
1.44e2 3.0e-1 7.082e0 7.082e0
1.45e2 3.0e-1 7.091e0 7.091e0
1.46e2 3.0e-1 7.099e0 7.099e0
1.47e2 3.0e-1 7.107e0 7.107e0
1.48e2 3.0e-1 7.116e0 7.116e0
1.49e2 3.0e-1 7.124e0 7.124e0
1.5e2 3.0e-1 7.132e0 7.132e0
1.51e2 3.0e-1 7.14e0 7.14e0
1.52e2 3.0e-1 7.148e0 7.148e0
1.53e2 3.0e-1 7.156e0 7.156e0
1.54e2 3.0e-1 7.164e0 7.164e0
1.55e2 3.0e-1 7.172e0 7.172e0
1.56e2 3.0e-1 7.18e0 7.18e0
1.57e2 3.0e-1 7.187e0 7.187e0
1.58e2 3.0e-1 7.195e0 7.195e0
1.59e2 3.0e-1 7.203e0 7.203e0
1.6e2 3.0e-1 7.211e0 7.211e0
1.61e2 3.0e-1 7.218e0 7.218e0
1.62e2 3.0e-1 7.226e0 7.226e0
1.63e2 3.0e-1 7.233e0 7.233e0
1.64e2 3.0e-1 7.241e0 7.241e0
1.65e2 3.0e-1 7.248e0 7.248e0
1.66e2 3.0e-1 7.256e0 7.256e0
1.67e2 3.0e-1 7.263e0 7.263e0
1.68e2 3.0e-1 7.27e0 7.27e0
1.69e2 3.0e-1 7.278e0 7.278e0
1.7e2 3.0e-1 7.285e0 7.285e0
1.71e2 3.0e-1 7.292e0 7.292e0
1.72e2 3.0e-1 7.299e0 7.299e0
1.73e2 3.0e-1 7.307e0 7.307e0
1.74e2 3.0e-1 7.314e0 7.314e0
1.75e2 3.0e-1 7.321e0 7.321e0
1.76e2 3.0e-1 7.328e0 7.328e0
1.77e2 3.0e-1 7.335e0 7.335e0
1.78e2 3.0e-1 7.342e0 7.342e0
1.79e2 3.0e-1 7.349e0 7.349e0
1.8e2 3.0e-1 7.356e0 7.356e0
1.81e2 3.0e-1 7.362e0 7.362e0
1.82e2 3.0e-1 7.369e0 7.369e0
1.83e2 3.0e-1 7.376e0 7.376e0
1.84e2 3.0e-1 7.383e0 7.383e0
1.85e2 3.0e-1 7.39e0 7.39e0
1.86e2 3.0e-1 7.396e0 7.396e0
1.87e2 3.0e-1 7.403e0 7.403e0
1.88e2 3.0e-1 7.41e0 7.41e0
1.89e2 3.0e-1 7.416e0 7.416e0
1.9e2 3.0e-1 7.423e0 7.423e0
1.91e2 3.0e-1 7.429e0 7.429e0
1.92e2 3.0e-1 7.436e0 7.436e0
1.93e2 3.0e-1 7.442e0 7.442e0
1.94e2 3.0e-1 7.449e0 7.449e0
1.95e2 3.0e-1 7.455e0 7.455e0
1.96e2 3.0e-1 7.462e0 7.462e0
1.97e2 3.0e-1 7.468e0 7.468e0
1.98e2 3.0e-1 7.474e0 7.474e0
1.99e2 3.0e-1 7.481e0 7.481e0
2.0e2 3.0e-1 7.487e0 7.487e0

5.0e0 3.1e-1 6.097e0 6.097e0
6.0e0 3.1e-1 5.767e0 5.767e0
7.0e0 3.1e-1 5.498e0 5.498e0
8.0e0 3.1e-1 5.303e0 5.303e0
9.0e0 3.1e-1 5.187e0 5.187e0
1.0e1 3.1e-1 5.129e0 5.129e0
1.1e1 3.1e-1 5.103e0 5.103e0
1.2e1 3.1e-1 5.09e0 5.09e0
1.3e1 3.1e-1 5.084e0 5.084e0
1.4e1 3.1e-1 5.084e0 5.084e0
1.5e1 3.1e-1 5.092e0 5.092e0
1.6e1 3.1e-1 5.106e0 5.106e0
1.7e1 3.1e-1 5.124e0 5.124e0
1.8e1 3.1e-1 5.145e0 5.145e0
1.9e1 3.1e-1 5.167e0 5.167e0
2.0e1 3.1e-1 5.19e0 5.19e0
2.1e1 3.1e-1 5.215e0 5.215e0
2.2e1 3.1e-1 5.24e0 5.24e0
2.3e1 3.1e-1 5.266e0 5.266e0
2.4e1 3.1e-1 5.293e0 5.293e0
2.5e1 3.1e-1 5.319e0 5.319e0
2.6e1 3.1e-1 5.345e0 5.345e0
2.7e1 3.1e-1 5.372e0 5.372e0
2.8e1 3.1e-1 5.398e0 5.398e0
2.9e1 3.1e-1 5.424e0 5.424e0
3.0e1 3.1e-1 5.45e0 5.45e0
3.1e1 3.1e-1 5.476e0 5.476e0
3.2e1 3.1e-1 5.501e0 5.501e0
3.3e1 3.1e-1 5.526e0 5.526e0
3.4e1 3.1e-1 5.551e0 5.551e0
3.5e1 3.1e-1 5.575e0 5.575e0
3.6e1 3.1e-1 5.6e0 5.6e0
3.7e1 3.1e-1 5.623e0 5.623e0
3.8e1 3.1e-1 5.647e0 5.647e0
3.9e1 3.1e-1 5.67e0 5.67e0
4.0e1 3.1e-1 5.693e0 5.693e0
4.1e1 3.1e-1 5.716e0 5.716e0
4.2e1 3.1e-1 5.738e0 5.738e0
4.3e1 3.1e-1 5.76e0 5.76e0
4.4e1 3.1e-1 5.782e0 5.782e0
4.5e1 3.1e-1 5.803e0 5.803e0
4.6e1 3.1e-1 5.824e0 5.824e0
4.7e1 3.1e-1 5.845e0 5.845e0
4.8e1 3.1e-1 5.865e0 5.865e0
4.9e1 3.1e-1 5.886e0 5.886e0
5.0e1 3.1e-1 5.905e0 5.905e0
5.1e1 3.1e-1 5.925e0 5.925e0
5.2e1 3.1e-1 5.944e0 5.944e0
5.3e1 3.1e-1 5.964e0 5.964e0
5.4e1 3.1e-1 5.983e0 5.983e0
5.5e1 3.1e-1 6.001e0 6.001e0
5.6e1 3.1e-1 6.02e0 6.02e0
5.7e1 3.1e-1 6.038e0 6.038e0
5.8e1 3.1e-1 6.056e0 6.056e0
5.9e1 3.1e-1 6.073e0 6.073e0
6.0e1 3.1e-1 6.091e0 6.091e0
6.1e1 3.1e-1 6.108e0 6.108e0
6.2e1 3.1e-1 6.125e0 6.125e0
6.3e1 3.1e-1 6.142e0 6.142e0
6.4e1 3.1e-1 6.159e0 6.159e0
6.5e1 3.1e-1 6.175e0 6.175e0
6.6e1 3.1e-1 6.191e0 6.191e0
6.7e1 3.1e-1 6.207e0 6.207e0
6.8e1 3.1e-1 6.223e0 6.223e0
6.9e1 3.1e-1 6.239e0 6.239e0
7.0e1 3.1e-1 6.254e0 6.254e0
7.1e1 3.1e-1 6.27e0 6.27e0
7.2e1 3.1e-1 6.285e0 6.285e0
7.3e1 3.1e-1 6.3e0 6.3e0
7.4e1 3.1e-1 6.315e0 6.315e0
7.5e1 3.1e-1 6.329e0 6.329e0
7.6e1 3.1e-1 6.344e0 6.344e0
7.7e1 3.1e-1 6.358e0 6.358e0
7.8e1 3.1e-1 6.373e0 6.373e0
7.9e1 3.1e-1 6.387e0 6.387e0
8.0e1 3.1e-1 6.401e0 6.401e0
8.1e1 3.1e-1 6.414e0 6.414e0
8.2e1 3.1e-1 6.428e0 6.428e0
8.3e1 3.1e-1 6.442e0 6.442e0
8.4e1 3.1e-1 6.455e0 6.455e0
8.5e1 3.1e-1 6.468e0 6.468e0
8.6e1 3.1e-1 6.481e0 6.481e0
8.7e1 3.1e-1 6.494e0 6.494e0
8.8e1 3.1e-1 6.507e0 6.507e0
8.9e1 3.1e-1 6.52e0 6.52e0
9.0e1 3.1e-1 6.533e0 6.533e0
9.1e1 3.1e-1 6.545e0 6.545e0
9.2e1 3.1e-1 6.558e0 6.558e0
9.3e1 3.1e-1 6.57e0 6.57e0
9.4e1 3.1e-1 6.582e0 6.582e0
9.5e1 3.1e-1 6.594e0 6.594e0
9.6e1 3.1e-1 6.606e0 6.606e0
9.7e1 3.1e-1 6.618e0 6.618e0
9.8e1 3.1e-1 6.63e0 6.63e0
9.9e1 3.1e-1 6.641e0 6.641e0
1.0e2 3.1e-1 6.653e0 6.653e0
1.01e2 3.1e-1 6.664e0 6.664e0
1.02e2 3.1e-1 6.676e0 6.676e0
1.03e2 3.1e-1 6.687e0 6.687e0
1.04e2 3.1e-1 6.698e0 6.698e0
1.05e2 3.1e-1 6.709e0 6.709e0
1.06e2 3.1e-1 6.72e0 6.72e0
1.07e2 3.1e-1 6.731e0 6.731e0
1.08e2 3.1e-1 6.742e0 6.742e0
1.09e2 3.1e-1 6.753e0 6.753e0
1.1e2 3.1e-1 6.763e0 6.763e0
1.11e2 3.1e-1 6.774e0 6.774e0
1.12e2 3.1e-1 6.785e0 6.785e0
1.13e2 3.1e-1 6.795e0 6.795e0
1.14e2 3.1e-1 6.805e0 6.805e0
1.15e2 3.1e-1 6.816e0 6.816e0
1.16e2 3.1e-1 6.826e0 6.826e0
1.17e2 3.1e-1 6.836e0 6.836e0
1.18e2 3.1e-1 6.846e0 6.846e0
1.19e2 3.1e-1 6.856e0 6.856e0
1.2e2 3.1e-1 6.866e0 6.866e0
1.21e2 3.1e-1 6.875e0 6.875e0
1.22e2 3.1e-1 6.885e0 6.885e0
1.23e2 3.1e-1 6.895e0 6.895e0
1.24e2 3.1e-1 6.905e0 6.905e0
1.25e2 3.1e-1 6.914e0 6.914e0
1.26e2 3.1e-1 6.924e0 6.924e0
1.27e2 3.1e-1 6.933e0 6.933e0
1.28e2 3.1e-1 6.942e0 6.942e0
1.29e2 3.1e-1 6.952e0 6.952e0
1.3e2 3.1e-1 6.961e0 6.961e0
1.31e2 3.1e-1 6.97e0 6.97e0
1.32e2 3.1e-1 6.979e0 6.979e0
1.33e2 3.1e-1 6.988e0 6.988e0
1.34e2 3.1e-1 6.997e0 6.997e0
1.35e2 3.1e-1 7.006e0 7.006e0
1.36e2 3.1e-1 7.015e0 7.015e0
1.37e2 3.1e-1 7.024e0 7.024e0
1.38e2 3.1e-1 7.032e0 7.032e0
1.39e2 3.1e-1 7.041e0 7.041e0
1.4e2 3.1e-1 7.05e0 7.05e0
1.41e2 3.1e-1 7.058e0 7.058e0
1.42e2 3.1e-1 7.067e0 7.067e0
1.43e2 3.1e-1 7.075e0 7.075e0
1.44e2 3.1e-1 7.084e0 7.084e0
1.45e2 3.1e-1 7.092e0 7.092e0
1.46e2 3.1e-1 7.1e0 7.1e0
1.47e2 3.1e-1 7.109e0 7.109e0
1.48e2 3.1e-1 7.117e0 7.117e0
1.49e2 3.1e-1 7.125e0 7.125e0
1.5e2 3.1e-1 7.133e0 7.133e0
1.51e2 3.1e-1 7.141e0 7.141e0
1.52e2 3.1e-1 7.149e0 7.149e0
1.53e2 3.1e-1 7.157e0 7.157e0
1.54e2 3.1e-1 7.165e0 7.165e0
1.55e2 3.1e-1 7.173e0 7.173e0
1.56e2 3.1e-1 7.181e0 7.181e0
1.57e2 3.1e-1 7.189e0 7.189e0
1.58e2 3.1e-1 7.196e0 7.196e0
1.59e2 3.1e-1 7.204e0 7.204e0
1.6e2 3.1e-1 7.212e0 7.212e0
1.61e2 3.1e-1 7.219e0 7.219e0
1.62e2 3.1e-1 7.227e0 7.227e0
1.63e2 3.1e-1 7.235e0 7.235e0
1.64e2 3.1e-1 7.242e0 7.242e0
1.65e2 3.1e-1 7.25e0 7.25e0
1.66e2 3.1e-1 7.257e0 7.257e0
1.67e2 3.1e-1 7.264e0 7.264e0
1.68e2 3.1e-1 7.272e0 7.272e0
1.69e2 3.1e-1 7.279e0 7.279e0
1.7e2 3.1e-1 7.286e0 7.286e0
1.71e2 3.1e-1 7.293e0 7.293e0
1.72e2 3.1e-1 7.301e0 7.301e0
1.73e2 3.1e-1 7.308e0 7.308e0
1.74e2 3.1e-1 7.315e0 7.315e0
1.75e2 3.1e-1 7.322e0 7.322e0
1.76e2 3.1e-1 7.329e0 7.329e0
1.77e2 3.1e-1 7.336e0 7.336e0
1.78e2 3.1e-1 7.343e0 7.343e0
1.79e2 3.1e-1 7.35e0 7.35e0
1.8e2 3.1e-1 7.357e0 7.357e0
1.81e2 3.1e-1 7.364e0 7.364e0
1.82e2 3.1e-1 7.371e0 7.371e0
1.83e2 3.1e-1 7.377e0 7.377e0
1.84e2 3.1e-1 7.384e0 7.384e0
1.85e2 3.1e-1 7.391e0 7.391e0
1.86e2 3.1e-1 7.398e0 7.398e0
1.87e2 3.1e-1 7.404e0 7.404e0
1.88e2 3.1e-1 7.411e0 7.411e0
1.89e2 3.1e-1 7.417e0 7.417e0
1.9e2 3.1e-1 7.424e0 7.424e0
1.91e2 3.1e-1 7.431e0 7.431e0
1.92e2 3.1e-1 7.437e0 7.437e0
1.93e2 3.1e-1 7.444e0 7.444e0
1.94e2 3.1e-1 7.45e0 7.45e0
1.95e2 3.1e-1 7.456e0 7.456e0
1.96e2 3.1e-1 7.463e0 7.463e0
1.97e2 3.1e-1 7.469e0 7.469e0
1.98e2 3.1e-1 7.475e0 7.475e0
1.99e2 3.1e-1 7.482e0 7.482e0
2.0e2 3.1e-1 7.488e0 7.488e0

5.0e0 3.2e-1 6.088e0 6.088e0
6.0e0 3.2e-1 5.76e0 5.76e0
7.0e0 3.2e-1 5.492e0 5.492e0
8.0e0 3.2e-1 5.298e0 5.298e0
9.0e0 3.2e-1 5.183e0 5.183e0
1.0e1 3.2e-1 5.125e0 5.125e0
1.1e1 3.2e-1 5.101e0 5.101e0
1.2e1 3.2e-1 5.088e0 5.088e0
1.3e1 3.2e-1 5.082e0 5.082e0
1.4e1 3.2e-1 5.082e0 5.082e0
1.5e1 3.2e-1 5.09e0 5.09e0
1.6e1 3.2e-1 5.105e0 5.105e0
1.7e1 3.2e-1 5.123e0 5.123e0
1.8e1 3.2e-1 5.144e0 5.144e0
1.9e1 3.2e-1 5.167e0 5.167e0
2.0e1 3.2e-1 5.19e0 5.19e0
2.1e1 3.2e-1 5.215e0 5.215e0
2.2e1 3.2e-1 5.241e0 5.241e0
2.3e1 3.2e-1 5.267e0 5.267e0
2.4e1 3.2e-1 5.293e0 5.293e0
2.5e1 3.2e-1 5.32e0 5.32e0
2.6e1 3.2e-1 5.346e0 5.346e0
2.7e1 3.2e-1 5.373e0 5.373e0
2.8e1 3.2e-1 5.399e0 5.399e0
2.9e1 3.2e-1 5.425e0 5.425e0
3.0e1 3.2e-1 5.451e0 5.451e0
3.1e1 3.2e-1 5.477e0 5.477e0
3.2e1 3.2e-1 5.502e0 5.502e0
3.3e1 3.2e-1 5.527e0 5.527e0
3.4e1 3.2e-1 5.552e0 5.552e0
3.5e1 3.2e-1 5.577e0 5.577e0
3.6e1 3.2e-1 5.601e0 5.601e0
3.7e1 3.2e-1 5.625e0 5.625e0
3.8e1 3.2e-1 5.648e0 5.648e0
3.9e1 3.2e-1 5.672e0 5.672e0
4.0e1 3.2e-1 5.695e0 5.695e0
4.1e1 3.2e-1 5.717e0 5.717e0
4.2e1 3.2e-1 5.74e0 5.74e0
4.3e1 3.2e-1 5.762e0 5.762e0
4.4e1 3.2e-1 5.783e0 5.783e0
4.5e1 3.2e-1 5.805e0 5.805e0
4.6e1 3.2e-1 5.826e0 5.826e0
4.7e1 3.2e-1 5.847e0 5.847e0
4.8e1 3.2e-1 5.867e0 5.867e0
4.9e1 3.2e-1 5.887e0 5.887e0
5.0e1 3.2e-1 5.907e0 5.907e0
5.1e1 3.2e-1 5.927e0 5.927e0
5.2e1 3.2e-1 5.946e0 5.946e0
5.3e1 3.2e-1 5.965e0 5.965e0
5.4e1 3.2e-1 5.984e0 5.984e0
5.5e1 3.2e-1 6.003e0 6.003e0
5.6e1 3.2e-1 6.021e0 6.021e0
5.7e1 3.2e-1 6.039e0 6.039e0
5.8e1 3.2e-1 6.057e0 6.057e0
5.9e1 3.2e-1 6.075e0 6.075e0
6.0e1 3.2e-1 6.093e0 6.093e0
6.1e1 3.2e-1 6.11e0 6.11e0
6.2e1 3.2e-1 6.127e0 6.127e0
6.3e1 3.2e-1 6.144e0 6.144e0
6.4e1 3.2e-1 6.16e0 6.16e0
6.5e1 3.2e-1 6.177e0 6.177e0
6.6e1 3.2e-1 6.193e0 6.193e0
6.7e1 3.2e-1 6.209e0 6.209e0
6.8e1 3.2e-1 6.225e0 6.225e0
6.9e1 3.2e-1 6.241e0 6.241e0
7.0e1 3.2e-1 6.256e0 6.256e0
7.1e1 3.2e-1 6.271e0 6.271e0
7.2e1 3.2e-1 6.287e0 6.287e0
7.3e1 3.2e-1 6.302e0 6.302e0
7.4e1 3.2e-1 6.316e0 6.316e0
7.5e1 3.2e-1 6.331e0 6.331e0
7.6e1 3.2e-1 6.346e0 6.346e0
7.7e1 3.2e-1 6.36e0 6.36e0
7.8e1 3.2e-1 6.374e0 6.374e0
7.9e1 3.2e-1 6.388e0 6.388e0
8.0e1 3.2e-1 6.402e0 6.402e0
8.1e1 3.2e-1 6.416e0 6.416e0
8.2e1 3.2e-1 6.43e0 6.43e0
8.3e1 3.2e-1 6.443e0 6.443e0
8.4e1 3.2e-1 6.457e0 6.457e0
8.5e1 3.2e-1 6.47e0 6.47e0
8.6e1 3.2e-1 6.483e0 6.483e0
8.7e1 3.2e-1 6.496e0 6.496e0
8.8e1 3.2e-1 6.509e0 6.509e0
8.9e1 3.2e-1 6.522e0 6.522e0
9.0e1 3.2e-1 6.534e0 6.534e0
9.1e1 3.2e-1 6.547e0 6.547e0
9.2e1 3.2e-1 6.559e0 6.559e0
9.3e1 3.2e-1 6.571e0 6.571e0
9.4e1 3.2e-1 6.584e0 6.584e0
9.5e1 3.2e-1 6.596e0 6.596e0
9.6e1 3.2e-1 6.608e0 6.608e0
9.7e1 3.2e-1 6.62e0 6.62e0
9.8e1 3.2e-1 6.631e0 6.631e0
9.9e1 3.2e-1 6.643e0 6.643e0
1.0e2 3.2e-1 6.655e0 6.655e0
1.01e2 3.2e-1 6.666e0 6.666e0
1.02e2 3.2e-1 6.677e0 6.677e0
1.03e2 3.2e-1 6.689e0 6.689e0
1.04e2 3.2e-1 6.7e0 6.7e0
1.05e2 3.2e-1 6.711e0 6.711e0
1.06e2 3.2e-1 6.722e0 6.722e0
1.07e2 3.2e-1 6.733e0 6.733e0
1.08e2 3.2e-1 6.744e0 6.744e0
1.09e2 3.2e-1 6.754e0 6.754e0
1.1e2 3.2e-1 6.765e0 6.765e0
1.11e2 3.2e-1 6.776e0 6.776e0
1.12e2 3.2e-1 6.786e0 6.786e0
1.13e2 3.2e-1 6.796e0 6.796e0
1.14e2 3.2e-1 6.807e0 6.807e0
1.15e2 3.2e-1 6.817e0 6.817e0
1.16e2 3.2e-1 6.827e0 6.827e0
1.17e2 3.2e-1 6.837e0 6.837e0
1.18e2 3.2e-1 6.847e0 6.847e0
1.19e2 3.2e-1 6.857e0 6.857e0
1.2e2 3.2e-1 6.867e0 6.867e0
1.21e2 3.2e-1 6.877e0 6.877e0
1.22e2 3.2e-1 6.887e0 6.887e0
1.23e2 3.2e-1 6.896e0 6.896e0
1.24e2 3.2e-1 6.906e0 6.906e0
1.25e2 3.2e-1 6.916e0 6.916e0
1.26e2 3.2e-1 6.925e0 6.925e0
1.27e2 3.2e-1 6.934e0 6.934e0
1.28e2 3.2e-1 6.944e0 6.944e0
1.29e2 3.2e-1 6.953e0 6.953e0
1.3e2 3.2e-1 6.962e0 6.962e0
1.31e2 3.2e-1 6.971e0 6.971e0
1.32e2 3.2e-1 6.98e0 6.98e0
1.33e2 3.2e-1 6.99e0 6.99e0
1.34e2 3.2e-1 6.998e0 6.998e0
1.35e2 3.2e-1 7.007e0 7.007e0
1.36e2 3.2e-1 7.016e0 7.016e0
1.37e2 3.2e-1 7.025e0 7.025e0
1.38e2 3.2e-1 7.034e0 7.034e0
1.39e2 3.2e-1 7.042e0 7.042e0
1.4e2 3.2e-1 7.051e0 7.051e0
1.41e2 3.2e-1 7.06e0 7.06e0
1.42e2 3.2e-1 7.068e0 7.068e0
1.43e2 3.2e-1 7.077e0 7.077e0
1.44e2 3.2e-1 7.085e0 7.085e0
1.45e2 3.2e-1 7.093e0 7.093e0
1.46e2 3.2e-1 7.102e0 7.102e0
1.47e2 3.2e-1 7.11e0 7.11e0
1.48e2 3.2e-1 7.118e0 7.118e0
1.49e2 3.2e-1 7.126e0 7.126e0
1.5e2 3.2e-1 7.135e0 7.135e0
1.51e2 3.2e-1 7.143e0 7.143e0
1.52e2 3.2e-1 7.151e0 7.151e0
1.53e2 3.2e-1 7.159e0 7.159e0
1.54e2 3.2e-1 7.167e0 7.167e0
1.55e2 3.2e-1 7.174e0 7.174e0
1.56e2 3.2e-1 7.182e0 7.182e0
1.57e2 3.2e-1 7.19e0 7.19e0
1.58e2 3.2e-1 7.198e0 7.198e0
1.59e2 3.2e-1 7.206e0 7.206e0
1.6e2 3.2e-1 7.213e0 7.213e0
1.61e2 3.2e-1 7.221e0 7.221e0
1.62e2 3.2e-1 7.228e0 7.228e0
1.63e2 3.2e-1 7.236e0 7.236e0
1.64e2 3.2e-1 7.243e0 7.243e0
1.65e2 3.2e-1 7.251e0 7.251e0
1.66e2 3.2e-1 7.258e0 7.258e0
1.67e2 3.2e-1 7.266e0 7.266e0
1.68e2 3.2e-1 7.273e0 7.273e0
1.69e2 3.2e-1 7.28e0 7.28e0
1.7e2 3.2e-1 7.288e0 7.288e0
1.71e2 3.2e-1 7.295e0 7.295e0
1.72e2 3.2e-1 7.302e0 7.302e0
1.73e2 3.2e-1 7.309e0 7.309e0
1.74e2 3.2e-1 7.316e0 7.316e0
1.75e2 3.2e-1 7.323e0 7.323e0
1.76e2 3.2e-1 7.33e0 7.33e0
1.77e2 3.2e-1 7.337e0 7.337e0
1.78e2 3.2e-1 7.344e0 7.344e0
1.79e2 3.2e-1 7.351e0 7.351e0
1.8e2 3.2e-1 7.358e0 7.358e0
1.81e2 3.2e-1 7.365e0 7.365e0
1.82e2 3.2e-1 7.372e0 7.372e0
1.83e2 3.2e-1 7.379e0 7.379e0
1.84e2 3.2e-1 7.385e0 7.385e0
1.85e2 3.2e-1 7.392e0 7.392e0
1.86e2 3.2e-1 7.399e0 7.399e0
1.87e2 3.2e-1 7.405e0 7.405e0
1.88e2 3.2e-1 7.412e0 7.412e0
1.89e2 3.2e-1 7.419e0 7.419e0
1.9e2 3.2e-1 7.425e0 7.425e0
1.91e2 3.2e-1 7.432e0 7.432e0
1.92e2 3.2e-1 7.438e0 7.438e0
1.93e2 3.2e-1 7.445e0 7.445e0
1.94e2 3.2e-1 7.451e0 7.451e0
1.95e2 3.2e-1 7.458e0 7.458e0
1.96e2 3.2e-1 7.464e0 7.464e0
1.97e2 3.2e-1 7.47e0 7.47e0
1.98e2 3.2e-1 7.477e0 7.477e0
1.99e2 3.2e-1 7.483e0 7.483e0
2.0e2 3.2e-1 7.489e0 7.489e0

5.0e0 3.3e-1 6.079e0 6.079e0
6.0e0 3.3e-1 5.752e0 5.752e0
7.0e0 3.3e-1 5.486e0 5.486e0
8.0e0 3.3e-1 5.293e0 5.293e0
9.0e0 3.3e-1 5.179e0 5.179e0
1.0e1 3.3e-1 5.122e0 5.122e0
1.1e1 3.3e-1 5.097e0 5.097e0
1.2e1 3.3e-1 5.085e0 5.085e0
1.3e1 3.3e-1 5.08e0 5.08e0
1.4e1 3.3e-1 5.081e0 5.081e0
1.5e1 3.3e-1 5.089e0 5.089e0
1.6e1 3.3e-1 5.104e0 5.104e0
1.7e1 3.3e-1 5.123e0 5.123e0
1.8e1 3.3e-1 5.144e0 5.144e0
1.9e1 3.3e-1 5.167e0 5.167e0
2.0e1 3.3e-1 5.19e0 5.19e0
2.1e1 3.3e-1 5.215e0 5.215e0
2.2e1 3.3e-1 5.241e0 5.241e0
2.3e1 3.3e-1 5.267e0 5.267e0
2.4e1 3.3e-1 5.294e0 5.294e0
2.5e1 3.3e-1 5.32e0 5.32e0
2.6e1 3.3e-1 5.347e0 5.347e0
2.7e1 3.3e-1 5.373e0 5.373e0
2.8e1 3.3e-1 5.4e0 5.4e0
2.9e1 3.3e-1 5.426e0 5.426e0
3.0e1 3.3e-1 5.452e0 5.452e0
3.1e1 3.3e-1 5.478e0 5.478e0
3.2e1 3.3e-1 5.503e0 5.503e0
3.3e1 3.3e-1 5.529e0 5.529e0
3.4e1 3.3e-1 5.554e0 5.554e0
3.5e1 3.3e-1 5.578e0 5.578e0
3.6e1 3.3e-1 5.602e0 5.602e0
3.7e1 3.3e-1 5.626e0 5.626e0
3.8e1 3.3e-1 5.65e0 5.65e0
3.9e1 3.3e-1 5.673e0 5.673e0
4.0e1 3.3e-1 5.696e0 5.696e0
4.1e1 3.3e-1 5.719e0 5.719e0
4.2e1 3.3e-1 5.741e0 5.741e0
4.3e1 3.3e-1 5.763e0 5.763e0
4.4e1 3.3e-1 5.785e0 5.785e0
4.5e1 3.3e-1 5.806e0 5.806e0
4.6e1 3.3e-1 5.827e0 5.827e0
4.7e1 3.3e-1 5.848e0 5.848e0
4.8e1 3.3e-1 5.869e0 5.869e0
4.9e1 3.3e-1 5.889e0 5.889e0
5.0e1 3.3e-1 5.909e0 5.909e0
5.1e1 3.3e-1 5.929e0 5.929e0
5.2e1 3.3e-1 5.948e0 5.948e0
5.3e1 3.3e-1 5.967e0 5.967e0
5.4e1 3.3e-1 5.986e0 5.986e0
5.5e1 3.3e-1 6.005e0 6.005e0
5.6e1 3.3e-1 6.023e0 6.023e0
5.7e1 3.3e-1 6.041e0 6.041e0
5.8e1 3.3e-1 6.059e0 6.059e0
5.9e1 3.3e-1 6.077e0 6.077e0
6.0e1 3.3e-1 6.094e0 6.094e0
6.1e1 3.3e-1 6.112e0 6.112e0
6.2e1 3.3e-1 6.129e0 6.129e0
6.3e1 3.3e-1 6.145e0 6.145e0
6.4e1 3.3e-1 6.162e0 6.162e0
6.5e1 3.3e-1 6.179e0 6.179e0
6.6e1 3.3e-1 6.195e0 6.195e0
6.7e1 3.3e-1 6.211e0 6.211e0
6.8e1 3.3e-1 6.227e0 6.227e0
6.9e1 3.3e-1 6.242e0 6.242e0
7.0e1 3.3e-1 6.258e0 6.258e0
7.1e1 3.3e-1 6.273e0 6.273e0
7.2e1 3.3e-1 6.288e0 6.288e0
7.3e1 3.3e-1 6.303e0 6.303e0
7.4e1 3.3e-1 6.318e0 6.318e0
7.5e1 3.3e-1 6.333e0 6.333e0
7.6e1 3.3e-1 6.347e0 6.347e0
7.7e1 3.3e-1 6.362e0 6.362e0
7.8e1 3.3e-1 6.376e0 6.376e0
7.9e1 3.3e-1 6.39e0 6.39e0
8.0e1 3.3e-1 6.404e0 6.404e0
8.1e1 3.3e-1 6.418e0 6.418e0
8.2e1 3.3e-1 6.431e0 6.431e0
8.3e1 3.3e-1 6.445e0 6.445e0
8.4e1 3.3e-1 6.458e0 6.458e0
8.5e1 3.3e-1 6.472e0 6.472e0
8.6e1 3.3e-1 6.485e0 6.485e0
8.7e1 3.3e-1 6.498e0 6.498e0
8.8e1 3.3e-1 6.511e0 6.511e0
8.9e1 3.3e-1 6.523e0 6.523e0
9.0e1 3.3e-1 6.536e0 6.536e0
9.1e1 3.3e-1 6.548e0 6.548e0
9.2e1 3.3e-1 6.561e0 6.561e0
9.3e1 3.3e-1 6.573e0 6.573e0
9.4e1 3.3e-1 6.585e0 6.585e0
9.5e1 3.3e-1 6.597e0 6.597e0
9.6e1 3.3e-1 6.609e0 6.609e0
9.7e1 3.3e-1 6.621e0 6.621e0
9.8e1 3.3e-1 6.633e0 6.633e0
9.9e1 3.3e-1 6.645e0 6.645e0
1.0e2 3.3e-1 6.656e0 6.656e0
1.01e2 3.3e-1 6.668e0 6.668e0
1.02e2 3.3e-1 6.679e0 6.679e0
1.03e2 3.3e-1 6.69e0 6.69e0
1.04e2 3.3e-1 6.701e0 6.701e0
1.05e2 3.3e-1 6.713e0 6.713e0
1.06e2 3.3e-1 6.724e0 6.724e0
1.07e2 3.3e-1 6.734e0 6.734e0
1.08e2 3.3e-1 6.745e0 6.745e0
1.09e2 3.3e-1 6.756e0 6.756e0
1.1e2 3.3e-1 6.767e0 6.767e0
1.11e2 3.3e-1 6.777e0 6.777e0
1.12e2 3.3e-1 6.788e0 6.788e0
1.13e2 3.3e-1 6.798e0 6.798e0
1.14e2 3.3e-1 6.808e0 6.808e0
1.15e2 3.3e-1 6.819e0 6.819e0
1.16e2 3.3e-1 6.829e0 6.829e0
1.17e2 3.3e-1 6.839e0 6.839e0
1.18e2 3.3e-1 6.849e0 6.849e0
1.19e2 3.3e-1 6.859e0 6.859e0
1.2e2 3.3e-1 6.869e0 6.869e0
1.21e2 3.3e-1 6.879e0 6.879e0
1.22e2 3.3e-1 6.888e0 6.888e0
1.23e2 3.3e-1 6.898e0 6.898e0
1.24e2 3.3e-1 6.908e0 6.908e0
1.25e2 3.3e-1 6.917e0 6.917e0
1.26e2 3.3e-1 6.927e0 6.927e0
1.27e2 3.3e-1 6.936e0 6.936e0
1.28e2 3.3e-1 6.945e0 6.945e0
1.29e2 3.3e-1 6.955e0 6.955e0
1.3e2 3.3e-1 6.964e0 6.964e0
1.31e2 3.3e-1 6.973e0 6.973e0
1.32e2 3.3e-1 6.982e0 6.982e0
1.33e2 3.3e-1 6.991e0 6.991e0
1.34e2 3.3e-1 7.0e0 7.0e0
1.35e2 3.3e-1 7.009e0 7.009e0
1.36e2 3.3e-1 7.018e0 7.018e0
1.37e2 3.3e-1 7.027e0 7.027e0
1.38e2 3.3e-1 7.035e0 7.035e0
1.39e2 3.3e-1 7.044e0 7.044e0
1.4e2 3.3e-1 7.053e0 7.053e0
1.41e2 3.3e-1 7.061e0 7.061e0
1.42e2 3.3e-1 7.07e0 7.07e0
1.43e2 3.3e-1 7.078e0 7.078e0
1.44e2 3.3e-1 7.087e0 7.087e0
1.45e2 3.3e-1 7.095e0 7.095e0
1.46e2 3.3e-1 7.103e0 7.103e0
1.47e2 3.3e-1 7.111e0 7.111e0
1.48e2 3.3e-1 7.12e0 7.12e0
1.49e2 3.3e-1 7.128e0 7.128e0
1.5e2 3.3e-1 7.136e0 7.136e0
1.51e2 3.3e-1 7.144e0 7.144e0
1.52e2 3.3e-1 7.152e0 7.152e0
1.53e2 3.3e-1 7.16e0 7.16e0
1.54e2 3.3e-1 7.168e0 7.168e0
1.55e2 3.3e-1 7.176e0 7.176e0
1.56e2 3.3e-1 7.184e0 7.184e0
1.57e2 3.3e-1 7.191e0 7.191e0
1.58e2 3.3e-1 7.199e0 7.199e0
1.59e2 3.3e-1 7.207e0 7.207e0
1.6e2 3.3e-1 7.215e0 7.215e0
1.61e2 3.3e-1 7.222e0 7.222e0
1.62e2 3.3e-1 7.23e0 7.23e0
1.63e2 3.3e-1 7.237e0 7.237e0
1.64e2 3.3e-1 7.245e0 7.245e0
1.65e2 3.3e-1 7.252e0 7.252e0
1.66e2 3.3e-1 7.26e0 7.26e0
1.67e2 3.3e-1 7.267e0 7.267e0
1.68e2 3.3e-1 7.274e0 7.274e0
1.69e2 3.3e-1 7.282e0 7.282e0
1.7e2 3.3e-1 7.289e0 7.289e0
1.71e2 3.3e-1 7.296e0 7.296e0
1.72e2 3.3e-1 7.303e0 7.303e0
1.73e2 3.3e-1 7.31e0 7.31e0
1.74e2 3.3e-1 7.318e0 7.318e0
1.75e2 3.3e-1 7.325e0 7.325e0
1.76e2 3.3e-1 7.332e0 7.332e0
1.77e2 3.3e-1 7.339e0 7.339e0
1.78e2 3.3e-1 7.346e0 7.346e0
1.79e2 3.3e-1 7.353e0 7.353e0
1.8e2 3.3e-1 7.359e0 7.359e0
1.81e2 3.3e-1 7.366e0 7.366e0
1.82e2 3.3e-1 7.373e0 7.373e0
1.83e2 3.3e-1 7.38e0 7.38e0
1.84e2 3.3e-1 7.387e0 7.387e0
1.85e2 3.3e-1 7.393e0 7.393e0
1.86e2 3.3e-1 7.4e0 7.4e0
1.87e2 3.3e-1 7.407e0 7.407e0
1.88e2 3.3e-1 7.413e0 7.413e0
1.89e2 3.3e-1 7.42e0 7.42e0
1.9e2 3.3e-1 7.426e0 7.426e0
1.91e2 3.3e-1 7.433e0 7.433e0
1.92e2 3.3e-1 7.44e0 7.44e0
1.93e2 3.3e-1 7.446e0 7.446e0
1.94e2 3.3e-1 7.452e0 7.452e0
1.95e2 3.3e-1 7.459e0 7.459e0
1.96e2 3.3e-1 7.465e0 7.465e0
1.97e2 3.3e-1 7.472e0 7.472e0
1.98e2 3.3e-1 7.478e0 7.478e0
1.99e2 3.3e-1 7.484e0 7.484e0
2.0e2 3.3e-1 7.49e0 7.49e0

5.0e0 3.4e-1 6.069e0 6.069e0
6.0e0 3.4e-1 5.744e0 5.744e0
7.0e0 3.4e-1 5.479e0 5.479e0
8.0e0 3.4e-1 5.287e0 5.287e0
9.0e0 3.4e-1 5.174e0 5.174e0
1.0e1 3.4e-1 5.118e0 5.118e0
1.1e1 3.4e-1 5.094e0 5.094e0
1.2e1 3.4e-1 5.083e0 5.083e0
1.3e1 3.4e-1 5.078e0 5.078e0
1.4e1 3.4e-1 5.079e0 5.079e0
1.5e1 3.4e-1 5.088e0 5.088e0
1.6e1 3.4e-1 5.103e0 5.103e0
1.7e1 3.4e-1 5.122e0 5.122e0
1.8e1 3.4e-1 5.144e0 5.144e0
1.9e1 3.4e-1 5.166e0 5.166e0
2.0e1 3.4e-1 5.19e0 5.19e0
2.1e1 3.4e-1 5.215e0 5.215e0
2.2e1 3.4e-1 5.241e0 5.241e0
2.3e1 3.4e-1 5.268e0 5.268e0
2.4e1 3.4e-1 5.294e0 5.294e0
2.5e1 3.4e-1 5.321e0 5.321e0
2.6e1 3.4e-1 5.348e0 5.348e0
2.7e1 3.4e-1 5.374e0 5.374e0
2.8e1 3.4e-1 5.401e0 5.401e0
2.9e1 3.4e-1 5.427e0 5.427e0
3.0e1 3.4e-1 5.453e0 5.453e0
3.1e1 3.4e-1 5.479e0 5.479e0
3.2e1 3.4e-1 5.505e0 5.505e0
3.3e1 3.4e-1 5.53e0 5.53e0
3.4e1 3.4e-1 5.555e0 5.555e0
3.5e1 3.4e-1 5.58e0 5.58e0
3.6e1 3.4e-1 5.604e0 5.604e0
3.7e1 3.4e-1 5.628e0 5.628e0
3.8e1 3.4e-1 5.652e0 5.652e0
3.9e1 3.4e-1 5.675e0 5.675e0
4.0e1 3.4e-1 5.698e0 5.698e0
4.1e1 3.4e-1 5.721e0 5.721e0
4.2e1 3.4e-1 5.743e0 5.743e0
4.3e1 3.4e-1 5.765e0 5.765e0
4.4e1 3.4e-1 5.787e0 5.787e0
4.5e1 3.4e-1 5.808e0 5.808e0
4.6e1 3.4e-1 5.829e0 5.829e0
4.7e1 3.4e-1 5.85e0 5.85e0
4.8e1 3.4e-1 5.871e0 5.871e0
4.9e1 3.4e-1 5.891e0 5.891e0
5.0e1 3.4e-1 5.911e0 5.911e0
5.1e1 3.4e-1 5.93e0 5.93e0
5.2e1 3.4e-1 5.95e0 5.95e0
5.3e1 3.4e-1 5.969e0 5.969e0
5.4e1 3.4e-1 5.988e0 5.988e0
5.5e1 3.4e-1 6.007e0 6.007e0
5.6e1 3.4e-1 6.025e0 6.025e0
5.7e1 3.4e-1 6.043e0 6.043e0
5.8e1 3.4e-1 6.061e0 6.061e0
5.9e1 3.4e-1 6.079e0 6.079e0
6.0e1 3.4e-1 6.096e0 6.096e0
6.1e1 3.4e-1 6.113e0 6.113e0
6.2e1 3.4e-1 6.131e0 6.131e0
6.3e1 3.4e-1 6.147e0 6.147e0
6.4e1 3.4e-1 6.164e0 6.164e0
6.5e1 3.4e-1 6.18e0 6.18e0
6.6e1 3.4e-1 6.197e0 6.197e0
6.7e1 3.4e-1 6.213e0 6.213e0
6.8e1 3.4e-1 6.229e0 6.229e0
6.9e1 3.4e-1 6.244e0 6.244e0
7.0e1 3.4e-1 6.26e0 6.26e0
7.1e1 3.4e-1 6.275e0 6.275e0
7.2e1 3.4e-1 6.29e0 6.29e0
7.3e1 3.4e-1 6.305e0 6.305e0
7.4e1 3.4e-1 6.32e0 6.32e0
7.5e1 3.4e-1 6.335e0 6.335e0
7.6e1 3.4e-1 6.349e0 6.349e0
7.7e1 3.4e-1 6.364e0 6.364e0
7.8e1 3.4e-1 6.378e0 6.378e0
7.9e1 3.4e-1 6.392e0 6.392e0
8.0e1 3.4e-1 6.406e0 6.406e0
8.1e1 3.4e-1 6.42e0 6.42e0
8.2e1 3.4e-1 6.433e0 6.433e0
8.3e1 3.4e-1 6.447e0 6.447e0
8.4e1 3.4e-1 6.46e0 6.46e0
8.5e1 3.4e-1 6.473e0 6.473e0
8.6e1 3.4e-1 6.487e0 6.487e0
8.7e1 3.4e-1 6.5e0 6.5e0
8.8e1 3.4e-1 6.512e0 6.512e0
8.9e1 3.4e-1 6.525e0 6.525e0
9.0e1 3.4e-1 6.538e0 6.538e0
9.1e1 3.4e-1 6.55e0 6.55e0
9.2e1 3.4e-1 6.563e0 6.563e0
9.3e1 3.4e-1 6.575e0 6.575e0
9.4e1 3.4e-1 6.587e0 6.587e0
9.5e1 3.4e-1 6.599e0 6.599e0
9.6e1 3.4e-1 6.611e0 6.611e0
9.7e1 3.4e-1 6.623e0 6.623e0
9.8e1 3.4e-1 6.635e0 6.635e0
9.9e1 3.4e-1 6.646e0 6.646e0
1.0e2 3.4e-1 6.658e0 6.658e0
1.01e2 3.4e-1 6.669e0 6.669e0
1.02e2 3.4e-1 6.681e0 6.681e0
1.03e2 3.4e-1 6.692e0 6.692e0
1.04e2 3.4e-1 6.703e0 6.703e0
1.05e2 3.4e-1 6.714e0 6.714e0
1.06e2 3.4e-1 6.725e0 6.725e0
1.07e2 3.4e-1 6.736e0 6.736e0
1.08e2 3.4e-1 6.747e0 6.747e0
1.09e2 3.4e-1 6.758e0 6.758e0
1.1e2 3.4e-1 6.768e0 6.768e0
1.11e2 3.4e-1 6.779e0 6.779e0
1.12e2 3.4e-1 6.789e0 6.789e0
1.13e2 3.4e-1 6.8e0 6.8e0
1.14e2 3.4e-1 6.81e0 6.81e0
1.15e2 3.4e-1 6.82e0 6.82e0
1.16e2 3.4e-1 6.83e0 6.83e0
1.17e2 3.4e-1 6.841e0 6.841e0
1.18e2 3.4e-1 6.851e0 6.851e0
1.19e2 3.4e-1 6.861e0 6.861e0
1.2e2 3.4e-1 6.87e0 6.87e0
1.21e2 3.4e-1 6.88e0 6.88e0
1.22e2 3.4e-1 6.89e0 6.89e0
1.23e2 3.4e-1 6.9e0 6.9e0
1.24e2 3.4e-1 6.909e0 6.909e0
1.25e2 3.4e-1 6.919e0 6.919e0
1.26e2 3.4e-1 6.928e0 6.928e0
1.27e2 3.4e-1 6.938e0 6.938e0
1.28e2 3.4e-1 6.947e0 6.947e0
1.29e2 3.4e-1 6.956e0 6.956e0
1.3e2 3.4e-1 6.965e0 6.965e0
1.31e2 3.4e-1 6.974e0 6.974e0
1.32e2 3.4e-1 6.984e0 6.984e0
1.33e2 3.4e-1 6.993e0 6.993e0
1.34e2 3.4e-1 7.002e0 7.002e0
1.35e2 3.4e-1 7.01e0 7.01e0
1.36e2 3.4e-1 7.019e0 7.019e0
1.37e2 3.4e-1 7.028e0 7.028e0
1.38e2 3.4e-1 7.037e0 7.037e0
1.39e2 3.4e-1 7.045e0 7.045e0
1.4e2 3.4e-1 7.054e0 7.054e0
1.41e2 3.4e-1 7.063e0 7.063e0
1.42e2 3.4e-1 7.071e0 7.071e0
1.43e2 3.4e-1 7.08e0 7.08e0
1.44e2 3.4e-1 7.088e0 7.088e0
1.45e2 3.4e-1 7.096e0 7.096e0
1.46e2 3.4e-1 7.105e0 7.105e0
1.47e2 3.4e-1 7.113e0 7.113e0
1.48e2 3.4e-1 7.121e0 7.121e0
1.49e2 3.4e-1 7.129e0 7.129e0
1.5e2 3.4e-1 7.137e0 7.137e0
1.51e2 3.4e-1 7.145e0 7.145e0
1.52e2 3.4e-1 7.153e0 7.153e0
1.53e2 3.4e-1 7.161e0 7.161e0
1.54e2 3.4e-1 7.169e0 7.169e0
1.55e2 3.4e-1 7.177e0 7.177e0
1.56e2 3.4e-1 7.185e0 7.185e0
1.57e2 3.4e-1 7.193e0 7.193e0
1.58e2 3.4e-1 7.201e0 7.201e0
1.59e2 3.4e-1 7.208e0 7.208e0
1.6e2 3.4e-1 7.216e0 7.216e0
1.61e2 3.4e-1 7.224e0 7.224e0
1.62e2 3.4e-1 7.231e0 7.231e0
1.63e2 3.4e-1 7.239e0 7.239e0
1.64e2 3.4e-1 7.246e0 7.246e0
1.65e2 3.4e-1 7.254e0 7.254e0
1.66e2 3.4e-1 7.261e0 7.261e0
1.67e2 3.4e-1 7.268e0 7.268e0
1.68e2 3.4e-1 7.276e0 7.276e0
1.69e2 3.4e-1 7.283e0 7.283e0
1.7e2 3.4e-1 7.29e0 7.29e0
1.71e2 3.4e-1 7.297e0 7.297e0
1.72e2 3.4e-1 7.305e0 7.305e0
1.73e2 3.4e-1 7.312e0 7.312e0
1.74e2 3.4e-1 7.319e0 7.319e0
1.75e2 3.4e-1 7.326e0 7.326e0
1.76e2 3.4e-1 7.333e0 7.333e0
1.77e2 3.4e-1 7.34e0 7.34e0
1.78e2 3.4e-1 7.347e0 7.347e0
1.79e2 3.4e-1 7.354e0 7.354e0
1.8e2 3.4e-1 7.361e0 7.361e0
1.81e2 3.4e-1 7.368e0 7.368e0
1.82e2 3.4e-1 7.374e0 7.374e0
1.83e2 3.4e-1 7.381e0 7.381e0
1.84e2 3.4e-1 7.388e0 7.388e0
1.85e2 3.4e-1 7.395e0 7.395e0
1.86e2 3.4e-1 7.401e0 7.401e0
1.87e2 3.4e-1 7.408e0 7.408e0
1.88e2 3.4e-1 7.415e0 7.415e0
1.89e2 3.4e-1 7.421e0 7.421e0
1.9e2 3.4e-1 7.428e0 7.428e0
1.91e2 3.4e-1 7.434e0 7.434e0
1.92e2 3.4e-1 7.441e0 7.441e0
1.93e2 3.4e-1 7.447e0 7.447e0
1.94e2 3.4e-1 7.454e0 7.454e0
1.95e2 3.4e-1 7.46e0 7.46e0
1.96e2 3.4e-1 7.466e0 7.466e0
1.97e2 3.4e-1 7.473e0 7.473e0
1.98e2 3.4e-1 7.479e0 7.479e0
1.99e2 3.4e-1 7.485e0 7.485e0
2.0e2 3.4e-1 7.492e0 7.492e0

5.0e0 3.5e-1 6.06e0 6.06e0
6.0e0 3.5e-1 5.736e0 5.736e0
7.0e0 3.5e-1 5.473e0 5.473e0
8.0e0 3.5e-1 5.282e0 5.282e0
9.0e0 3.5e-1 5.169e0 5.169e0
1.0e1 3.5e-1 5.114e0 5.114e0
1.1e1 3.5e-1 5.091e0 5.091e0
1.2e1 3.5e-1 5.08e0 5.08e0
1.3e1 3.5e-1 5.075e0 5.075e0
1.4e1 3.5e-1 5.077e0 5.077e0
1.5e1 3.5e-1 5.087e0 5.087e0
1.6e1 3.5e-1 5.102e0 5.102e0
1.7e1 3.5e-1 5.121e0 5.121e0
1.8e1 3.5e-1 5.143e0 5.143e0
1.9e1 3.5e-1 5.166e0 5.166e0
2.0e1 3.5e-1 5.19e0 5.19e0
2.1e1 3.5e-1 5.216e0 5.216e0
2.2e1 3.5e-1 5.242e0 5.242e0
2.3e1 3.5e-1 5.268e0 5.268e0
2.4e1 3.5e-1 5.295e0 5.295e0
2.5e1 3.5e-1 5.322e0 5.322e0
2.6e1 3.5e-1 5.349e0 5.349e0
2.7e1 3.5e-1 5.375e0 5.375e0
2.8e1 3.5e-1 5.402e0 5.402e0
2.9e1 3.5e-1 5.428e0 5.428e0
3.0e1 3.5e-1 5.455e0 5.455e0
3.1e1 3.5e-1 5.481e0 5.481e0
3.2e1 3.5e-1 5.506e0 5.506e0
3.3e1 3.5e-1 5.531e0 5.531e0
3.4e1 3.5e-1 5.556e0 5.556e0
3.5e1 3.5e-1 5.581e0 5.581e0
3.6e1 3.5e-1 5.606e0 5.606e0
3.7e1 3.5e-1 5.63e0 5.63e0
3.8e1 3.5e-1 5.653e0 5.653e0
3.9e1 3.5e-1 5.677e0 5.677e0
4.0e1 3.5e-1 5.7e0 5.7e0
4.1e1 3.5e-1 5.722e0 5.722e0
4.2e1 3.5e-1 5.745e0 5.745e0
4.3e1 3.5e-1 5.767e0 5.767e0
4.4e1 3.5e-1 5.788e0 5.788e0
4.5e1 3.5e-1 5.81e0 5.81e0
4.6e1 3.5e-1 5.831e0 5.831e0
4.7e1 3.5e-1 5.852e0 5.852e0
4.8e1 3.5e-1 5.872e0 5.872e0
4.9e1 3.5e-1 5.893e0 5.893e0
5.0e1 3.5e-1 5.913e0 5.913e0
5.1e1 3.5e-1 5.932e0 5.932e0
5.2e1 3.5e-1 5.952e0 5.952e0
5.3e1 3.5e-1 5.971e0 5.971e0
5.4e1 3.5e-1 5.99e0 5.99e0
5.5e1 3.5e-1 6.008e0 6.008e0
5.6e1 3.5e-1 6.027e0 6.027e0
5.7e1 3.5e-1 6.045e0 6.045e0
5.8e1 3.5e-1 6.063e0 6.063e0
5.9e1 3.5e-1 6.081e0 6.081e0
6.0e1 3.5e-1 6.098e0 6.098e0
6.1e1 3.5e-1 6.115e0 6.115e0
6.2e1 3.5e-1 6.132e0 6.132e0
6.3e1 3.5e-1 6.149e0 6.149e0
6.4e1 3.5e-1 6.166e0 6.166e0
6.5e1 3.5e-1 6.182e0 6.182e0
6.6e1 3.5e-1 6.199e0 6.199e0
6.7e1 3.5e-1 6.215e0 6.215e0
6.8e1 3.5e-1 6.231e0 6.231e0
6.9e1 3.5e-1 6.246e0 6.246e0
7.0e1 3.5e-1 6.262e0 6.262e0
7.1e1 3.5e-1 6.277e0 6.277e0
7.2e1 3.5e-1 6.292e0 6.292e0
7.3e1 3.5e-1 6.307e0 6.307e0
7.4e1 3.5e-1 6.322e0 6.322e0
7.5e1 3.5e-1 6.337e0 6.337e0
7.6e1 3.5e-1 6.351e0 6.351e0
7.7e1 3.5e-1 6.366e0 6.366e0
7.8e1 3.5e-1 6.38e0 6.38e0
7.9e1 3.5e-1 6.394e0 6.394e0
8.0e1 3.5e-1 6.408e0 6.408e0
8.1e1 3.5e-1 6.422e0 6.422e0
8.2e1 3.5e-1 6.435e0 6.435e0
8.3e1 3.5e-1 6.449e0 6.449e0
8.4e1 3.5e-1 6.462e0 6.462e0
8.5e1 3.5e-1 6.475e0 6.475e0
8.6e1 3.5e-1 6.488e0 6.488e0
8.7e1 3.5e-1 6.501e0 6.501e0
8.8e1 3.5e-1 6.514e0 6.514e0
8.9e1 3.5e-1 6.527e0 6.527e0
9.0e1 3.5e-1 6.54e0 6.54e0
9.1e1 3.5e-1 6.552e0 6.552e0
9.2e1 3.5e-1 6.564e0 6.564e0
9.3e1 3.5e-1 6.577e0 6.577e0
9.4e1 3.5e-1 6.589e0 6.589e0
9.5e1 3.5e-1 6.601e0 6.601e0
9.6e1 3.5e-1 6.613e0 6.613e0
9.7e1 3.5e-1 6.625e0 6.625e0
9.8e1 3.5e-1 6.637e0 6.637e0
9.9e1 3.5e-1 6.648e0 6.648e0
1.0e2 3.5e-1 6.66e0 6.66e0
1.01e2 3.5e-1 6.671e0 6.671e0
1.02e2 3.5e-1 6.682e0 6.682e0
1.03e2 3.5e-1 6.694e0 6.694e0
1.04e2 3.5e-1 6.705e0 6.705e0
1.05e2 3.5e-1 6.716e0 6.716e0
1.06e2 3.5e-1 6.727e0 6.727e0
1.07e2 3.5e-1 6.738e0 6.738e0
1.08e2 3.5e-1 6.749e0 6.749e0
1.09e2 3.5e-1 6.759e0 6.759e0
1.1e2 3.5e-1 6.77e0 6.77e0
1.11e2 3.5e-1 6.781e0 6.781e0
1.12e2 3.5e-1 6.791e0 6.791e0
1.13e2 3.5e-1 6.801e0 6.801e0
1.14e2 3.5e-1 6.812e0 6.812e0
1.15e2 3.5e-1 6.822e0 6.822e0
1.16e2 3.5e-1 6.832e0 6.832e0
1.17e2 3.5e-1 6.842e0 6.842e0
1.18e2 3.5e-1 6.852e0 6.852e0
1.19e2 3.5e-1 6.862e0 6.862e0
1.2e2 3.5e-1 6.872e0 6.872e0
1.21e2 3.5e-1 6.882e0 6.882e0
1.22e2 3.5e-1 6.892e0 6.892e0
1.23e2 3.5e-1 6.901e0 6.901e0
1.24e2 3.5e-1 6.911e0 6.911e0
1.25e2 3.5e-1 6.92e0 6.92e0
1.26e2 3.5e-1 6.93e0 6.93e0
1.27e2 3.5e-1 6.939e0 6.939e0
1.28e2 3.5e-1 6.948e0 6.948e0
1.29e2 3.5e-1 6.958e0 6.958e0
1.3e2 3.5e-1 6.967e0 6.967e0
1.31e2 3.5e-1 6.976e0 6.976e0
1.32e2 3.5e-1 6.985e0 6.985e0
1.33e2 3.5e-1 6.994e0 6.994e0
1.34e2 3.5e-1 7.003e0 7.003e0
1.35e2 3.5e-1 7.012e0 7.012e0
1.36e2 3.5e-1 7.021e0 7.021e0
1.37e2 3.5e-1 7.03e0 7.03e0
1.38e2 3.5e-1 7.038e0 7.038e0
1.39e2 3.5e-1 7.047e0 7.047e0
1.4e2 3.5e-1 7.056e0 7.056e0
1.41e2 3.5e-1 7.064e0 7.064e0
1.42e2 3.5e-1 7.073e0 7.073e0
1.43e2 3.5e-1 7.081e0 7.081e0
1.44e2 3.5e-1 7.09e0 7.09e0
1.45e2 3.5e-1 7.098e0 7.098e0
1.46e2 3.5e-1 7.106e0 7.106e0
1.47e2 3.5e-1 7.114e0 7.114e0
1.48e2 3.5e-1 7.123e0 7.123e0
1.49e2 3.5e-1 7.131e0 7.131e0
1.5e2 3.5e-1 7.139e0 7.139e0
1.51e2 3.5e-1 7.147e0 7.147e0
1.52e2 3.5e-1 7.155e0 7.155e0
1.53e2 3.5e-1 7.163e0 7.163e0
1.54e2 3.5e-1 7.171e0 7.171e0
1.55e2 3.5e-1 7.179e0 7.179e0
1.56e2 3.5e-1 7.187e0 7.187e0
1.57e2 3.5e-1 7.194e0 7.194e0
1.58e2 3.5e-1 7.202e0 7.202e0
1.59e2 3.5e-1 7.21e0 7.21e0
1.6e2 3.5e-1 7.217e0 7.217e0
1.61e2 3.5e-1 7.225e0 7.225e0
1.62e2 3.5e-1 7.233e0 7.233e0
1.63e2 3.5e-1 7.24e0 7.24e0
1.64e2 3.5e-1 7.248e0 7.248e0
1.65e2 3.5e-1 7.255e0 7.255e0
1.66e2 3.5e-1 7.262e0 7.262e0
1.67e2 3.5e-1 7.27e0 7.27e0
1.68e2 3.5e-1 7.277e0 7.277e0
1.69e2 3.5e-1 7.284e0 7.284e0
1.7e2 3.5e-1 7.292e0 7.292e0
1.71e2 3.5e-1 7.299e0 7.299e0
1.72e2 3.5e-1 7.306e0 7.306e0
1.73e2 3.5e-1 7.313e0 7.313e0
1.74e2 3.5e-1 7.32e0 7.32e0
1.75e2 3.5e-1 7.327e0 7.327e0
1.76e2 3.5e-1 7.334e0 7.334e0
1.77e2 3.5e-1 7.341e0 7.341e0
1.78e2 3.5e-1 7.348e0 7.348e0
1.79e2 3.5e-1 7.355e0 7.355e0
1.8e2 3.5e-1 7.362e0 7.362e0
1.81e2 3.5e-1 7.369e0 7.369e0
1.82e2 3.5e-1 7.376e0 7.376e0
1.83e2 3.5e-1 7.383e0 7.383e0
1.84e2 3.5e-1 7.389e0 7.389e0
1.85e2 3.5e-1 7.396e0 7.396e0
1.86e2 3.5e-1 7.403e0 7.403e0
1.87e2 3.5e-1 7.409e0 7.409e0
1.88e2 3.5e-1 7.416e0 7.416e0
1.89e2 3.5e-1 7.423e0 7.423e0
1.9e2 3.5e-1 7.429e0 7.429e0
1.91e2 3.5e-1 7.436e0 7.436e0
1.92e2 3.5e-1 7.442e0 7.442e0
1.93e2 3.5e-1 7.449e0 7.449e0
1.94e2 3.5e-1 7.455e0 7.455e0
1.95e2 3.5e-1 7.461e0 7.461e0
1.96e2 3.5e-1 7.468e0 7.468e0
1.97e2 3.5e-1 7.474e0 7.474e0
1.98e2 3.5e-1 7.48e0 7.48e0
1.99e2 3.5e-1 7.487e0 7.487e0
2.0e2 3.5e-1 7.493e0 7.493e0

5.0e0 3.6e-1 6.049e0 6.049e0
6.0e0 3.6e-1 5.728e0 5.728e0
7.0e0 3.6e-1 5.466e0 5.466e0
8.0e0 3.6e-1 5.276e0 5.276e0
9.0e0 3.6e-1 5.165e0 5.165e0
1.0e1 3.6e-1 5.11e0 5.11e0
1.1e1 3.6e-1 5.088e0 5.088e0
1.2e1 3.6e-1 5.077e0 5.077e0
1.3e1 3.6e-1 5.073e0 5.073e0
1.4e1 3.6e-1 5.076e0 5.076e0
1.5e1 3.6e-1 5.085e0 5.085e0
1.6e1 3.6e-1 5.101e0 5.101e0
1.7e1 3.6e-1 5.121e0 5.121e0
1.8e1 3.6e-1 5.143e0 5.143e0
1.9e1 3.6e-1 5.166e0 5.166e0
2.0e1 3.6e-1 5.19e0 5.19e0
2.1e1 3.6e-1 5.216e0 5.216e0
2.2e1 3.6e-1 5.242e0 5.242e0
2.3e1 3.6e-1 5.269e0 5.269e0
2.4e1 3.6e-1 5.296e0 5.296e0
2.5e1 3.6e-1 5.323e0 5.323e0
2.6e1 3.6e-1 5.35e0 5.35e0
2.7e1 3.6e-1 5.376e0 5.376e0
2.8e1 3.6e-1 5.403e0 5.403e0
2.9e1 3.6e-1 5.43e0 5.43e0
3.0e1 3.6e-1 5.456e0 5.456e0
3.1e1 3.6e-1 5.482e0 5.482e0
3.2e1 3.6e-1 5.508e0 5.508e0
3.3e1 3.6e-1 5.533e0 5.533e0
3.4e1 3.6e-1 5.558e0 5.558e0
3.5e1 3.6e-1 5.583e0 5.583e0
3.6e1 3.6e-1 5.607e0 5.607e0
3.7e1 3.6e-1 5.631e0 5.631e0
3.8e1 3.6e-1 5.655e0 5.655e0
3.9e1 3.6e-1 5.678e0 5.678e0
4.0e1 3.6e-1 5.701e0 5.701e0
4.1e1 3.6e-1 5.724e0 5.724e0
4.2e1 3.6e-1 5.747e0 5.747e0
4.3e1 3.6e-1 5.769e0 5.769e0
4.4e1 3.6e-1 5.79e0 5.79e0
4.5e1 3.6e-1 5.812e0 5.812e0
4.6e1 3.6e-1 5.833e0 5.833e0
4.7e1 3.6e-1 5.854e0 5.854e0
4.8e1 3.6e-1 5.874e0 5.874e0
4.9e1 3.6e-1 5.895e0 5.895e0
5.0e1 3.6e-1 5.915e0 5.915e0
5.1e1 3.6e-1 5.934e0 5.934e0
5.2e1 3.6e-1 5.954e0 5.954e0
5.3e1 3.6e-1 5.973e0 5.973e0
5.4e1 3.6e-1 5.992e0 5.992e0
5.5e1 3.6e-1 6.01e0 6.01e0
5.6e1 3.6e-1 6.029e0 6.029e0
5.7e1 3.6e-1 6.047e0 6.047e0
5.8e1 3.6e-1 6.065e0 6.065e0
5.9e1 3.6e-1 6.083e0 6.083e0
6.0e1 3.6e-1 6.1e0 6.1e0
6.1e1 3.6e-1 6.117e0 6.117e0
6.2e1 3.6e-1 6.134e0 6.134e0
6.3e1 3.6e-1 6.151e0 6.151e0
6.4e1 3.6e-1 6.168e0 6.168e0
6.5e1 3.6e-1 6.184e0 6.184e0
6.6e1 3.6e-1 6.201e0 6.201e0
6.7e1 3.6e-1 6.217e0 6.217e0
6.8e1 3.6e-1 6.233e0 6.233e0
6.9e1 3.6e-1 6.248e0 6.248e0
7.0e1 3.6e-1 6.264e0 6.264e0
7.1e1 3.6e-1 6.279e0 6.279e0
7.2e1 3.6e-1 6.294e0 6.294e0
7.3e1 3.6e-1 6.309e0 6.309e0
7.4e1 3.6e-1 6.324e0 6.324e0
7.5e1 3.6e-1 6.339e0 6.339e0
7.6e1 3.6e-1 6.353e0 6.353e0
7.7e1 3.6e-1 6.368e0 6.368e0
7.8e1 3.6e-1 6.382e0 6.382e0
7.9e1 3.6e-1 6.396e0 6.396e0
8.0e1 3.6e-1 6.41e0 6.41e0
8.1e1 3.6e-1 6.423e0 6.423e0
8.2e1 3.6e-1 6.437e0 6.437e0
8.3e1 3.6e-1 6.451e0 6.451e0
8.4e1 3.6e-1 6.464e0 6.464e0
8.5e1 3.6e-1 6.477e0 6.477e0
8.6e1 3.6e-1 6.49e0 6.49e0
8.7e1 3.6e-1 6.503e0 6.503e0
8.8e1 3.6e-1 6.516e0 6.516e0
8.9e1 3.6e-1 6.529e0 6.529e0
9.0e1 3.6e-1 6.541e0 6.541e0
9.1e1 3.6e-1 6.554e0 6.554e0
9.2e1 3.6e-1 6.566e0 6.566e0
9.3e1 3.6e-1 6.579e0 6.579e0
9.4e1 3.6e-1 6.591e0 6.591e0
9.5e1 3.6e-1 6.603e0 6.603e0
9.6e1 3.6e-1 6.615e0 6.615e0
9.7e1 3.6e-1 6.627e0 6.627e0
9.8e1 3.6e-1 6.638e0 6.638e0
9.9e1 3.6e-1 6.65e0 6.65e0
1.0e2 3.6e-1 6.662e0 6.662e0
1.01e2 3.6e-1 6.673e0 6.673e0
1.02e2 3.6e-1 6.684e0 6.684e0
1.03e2 3.6e-1 6.696e0 6.696e0
1.04e2 3.6e-1 6.707e0 6.707e0
1.05e2 3.6e-1 6.718e0 6.718e0
1.06e2 3.6e-1 6.729e0 6.729e0
1.07e2 3.6e-1 6.74e0 6.74e0
1.08e2 3.6e-1 6.75e0 6.75e0
1.09e2 3.6e-1 6.761e0 6.761e0
1.1e2 3.6e-1 6.772e0 6.772e0
1.11e2 3.6e-1 6.782e0 6.782e0
1.12e2 3.6e-1 6.793e0 6.793e0
1.13e2 3.6e-1 6.803e0 6.803e0
1.14e2 3.6e-1 6.814e0 6.814e0
1.15e2 3.6e-1 6.824e0 6.824e0
1.16e2 3.6e-1 6.834e0 6.834e0
1.17e2 3.6e-1 6.844e0 6.844e0
1.18e2 3.6e-1 6.854e0 6.854e0
1.19e2 3.6e-1 6.864e0 6.864e0
1.2e2 3.6e-1 6.874e0 6.874e0
1.21e2 3.6e-1 6.884e0 6.884e0
1.22e2 3.6e-1 6.893e0 6.893e0
1.23e2 3.6e-1 6.903e0 6.903e0
1.24e2 3.6e-1 6.912e0 6.912e0
1.25e2 3.6e-1 6.922e0 6.922e0
1.26e2 3.6e-1 6.931e0 6.931e0
1.27e2 3.6e-1 6.941e0 6.941e0
1.28e2 3.6e-1 6.95e0 6.95e0
1.29e2 3.6e-1 6.959e0 6.959e0
1.3e2 3.6e-1 6.969e0 6.969e0
1.31e2 3.6e-1 6.978e0 6.978e0
1.32e2 3.6e-1 6.987e0 6.987e0
1.33e2 3.6e-1 6.996e0 6.996e0
1.34e2 3.6e-1 7.005e0 7.005e0
1.35e2 3.6e-1 7.014e0 7.014e0
1.36e2 3.6e-1 7.022e0 7.022e0
1.37e2 3.6e-1 7.031e0 7.031e0
1.38e2 3.6e-1 7.04e0 7.04e0
1.39e2 3.6e-1 7.049e0 7.049e0
1.4e2 3.6e-1 7.057e0 7.057e0
1.41e2 3.6e-1 7.066e0 7.066e0
1.42e2 3.6e-1 7.074e0 7.074e0
1.43e2 3.6e-1 7.083e0 7.083e0
1.44e2 3.6e-1 7.091e0 7.091e0
1.45e2 3.6e-1 7.099e0 7.099e0
1.46e2 3.6e-1 7.108e0 7.108e0
1.47e2 3.6e-1 7.116e0 7.116e0
1.48e2 3.6e-1 7.124e0 7.124e0
1.49e2 3.6e-1 7.132e0 7.132e0
1.5e2 3.6e-1 7.14e0 7.14e0
1.51e2 3.6e-1 7.149e0 7.149e0
1.52e2 3.6e-1 7.157e0 7.157e0
1.53e2 3.6e-1 7.164e0 7.164e0
1.54e2 3.6e-1 7.172e0 7.172e0
1.55e2 3.6e-1 7.18e0 7.18e0
1.56e2 3.6e-1 7.188e0 7.188e0
1.57e2 3.6e-1 7.196e0 7.196e0
1.58e2 3.6e-1 7.204e0 7.204e0
1.59e2 3.6e-1 7.211e0 7.211e0
1.6e2 3.6e-1 7.219e0 7.219e0
1.61e2 3.6e-1 7.227e0 7.227e0
1.62e2 3.6e-1 7.234e0 7.234e0
1.63e2 3.6e-1 7.242e0 7.242e0
1.64e2 3.6e-1 7.249e0 7.249e0
1.65e2 3.6e-1 7.257e0 7.257e0
1.66e2 3.6e-1 7.264e0 7.264e0
1.67e2 3.6e-1 7.271e0 7.271e0
1.68e2 3.6e-1 7.279e0 7.279e0
1.69e2 3.6e-1 7.286e0 7.286e0
1.7e2 3.6e-1 7.293e0 7.293e0
1.71e2 3.6e-1 7.3e0 7.3e0
1.72e2 3.6e-1 7.308e0 7.308e0
1.73e2 3.6e-1 7.315e0 7.315e0
1.74e2 3.6e-1 7.322e0 7.322e0
1.75e2 3.6e-1 7.329e0 7.329e0
1.76e2 3.6e-1 7.336e0 7.336e0
1.77e2 3.6e-1 7.343e0 7.343e0
1.78e2 3.6e-1 7.35e0 7.35e0
1.79e2 3.6e-1 7.357e0 7.357e0
1.8e2 3.6e-1 7.364e0 7.364e0
1.81e2 3.6e-1 7.37e0 7.37e0
1.82e2 3.6e-1 7.377e0 7.377e0
1.83e2 3.6e-1 7.384e0 7.384e0
1.84e2 3.6e-1 7.391e0 7.391e0
1.85e2 3.6e-1 7.397e0 7.397e0
1.86e2 3.6e-1 7.404e0 7.404e0
1.87e2 3.6e-1 7.411e0 7.411e0
1.88e2 3.6e-1 7.417e0 7.417e0
1.89e2 3.6e-1 7.424e0 7.424e0
1.9e2 3.6e-1 7.43e0 7.43e0
1.91e2 3.6e-1 7.437e0 7.437e0
1.92e2 3.6e-1 7.443e0 7.443e0
1.93e2 3.6e-1 7.45e0 7.45e0
1.94e2 3.6e-1 7.456e0 7.456e0
1.95e2 3.6e-1 7.463e0 7.463e0
1.96e2 3.6e-1 7.469e0 7.469e0
1.97e2 3.6e-1 7.475e0 7.475e0
1.98e2 3.6e-1 7.482e0 7.482e0
1.99e2 3.6e-1 7.488e0 7.488e0
2.0e2 3.6e-1 7.494e0 7.494e0

5.0e0 3.7e-1 6.039e0 6.039e0
6.0e0 3.7e-1 5.719e0 5.719e0
7.0e0 3.7e-1 5.459e0 5.459e0
8.0e0 3.7e-1 5.27e0 5.27e0
9.0e0 3.7e-1 5.16e0 5.16e0
1.0e1 3.7e-1 5.106e0 5.106e0
1.1e1 3.7e-1 5.084e0 5.084e0
1.2e1 3.7e-1 5.075e0 5.075e0
1.3e1 3.7e-1 5.071e0 5.071e0
1.4e1 3.7e-1 5.074e0 5.074e0
1.5e1 3.7e-1 5.084e0 5.084e0
1.6e1 3.7e-1 5.1e0 5.1e0
1.7e1 3.7e-1 5.12e0 5.12e0
1.8e1 3.7e-1 5.142e0 5.142e0
1.9e1 3.7e-1 5.166e0 5.166e0
2.0e1 3.7e-1 5.19e0 5.19e0
2.1e1 3.7e-1 5.216e0 5.216e0
2.2e1 3.7e-1 5.242e0 5.242e0
2.3e1 3.7e-1 5.269e0 5.269e0
2.4e1 3.7e-1 5.296e0 5.296e0
2.5e1 3.7e-1 5.323e0 5.323e0
2.6e1 3.7e-1 5.35e0 5.35e0
2.7e1 3.7e-1 5.377e0 5.377e0
2.8e1 3.7e-1 5.404e0 5.404e0
2.9e1 3.7e-1 5.431e0 5.431e0
3.0e1 3.7e-1 5.457e0 5.457e0
3.1e1 3.7e-1 5.483e0 5.483e0
3.2e1 3.7e-1 5.509e0 5.509e0
3.3e1 3.7e-1 5.534e0 5.534e0
3.4e1 3.7e-1 5.56e0 5.56e0
3.5e1 3.7e-1 5.584e0 5.584e0
3.6e1 3.7e-1 5.609e0 5.609e0
3.7e1 3.7e-1 5.633e0 5.633e0
3.8e1 3.7e-1 5.657e0 5.657e0
3.9e1 3.7e-1 5.68e0 5.68e0
4.0e1 3.7e-1 5.703e0 5.703e0
4.1e1 3.7e-1 5.726e0 5.726e0
4.2e1 3.7e-1 5.748e0 5.748e0
4.3e1 3.7e-1 5.77e0 5.77e0
4.4e1 3.7e-1 5.792e0 5.792e0
4.5e1 3.7e-1 5.814e0 5.814e0
4.6e1 3.7e-1 5.835e0 5.835e0
4.7e1 3.7e-1 5.856e0 5.856e0
4.8e1 3.7e-1 5.876e0 5.876e0
4.9e1 3.7e-1 5.897e0 5.897e0
5.0e1 3.7e-1 5.917e0 5.917e0
5.1e1 3.7e-1 5.936e0 5.936e0
5.2e1 3.7e-1 5.956e0 5.956e0
5.3e1 3.7e-1 5.975e0 5.975e0
5.4e1 3.7e-1 5.994e0 5.994e0
5.5e1 3.7e-1 6.012e0 6.012e0
5.6e1 3.7e-1 6.031e0 6.031e0
5.7e1 3.7e-1 6.049e0 6.049e0
5.8e1 3.7e-1 6.067e0 6.067e0
5.9e1 3.7e-1 6.085e0 6.085e0
6.0e1 3.7e-1 6.102e0 6.102e0
6.1e1 3.7e-1 6.119e0 6.119e0
6.2e1 3.7e-1 6.137e0 6.137e0
6.3e1 3.7e-1 6.153e0 6.153e0
6.4e1 3.7e-1 6.17e0 6.17e0
6.5e1 3.7e-1 6.186e0 6.186e0
6.6e1 3.7e-1 6.203e0 6.203e0
6.7e1 3.7e-1 6.219e0 6.219e0
6.8e1 3.7e-1 6.235e0 6.235e0
6.9e1 3.7e-1 6.25e0 6.25e0
7.0e1 3.7e-1 6.266e0 6.266e0
7.1e1 3.7e-1 6.281e0 6.281e0
7.2e1 3.7e-1 6.296e0 6.296e0
7.3e1 3.7e-1 6.311e0 6.311e0
7.4e1 3.7e-1 6.326e0 6.326e0
7.5e1 3.7e-1 6.341e0 6.341e0
7.6e1 3.7e-1 6.355e0 6.355e0
7.7e1 3.7e-1 6.37e0 6.37e0
7.8e1 3.7e-1 6.384e0 6.384e0
7.9e1 3.7e-1 6.398e0 6.398e0
8.0e1 3.7e-1 6.412e0 6.412e0
8.1e1 3.7e-1 6.425e0 6.425e0
8.2e1 3.7e-1 6.439e0 6.439e0
8.3e1 3.7e-1 6.453e0 6.453e0
8.4e1 3.7e-1 6.466e0 6.466e0
8.5e1 3.7e-1 6.479e0 6.479e0
8.6e1 3.7e-1 6.492e0 6.492e0
8.7e1 3.7e-1 6.505e0 6.505e0
8.8e1 3.7e-1 6.518e0 6.518e0
8.9e1 3.7e-1 6.531e0 6.531e0
9.0e1 3.7e-1 6.543e0 6.543e0
9.1e1 3.7e-1 6.556e0 6.556e0
9.2e1 3.7e-1 6.568e0 6.568e0
9.3e1 3.7e-1 6.581e0 6.581e0
9.4e1 3.7e-1 6.593e0 6.593e0
9.5e1 3.7e-1 6.605e0 6.605e0
9.6e1 3.7e-1 6.617e0 6.617e0
9.7e1 3.7e-1 6.629e0 6.629e0
9.8e1 3.7e-1 6.64e0 6.64e0
9.9e1 3.7e-1 6.652e0 6.652e0
1.0e2 3.7e-1 6.663e0 6.663e0
1.01e2 3.7e-1 6.675e0 6.675e0
1.02e2 3.7e-1 6.686e0 6.686e0
1.03e2 3.7e-1 6.697e0 6.697e0
1.04e2 3.7e-1 6.709e0 6.709e0
1.05e2 3.7e-1 6.72e0 6.72e0
1.06e2 3.7e-1 6.731e0 6.731e0
1.07e2 3.7e-1 6.742e0 6.742e0
1.08e2 3.7e-1 6.752e0 6.752e0
1.09e2 3.7e-1 6.763e0 6.763e0
1.1e2 3.7e-1 6.774e0 6.774e0
1.11e2 3.7e-1 6.784e0 6.784e0
1.12e2 3.7e-1 6.795e0 6.795e0
1.13e2 3.7e-1 6.805e0 6.805e0
1.14e2 3.7e-1 6.815e0 6.815e0
1.15e2 3.7e-1 6.826e0 6.826e0
1.16e2 3.7e-1 6.836e0 6.836e0
1.17e2 3.7e-1 6.846e0 6.846e0
1.18e2 3.7e-1 6.856e0 6.856e0
1.19e2 3.7e-1 6.866e0 6.866e0
1.2e2 3.7e-1 6.876e0 6.876e0
1.21e2 3.7e-1 6.885e0 6.885e0
1.22e2 3.7e-1 6.895e0 6.895e0
1.23e2 3.7e-1 6.905e0 6.905e0
1.24e2 3.7e-1 6.914e0 6.914e0
1.25e2 3.7e-1 6.924e0 6.924e0
1.26e2 3.7e-1 6.933e0 6.933e0
1.27e2 3.7e-1 6.943e0 6.943e0
1.28e2 3.7e-1 6.952e0 6.952e0
1.29e2 3.7e-1 6.961e0 6.961e0
1.3e2 3.7e-1 6.97e0 6.97e0
1.31e2 3.7e-1 6.979e0 6.979e0
1.32e2 3.7e-1 6.988e0 6.988e0
1.33e2 3.7e-1 6.997e0 6.997e0
1.34e2 3.7e-1 7.006e0 7.006e0
1.35e2 3.7e-1 7.015e0 7.015e0
1.36e2 3.7e-1 7.024e0 7.024e0
1.37e2 3.7e-1 7.033e0 7.033e0
1.38e2 3.7e-1 7.042e0 7.042e0
1.39e2 3.7e-1 7.05e0 7.05e0
1.4e2 3.7e-1 7.059e0 7.059e0
1.41e2 3.7e-1 7.067e0 7.067e0
1.42e2 3.7e-1 7.076e0 7.076e0
1.43e2 3.7e-1 7.084e0 7.084e0
1.44e2 3.7e-1 7.093e0 7.093e0
1.45e2 3.7e-1 7.101e0 7.101e0
1.46e2 3.7e-1 7.109e0 7.109e0
1.47e2 3.7e-1 7.118e0 7.118e0
1.48e2 3.7e-1 7.126e0 7.126e0
1.49e2 3.7e-1 7.134e0 7.134e0
1.5e2 3.7e-1 7.142e0 7.142e0
1.51e2 3.7e-1 7.15e0 7.15e0
1.52e2 3.7e-1 7.158e0 7.158e0
1.53e2 3.7e-1 7.166e0 7.166e0
1.54e2 3.7e-1 7.174e0 7.174e0
1.55e2 3.7e-1 7.182e0 7.182e0
1.56e2 3.7e-1 7.19e0 7.19e0
1.57e2 3.7e-1 7.197e0 7.197e0
1.58e2 3.7e-1 7.205e0 7.205e0
1.59e2 3.7e-1 7.213e0 7.213e0
1.6e2 3.7e-1 7.22e0 7.22e0
1.61e2 3.7e-1 7.228e0 7.228e0
1.62e2 3.7e-1 7.236e0 7.236e0
1.63e2 3.7e-1 7.243e0 7.243e0
1.64e2 3.7e-1 7.251e0 7.251e0
1.65e2 3.7e-1 7.258e0 7.258e0
1.66e2 3.7e-1 7.265e0 7.265e0
1.67e2 3.7e-1 7.273e0 7.273e0
1.68e2 3.7e-1 7.28e0 7.28e0
1.69e2 3.7e-1 7.287e0 7.287e0
1.7e2 3.7e-1 7.295e0 7.295e0
1.71e2 3.7e-1 7.302e0 7.302e0
1.72e2 3.7e-1 7.309e0 7.309e0
1.73e2 3.7e-1 7.316e0 7.316e0
1.74e2 3.7e-1 7.323e0 7.323e0
1.75e2 3.7e-1 7.33e0 7.33e0
1.76e2 3.7e-1 7.337e0 7.337e0
1.77e2 3.7e-1 7.344e0 7.344e0
1.78e2 3.7e-1 7.351e0 7.351e0
1.79e2 3.7e-1 7.358e0 7.358e0
1.8e2 3.7e-1 7.365e0 7.365e0
1.81e2 3.7e-1 7.372e0 7.372e0
1.82e2 3.7e-1 7.379e0 7.379e0
1.83e2 3.7e-1 7.385e0 7.385e0
1.84e2 3.7e-1 7.392e0 7.392e0
1.85e2 3.7e-1 7.399e0 7.399e0
1.86e2 3.7e-1 7.406e0 7.406e0
1.87e2 3.7e-1 7.412e0 7.412e0
1.88e2 3.7e-1 7.419e0 7.419e0
1.89e2 3.7e-1 7.425e0 7.425e0
1.9e2 3.7e-1 7.432e0 7.432e0
1.91e2 3.7e-1 7.438e0 7.438e0
1.92e2 3.7e-1 7.445e0 7.445e0
1.93e2 3.7e-1 7.451e0 7.451e0
1.94e2 3.7e-1 7.458e0 7.458e0
1.95e2 3.7e-1 7.464e0 7.464e0
1.96e2 3.7e-1 7.471e0 7.471e0
1.97e2 3.7e-1 7.477e0 7.477e0
1.98e2 3.7e-1 7.483e0 7.483e0
1.99e2 3.7e-1 7.489e0 7.489e0
2.0e2 3.7e-1 7.496e0 7.496e0

5.0e0 3.8e-1 6.028e0 6.028e0
6.0e0 3.8e-1 5.711e0 5.711e0
7.0e0 3.8e-1 5.451e0 5.451e0
8.0e0 3.8e-1 5.264e0 5.264e0
9.0e0 3.8e-1 5.155e0 5.155e0
1.0e1 3.8e-1 5.102e0 5.102e0
1.1e1 3.8e-1 5.081e0 5.081e0
1.2e1 3.8e-1 5.072e0 5.072e0
1.3e1 3.8e-1 5.069e0 5.069e0
1.4e1 3.8e-1 5.072e0 5.072e0
1.5e1 3.8e-1 5.082e0 5.082e0
1.6e1 3.8e-1 5.099e0 5.099e0
1.7e1 3.8e-1 5.119e0 5.119e0
1.8e1 3.8e-1 5.142e0 5.142e0
1.9e1 3.8e-1 5.166e0 5.166e0
2.0e1 3.8e-1 5.19e0 5.19e0
2.1e1 3.8e-1 5.216e0 5.216e0
2.2e1 3.8e-1 5.243e0 5.243e0
2.3e1 3.8e-1 5.27e0 5.27e0
2.4e1 3.8e-1 5.297e0 5.297e0
2.5e1 3.8e-1 5.324e0 5.324e0
2.6e1 3.8e-1 5.351e0 5.351e0
2.7e1 3.8e-1 5.379e0 5.379e0
2.8e1 3.8e-1 5.405e0 5.405e0
2.9e1 3.8e-1 5.432e0 5.432e0
3.0e1 3.8e-1 5.459e0 5.459e0
3.1e1 3.8e-1 5.485e0 5.485e0
3.2e1 3.8e-1 5.511e0 5.511e0
3.3e1 3.8e-1 5.536e0 5.536e0
3.4e1 3.8e-1 5.561e0 5.561e0
3.5e1 3.8e-1 5.586e0 5.586e0
3.6e1 3.8e-1 5.611e0 5.611e0
3.7e1 3.8e-1 5.635e0 5.635e0
3.8e1 3.8e-1 5.659e0 5.659e0
3.9e1 3.8e-1 5.682e0 5.682e0
4.0e1 3.8e-1 5.705e0 5.705e0
4.1e1 3.8e-1 5.728e0 5.728e0
4.2e1 3.8e-1 5.75e0 5.75e0
4.3e1 3.8e-1 5.772e0 5.772e0
4.4e1 3.8e-1 5.794e0 5.794e0
4.5e1 3.8e-1 5.816e0 5.816e0
4.6e1 3.8e-1 5.837e0 5.837e0
4.7e1 3.8e-1 5.858e0 5.858e0
4.8e1 3.8e-1 5.878e0 5.878e0
4.9e1 3.8e-1 5.899e0 5.899e0
5.0e1 3.8e-1 5.919e0 5.919e0
5.1e1 3.8e-1 5.938e0 5.938e0
5.2e1 3.8e-1 5.958e0 5.958e0
5.3e1 3.8e-1 5.977e0 5.977e0
5.4e1 3.8e-1 5.996e0 5.996e0
5.5e1 3.8e-1 6.015e0 6.015e0
5.6e1 3.8e-1 6.033e0 6.033e0
5.7e1 3.8e-1 6.051e0 6.051e0
5.8e1 3.8e-1 6.069e0 6.069e0
5.9e1 3.8e-1 6.087e0 6.087e0
6.0e1 3.8e-1 6.104e0 6.104e0
6.1e1 3.8e-1 6.122e0 6.122e0
6.2e1 3.8e-1 6.139e0 6.139e0
6.3e1 3.8e-1 6.156e0 6.156e0
6.4e1 3.8e-1 6.172e0 6.172e0
6.5e1 3.8e-1 6.189e0 6.189e0
6.6e1 3.8e-1 6.205e0 6.205e0
6.7e1 3.8e-1 6.221e0 6.221e0
6.8e1 3.8e-1 6.237e0 6.237e0
6.9e1 3.8e-1 6.252e0 6.252e0
7.0e1 3.8e-1 6.268e0 6.268e0
7.1e1 3.8e-1 6.283e0 6.283e0
7.2e1 3.8e-1 6.298e0 6.298e0
7.3e1 3.8e-1 6.313e0 6.313e0
7.4e1 3.8e-1 6.328e0 6.328e0
7.5e1 3.8e-1 6.343e0 6.343e0
7.6e1 3.8e-1 6.357e0 6.357e0
7.7e1 3.8e-1 6.372e0 6.372e0
7.8e1 3.8e-1 6.386e0 6.386e0
7.9e1 3.8e-1 6.4e0 6.4e0
8.0e1 3.8e-1 6.414e0 6.414e0
8.1e1 3.8e-1 6.428e0 6.428e0
8.2e1 3.8e-1 6.441e0 6.441e0
8.3e1 3.8e-1 6.455e0 6.455e0
8.4e1 3.8e-1 6.468e0 6.468e0
8.5e1 3.8e-1 6.481e0 6.481e0
8.6e1 3.8e-1 6.494e0 6.494e0
8.7e1 3.8e-1 6.507e0 6.507e0
8.8e1 3.8e-1 6.52e0 6.52e0
8.9e1 3.8e-1 6.533e0 6.533e0
9.0e1 3.8e-1 6.545e0 6.545e0
9.1e1 3.8e-1 6.558e0 6.558e0
9.2e1 3.8e-1 6.57e0 6.57e0
9.3e1 3.8e-1 6.583e0 6.583e0
9.4e1 3.8e-1 6.595e0 6.595e0
9.5e1 3.8e-1 6.607e0 6.607e0
9.6e1 3.8e-1 6.619e0 6.619e0
9.7e1 3.8e-1 6.631e0 6.631e0
9.8e1 3.8e-1 6.642e0 6.642e0
9.9e1 3.8e-1 6.654e0 6.654e0
1.0e2 3.8e-1 6.665e0 6.665e0
1.01e2 3.8e-1 6.677e0 6.677e0
1.02e2 3.8e-1 6.688e0 6.688e0
1.03e2 3.8e-1 6.699e0 6.699e0
1.04e2 3.8e-1 6.711e0 6.711e0
1.05e2 3.8e-1 6.722e0 6.722e0
1.06e2 3.8e-1 6.733e0 6.733e0
1.07e2 3.8e-1 6.743e0 6.743e0
1.08e2 3.8e-1 6.754e0 6.754e0
1.09e2 3.8e-1 6.765e0 6.765e0
1.1e2 3.8e-1 6.776e0 6.776e0
1.11e2 3.8e-1 6.786e0 6.786e0
1.12e2 3.8e-1 6.797e0 6.797e0
1.13e2 3.8e-1 6.807e0 6.807e0
1.14e2 3.8e-1 6.817e0 6.817e0
1.15e2 3.8e-1 6.827e0 6.827e0
1.16e2 3.8e-1 6.838e0 6.838e0
1.17e2 3.8e-1 6.848e0 6.848e0
1.18e2 3.8e-1 6.858e0 6.858e0
1.19e2 3.8e-1 6.868e0 6.868e0
1.2e2 3.8e-1 6.877e0 6.877e0
1.21e2 3.8e-1 6.887e0 6.887e0
1.22e2 3.8e-1 6.897e0 6.897e0
1.23e2 3.8e-1 6.906e0 6.906e0
1.24e2 3.8e-1 6.916e0 6.916e0
1.25e2 3.8e-1 6.926e0 6.926e0
1.26e2 3.8e-1 6.935e0 6.935e0
1.27e2 3.8e-1 6.944e0 6.944e0
1.28e2 3.8e-1 6.954e0 6.954e0
1.29e2 3.8e-1 6.963e0 6.963e0
1.3e2 3.8e-1 6.972e0 6.972e0
1.31e2 3.8e-1 6.981e0 6.981e0
1.32e2 3.8e-1 6.99e0 6.99e0
1.33e2 3.8e-1 6.999e0 6.999e0
1.34e2 3.8e-1 7.008e0 7.008e0
1.35e2 3.8e-1 7.017e0 7.017e0
1.36e2 3.8e-1 7.026e0 7.026e0
1.37e2 3.8e-1 7.035e0 7.035e0
1.38e2 3.8e-1 7.043e0 7.043e0
1.39e2 3.8e-1 7.052e0 7.052e0
1.4e2 3.8e-1 7.061e0 7.061e0
1.41e2 3.8e-1 7.069e0 7.069e0
1.42e2 3.8e-1 7.078e0 7.078e0
1.43e2 3.8e-1 7.086e0 7.086e0
1.44e2 3.8e-1 7.094e0 7.094e0
1.45e2 3.8e-1 7.103e0 7.103e0
1.46e2 3.8e-1 7.111e0 7.111e0
1.47e2 3.8e-1 7.119e0 7.119e0
1.48e2 3.8e-1 7.128e0 7.128e0
1.49e2 3.8e-1 7.136e0 7.136e0
1.5e2 3.8e-1 7.144e0 7.144e0
1.51e2 3.8e-1 7.152e0 7.152e0
1.52e2 3.8e-1 7.16e0 7.16e0
1.53e2 3.8e-1 7.168e0 7.168e0
1.54e2 3.8e-1 7.176e0 7.176e0
1.55e2 3.8e-1 7.183e0 7.183e0
1.56e2 3.8e-1 7.191e0 7.191e0
1.57e2 3.8e-1 7.199e0 7.199e0
1.58e2 3.8e-1 7.207e0 7.207e0
1.59e2 3.8e-1 7.214e0 7.214e0
1.6e2 3.8e-1 7.222e0 7.222e0
1.61e2 3.8e-1 7.23e0 7.23e0
1.62e2 3.8e-1 7.237e0 7.237e0
1.63e2 3.8e-1 7.245e0 7.245e0
1.64e2 3.8e-1 7.252e0 7.252e0
1.65e2 3.8e-1 7.26e0 7.26e0
1.66e2 3.8e-1 7.267e0 7.267e0
1.67e2 3.8e-1 7.274e0 7.274e0
1.68e2 3.8e-1 7.282e0 7.282e0
1.69e2 3.8e-1 7.289e0 7.289e0
1.7e2 3.8e-1 7.296e0 7.296e0
1.71e2 3.8e-1 7.303e0 7.303e0
1.72e2 3.8e-1 7.311e0 7.311e0
1.73e2 3.8e-1 7.318e0 7.318e0
1.74e2 3.8e-1 7.325e0 7.325e0
1.75e2 3.8e-1 7.332e0 7.332e0
1.76e2 3.8e-1 7.339e0 7.339e0
1.77e2 3.8e-1 7.346e0 7.346e0
1.78e2 3.8e-1 7.353e0 7.353e0
1.79e2 3.8e-1 7.36e0 7.36e0
1.8e2 3.8e-1 7.366e0 7.366e0
1.81e2 3.8e-1 7.373e0 7.373e0
1.82e2 3.8e-1 7.38e0 7.38e0
1.83e2 3.8e-1 7.387e0 7.387e0
1.84e2 3.8e-1 7.394e0 7.394e0
1.85e2 3.8e-1 7.4e0 7.4e0
1.86e2 3.8e-1 7.407e0 7.407e0
1.87e2 3.8e-1 7.414e0 7.414e0
1.88e2 3.8e-1 7.42e0 7.42e0
1.89e2 3.8e-1 7.427e0 7.427e0
1.9e2 3.8e-1 7.433e0 7.433e0
1.91e2 3.8e-1 7.44e0 7.44e0
1.92e2 3.8e-1 7.446e0 7.446e0
1.93e2 3.8e-1 7.453e0 7.453e0
1.94e2 3.8e-1 7.459e0 7.459e0
1.95e2 3.8e-1 7.466e0 7.466e0
1.96e2 3.8e-1 7.472e0 7.472e0
1.97e2 3.8e-1 7.478e0 7.478e0
1.98e2 3.8e-1 7.485e0 7.485e0
1.99e2 3.8e-1 7.491e0 7.491e0
2.0e2 3.8e-1 7.497e0 7.497e0

5.0e0 3.9e-1 6.017e0 6.017e0
6.0e0 3.9e-1 5.702e0 5.702e0
7.0e0 3.9e-1 5.444e0 5.444e0
8.0e0 3.9e-1 5.258e0 5.258e0
9.0e0 3.9e-1 5.149e0 5.149e0
1.0e1 3.9e-1 5.097e0 5.097e0
1.1e1 3.9e-1 5.077e0 5.077e0
1.2e1 3.9e-1 5.069e0 5.069e0
1.3e1 3.9e-1 5.066e0 5.066e0
1.4e1 3.9e-1 5.07e0 5.07e0
1.5e1 3.9e-1 5.081e0 5.081e0
1.6e1 3.9e-1 5.098e0 5.098e0
1.7e1 3.9e-1 5.118e0 5.118e0
1.8e1 3.9e-1 5.141e0 5.141e0
1.9e1 3.9e-1 5.165e0 5.165e0
2.0e1 3.9e-1 5.19e0 5.19e0
2.1e1 3.9e-1 5.217e0 5.217e0
2.2e1 3.9e-1 5.243e0 5.243e0
2.3e1 3.9e-1 5.27e0 5.27e0
2.4e1 3.9e-1 5.298e0 5.298e0
2.5e1 3.9e-1 5.325e0 5.325e0
2.6e1 3.9e-1 5.352e0 5.352e0
2.7e1 3.9e-1 5.38e0 5.38e0
2.8e1 3.9e-1 5.407e0 5.407e0
2.9e1 3.9e-1 5.433e0 5.433e0
3.0e1 3.9e-1 5.46e0 5.46e0
3.1e1 3.9e-1 5.486e0 5.486e0
3.2e1 3.9e-1 5.512e0 5.512e0
3.3e1 3.9e-1 5.538e0 5.538e0
3.4e1 3.9e-1 5.563e0 5.563e0
3.5e1 3.9e-1 5.588e0 5.588e0
3.6e1 3.9e-1 5.612e0 5.612e0
3.7e1 3.9e-1 5.637e0 5.637e0
3.8e1 3.9e-1 5.66e0 5.66e0
3.9e1 3.9e-1 5.684e0 5.684e0
4.0e1 3.9e-1 5.707e0 5.707e0
4.1e1 3.9e-1 5.73e0 5.73e0
4.2e1 3.9e-1 5.752e0 5.752e0
4.3e1 3.9e-1 5.774e0 5.774e0
4.4e1 3.9e-1 5.796e0 5.796e0
4.5e1 3.9e-1 5.818e0 5.818e0
4.6e1 3.9e-1 5.839e0 5.839e0
4.7e1 3.9e-1 5.86e0 5.86e0
4.8e1 3.9e-1 5.88e0 5.88e0
4.9e1 3.9e-1 5.901e0 5.901e0
5.0e1 3.9e-1 5.921e0 5.921e0
5.1e1 3.9e-1 5.941e0 5.941e0
5.2e1 3.9e-1 5.96e0 5.96e0
5.3e1 3.9e-1 5.979e0 5.979e0
5.4e1 3.9e-1 5.998e0 5.998e0
5.5e1 3.9e-1 6.017e0 6.017e0
5.6e1 3.9e-1 6.035e0 6.035e0
5.7e1 3.9e-1 6.053e0 6.053e0
5.8e1 3.9e-1 6.071e0 6.071e0
5.9e1 3.9e-1 6.089e0 6.089e0
6.0e1 3.9e-1 6.107e0 6.107e0
6.1e1 3.9e-1 6.124e0 6.124e0
6.2e1 3.9e-1 6.141e0 6.141e0
6.3e1 3.9e-1 6.158e0 6.158e0
6.4e1 3.9e-1 6.174e0 6.174e0
6.5e1 3.9e-1 6.191e0 6.191e0
6.6e1 3.9e-1 6.207e0 6.207e0
6.7e1 3.9e-1 6.223e0 6.223e0
6.8e1 3.9e-1 6.239e0 6.239e0
6.9e1 3.9e-1 6.255e0 6.255e0
7.0e1 3.9e-1 6.27e0 6.27e0
7.1e1 3.9e-1 6.285e0 6.285e0
7.2e1 3.9e-1 6.301e0 6.301e0
7.3e1 3.9e-1 6.316e0 6.316e0
7.4e1 3.9e-1 6.33e0 6.33e0
7.5e1 3.9e-1 6.345e0 6.345e0
7.6e1 3.9e-1 6.359e0 6.359e0
7.7e1 3.9e-1 6.374e0 6.374e0
7.8e1 3.9e-1 6.388e0 6.388e0
7.9e1 3.9e-1 6.402e0 6.402e0
8.0e1 3.9e-1 6.416e0 6.416e0
8.1e1 3.9e-1 6.43e0 6.43e0
8.2e1 3.9e-1 6.443e0 6.443e0
8.3e1 3.9e-1 6.457e0 6.457e0
8.4e1 3.9e-1 6.47e0 6.47e0
8.5e1 3.9e-1 6.483e0 6.483e0
8.6e1 3.9e-1 6.496e0 6.496e0
8.7e1 3.9e-1 6.509e0 6.509e0
8.8e1 3.9e-1 6.522e0 6.522e0
8.9e1 3.9e-1 6.535e0 6.535e0
9.0e1 3.9e-1 6.548e0 6.548e0
9.1e1 3.9e-1 6.56e0 6.56e0
9.2e1 3.9e-1 6.572e0 6.572e0
9.3e1 3.9e-1 6.585e0 6.585e0
9.4e1 3.9e-1 6.597e0 6.597e0
9.5e1 3.9e-1 6.609e0 6.609e0
9.6e1 3.9e-1 6.621e0 6.621e0
9.7e1 3.9e-1 6.633e0 6.633e0
9.8e1 3.9e-1 6.644e0 6.644e0
9.9e1 3.9e-1 6.656e0 6.656e0
1.0e2 3.9e-1 6.667e0 6.667e0
1.01e2 3.9e-1 6.679e0 6.679e0
1.02e2 3.9e-1 6.69e0 6.69e0
1.03e2 3.9e-1 6.701e0 6.701e0
1.04e2 3.9e-1 6.713e0 6.713e0
1.05e2 3.9e-1 6.724e0 6.724e0
1.06e2 3.9e-1 6.735e0 6.735e0
1.07e2 3.9e-1 6.745e0 6.745e0
1.08e2 3.9e-1 6.756e0 6.756e0
1.09e2 3.9e-1 6.767e0 6.767e0
1.1e2 3.9e-1 6.777e0 6.777e0
1.11e2 3.9e-1 6.788e0 6.788e0
1.12e2 3.9e-1 6.798e0 6.798e0
1.13e2 3.9e-1 6.809e0 6.809e0
1.14e2 3.9e-1 6.819e0 6.819e0
1.15e2 3.9e-1 6.829e0 6.829e0
1.16e2 3.9e-1 6.839e0 6.839e0
1.17e2 3.9e-1 6.85e0 6.85e0
1.18e2 3.9e-1 6.859e0 6.859e0
1.19e2 3.9e-1 6.869e0 6.869e0
1.2e2 3.9e-1 6.879e0 6.879e0
1.21e2 3.9e-1 6.889e0 6.889e0
1.22e2 3.9e-1 6.899e0 6.899e0
1.23e2 3.9e-1 6.908e0 6.908e0
1.24e2 3.9e-1 6.918e0 6.918e0
1.25e2 3.9e-1 6.927e0 6.927e0
1.26e2 3.9e-1 6.937e0 6.937e0
1.27e2 3.9e-1 6.946e0 6.946e0
1.28e2 3.9e-1 6.955e0 6.955e0
1.29e2 3.9e-1 6.965e0 6.965e0
1.3e2 3.9e-1 6.974e0 6.974e0
1.31e2 3.9e-1 6.983e0 6.983e0
1.32e2 3.9e-1 6.992e0 6.992e0
1.33e2 3.9e-1 7.001e0 7.001e0
1.34e2 3.9e-1 7.01e0 7.01e0
1.35e2 3.9e-1 7.019e0 7.019e0
1.36e2 3.9e-1 7.028e0 7.028e0
1.37e2 3.9e-1 7.036e0 7.036e0
1.38e2 3.9e-1 7.045e0 7.045e0
1.39e2 3.9e-1 7.054e0 7.054e0
1.4e2 3.9e-1 7.062e0 7.062e0
1.41e2 3.9e-1 7.071e0 7.071e0
1.42e2 3.9e-1 7.079e0 7.079e0
1.43e2 3.9e-1 7.088e0 7.088e0
1.44e2 3.9e-1 7.096e0 7.096e0
1.45e2 3.9e-1 7.105e0 7.105e0
1.46e2 3.9e-1 7.113e0 7.113e0
1.47e2 3.9e-1 7.121e0 7.121e0
1.48e2 3.9e-1 7.129e0 7.129e0
1.49e2 3.9e-1 7.137e0 7.137e0
1.5e2 3.9e-1 7.145e0 7.145e0
1.51e2 3.9e-1 7.153e0 7.153e0
1.52e2 3.9e-1 7.161e0 7.161e0
1.53e2 3.9e-1 7.169e0 7.169e0
1.54e2 3.9e-1 7.177e0 7.177e0
1.55e2 3.9e-1 7.185e0 7.185e0
1.56e2 3.9e-1 7.193e0 7.193e0
1.57e2 3.9e-1 7.201e0 7.201e0
1.58e2 3.9e-1 7.208e0 7.208e0
1.59e2 3.9e-1 7.216e0 7.216e0
1.6e2 3.9e-1 7.224e0 7.224e0
1.61e2 3.9e-1 7.231e0 7.231e0
1.62e2 3.9e-1 7.239e0 7.239e0
1.63e2 3.9e-1 7.246e0 7.246e0
1.64e2 3.9e-1 7.254e0 7.254e0
1.65e2 3.9e-1 7.261e0 7.261e0
1.66e2 3.9e-1 7.269e0 7.269e0
1.67e2 3.9e-1 7.276e0 7.276e0
1.68e2 3.9e-1 7.283e0 7.283e0
1.69e2 3.9e-1 7.291e0 7.291e0
1.7e2 3.9e-1 7.298e0 7.298e0
1.71e2 3.9e-1 7.305e0 7.305e0
1.72e2 3.9e-1 7.312e0 7.312e0
1.73e2 3.9e-1 7.319e0 7.319e0
1.74e2 3.9e-1 7.326e0 7.326e0
1.75e2 3.9e-1 7.333e0 7.333e0
1.76e2 3.9e-1 7.34e0 7.34e0
1.77e2 3.9e-1 7.347e0 7.347e0
1.78e2 3.9e-1 7.354e0 7.354e0
1.79e2 3.9e-1 7.361e0 7.361e0
1.8e2 3.9e-1 7.368e0 7.368e0
1.81e2 3.9e-1 7.375e0 7.375e0
1.82e2 3.9e-1 7.382e0 7.382e0
1.83e2 3.9e-1 7.388e0 7.388e0
1.84e2 3.9e-1 7.395e0 7.395e0
1.85e2 3.9e-1 7.402e0 7.402e0
1.86e2 3.9e-1 7.409e0 7.409e0
1.87e2 3.9e-1 7.415e0 7.415e0
1.88e2 3.9e-1 7.422e0 7.422e0
1.89e2 3.9e-1 7.428e0 7.428e0
1.9e2 3.9e-1 7.435e0 7.435e0
1.91e2 3.9e-1 7.441e0 7.441e0
1.92e2 3.9e-1 7.448e0 7.448e0
1.93e2 3.9e-1 7.454e0 7.454e0
1.94e2 3.9e-1 7.461e0 7.461e0
1.95e2 3.9e-1 7.467e0 7.467e0
1.96e2 3.9e-1 7.473e0 7.473e0
1.97e2 3.9e-1 7.48e0 7.48e0
1.98e2 3.9e-1 7.486e0 7.486e0
1.99e2 3.9e-1 7.492e0 7.492e0
2.0e2 3.9e-1 7.499e0 7.499e0

5.0e0 4.0e-1 6.006e0 6.006e0
6.0e0 4.0e-1 5.692e0 5.692e0
7.0e0 4.0e-1 5.436e0 5.436e0
8.0e0 4.0e-1 5.251e0 5.251e0
9.0e0 4.0e-1 5.144e0 5.144e0
1.0e1 4.0e-1 5.093e0 5.093e0
1.1e1 4.0e-1 5.074e0 5.074e0
1.2e1 4.0e-1 5.066e0 5.066e0
1.3e1 4.0e-1 5.064e0 5.064e0
1.4e1 4.0e-1 5.068e0 5.068e0
1.5e1 4.0e-1 5.079e0 5.079e0
1.6e1 4.0e-1 5.096e0 5.096e0
1.7e1 4.0e-1 5.118e0 5.118e0
1.8e1 4.0e-1 5.141e0 5.141e0
1.9e1 4.0e-1 5.165e0 5.165e0
2.0e1 4.0e-1 5.191e0 5.191e0
2.1e1 4.0e-1 5.217e0 5.217e0
2.2e1 4.0e-1 5.244e0 5.244e0
2.3e1 4.0e-1 5.271e0 5.271e0
2.4e1 4.0e-1 5.299e0 5.299e0
2.5e1 4.0e-1 5.326e0 5.326e0
2.6e1 4.0e-1 5.354e0 5.354e0
2.7e1 4.0e-1 5.381e0 5.381e0
2.8e1 4.0e-1 5.408e0 5.408e0
2.9e1 4.0e-1 5.435e0 5.435e0
3.0e1 4.0e-1 5.461e0 5.461e0
3.1e1 4.0e-1 5.488e0 5.488e0
3.2e1 4.0e-1 5.514e0 5.514e0
3.3e1 4.0e-1 5.539e0 5.539e0
3.4e1 4.0e-1 5.565e0 5.565e0
3.5e1 4.0e-1 5.59e0 5.59e0
3.6e1 4.0e-1 5.614e0 5.614e0
3.7e1 4.0e-1 5.638e0 5.638e0
3.8e1 4.0e-1 5.662e0 5.662e0
3.9e1 4.0e-1 5.686e0 5.686e0
4.0e1 4.0e-1 5.709e0 5.709e0
4.1e1 4.0e-1 5.732e0 5.732e0
4.2e1 4.0e-1 5.754e0 5.754e0
4.3e1 4.0e-1 5.777e0 5.777e0
4.4e1 4.0e-1 5.798e0 5.798e0
4.5e1 4.0e-1 5.82e0 5.82e0
4.6e1 4.0e-1 5.841e0 5.841e0
4.7e1 4.0e-1 5.862e0 5.862e0
4.8e1 4.0e-1 5.883e0 5.883e0
4.9e1 4.0e-1 5.903e0 5.903e0
5.0e1 4.0e-1 5.923e0 5.923e0
5.1e1 4.0e-1 5.943e0 5.943e0
5.2e1 4.0e-1 5.962e0 5.962e0
5.3e1 4.0e-1 5.981e0 5.981e0
5.4e1 4.0e-1 6.0e0 6.0e0
5.5e1 4.0e-1 6.019e0 6.019e0
5.6e1 4.0e-1 6.037e0 6.037e0
5.7e1 4.0e-1 6.056e0 6.056e0
5.8e1 4.0e-1 6.074e0 6.074e0
5.9e1 4.0e-1 6.091e0 6.091e0
6.0e1 4.0e-1 6.109e0 6.109e0
6.1e1 4.0e-1 6.126e0 6.126e0
6.2e1 4.0e-1 6.143e0 6.143e0
6.3e1 4.0e-1 6.16e0 6.16e0
6.4e1 4.0e-1 6.177e0 6.177e0
6.5e1 4.0e-1 6.193e0 6.193e0
6.6e1 4.0e-1 6.209e0 6.209e0
6.7e1 4.0e-1 6.225e0 6.225e0
6.8e1 4.0e-1 6.241e0 6.241e0
6.9e1 4.0e-1 6.257e0 6.257e0
7.0e1 4.0e-1 6.272e0 6.272e0
7.1e1 4.0e-1 6.288e0 6.288e0
7.2e1 4.0e-1 6.303e0 6.303e0
7.3e1 4.0e-1 6.318e0 6.318e0
7.4e1 4.0e-1 6.333e0 6.333e0
7.5e1 4.0e-1 6.347e0 6.347e0
7.6e1 4.0e-1 6.362e0 6.362e0
7.7e1 4.0e-1 6.376e0 6.376e0
7.8e1 4.0e-1 6.39e0 6.39e0
7.9e1 4.0e-1 6.404e0 6.404e0
8.0e1 4.0e-1 6.418e0 6.418e0
8.1e1 4.0e-1 6.432e0 6.432e0
8.2e1 4.0e-1 6.445e0 6.445e0
8.3e1 4.0e-1 6.459e0 6.459e0
8.4e1 4.0e-1 6.472e0 6.472e0
8.5e1 4.0e-1 6.486e0 6.486e0
8.6e1 4.0e-1 6.499e0 6.499e0
8.7e1 4.0e-1 6.512e0 6.512e0
8.8e1 4.0e-1 6.524e0 6.524e0
8.9e1 4.0e-1 6.537e0 6.537e0
9.0e1 4.0e-1 6.55e0 6.55e0
9.1e1 4.0e-1 6.562e0 6.562e0
9.2e1 4.0e-1 6.574e0 6.574e0
9.3e1 4.0e-1 6.587e0 6.587e0
9.4e1 4.0e-1 6.599e0 6.599e0
9.5e1 4.0e-1 6.611e0 6.611e0
9.6e1 4.0e-1 6.623e0 6.623e0
9.7e1 4.0e-1 6.635e0 6.635e0
9.8e1 4.0e-1 6.646e0 6.646e0
9.9e1 4.0e-1 6.658e0 6.658e0
1.0e2 4.0e-1 6.669e0 6.669e0
1.01e2 4.0e-1 6.681e0 6.681e0
1.02e2 4.0e-1 6.692e0 6.692e0
1.03e2 4.0e-1 6.703e0 6.703e0
1.04e2 4.0e-1 6.715e0 6.715e0
1.05e2 4.0e-1 6.726e0 6.726e0
1.06e2 4.0e-1 6.737e0 6.737e0
1.07e2 4.0e-1 6.747e0 6.747e0
1.08e2 4.0e-1 6.758e0 6.758e0
1.09e2 4.0e-1 6.769e0 6.769e0
1.1e2 4.0e-1 6.779e0 6.779e0
1.11e2 4.0e-1 6.79e0 6.79e0
1.12e2 4.0e-1 6.8e0 6.8e0
1.13e2 4.0e-1 6.811e0 6.811e0
1.14e2 4.0e-1 6.821e0 6.821e0
1.15e2 4.0e-1 6.831e0 6.831e0
1.16e2 4.0e-1 6.841e0 6.841e0
1.17e2 4.0e-1 6.851e0 6.851e0
1.18e2 4.0e-1 6.861e0 6.861e0
1.19e2 4.0e-1 6.871e0 6.871e0
1.2e2 4.0e-1 6.881e0 6.881e0
1.21e2 4.0e-1 6.891e0 6.891e0
1.22e2 4.0e-1 6.901e0 6.901e0
1.23e2 4.0e-1 6.91e0 6.91e0
1.24e2 4.0e-1 6.92e0 6.92e0
1.25e2 4.0e-1 6.929e0 6.929e0
1.26e2 4.0e-1 6.939e0 6.939e0
1.27e2 4.0e-1 6.948e0 6.948e0
1.28e2 4.0e-1 6.957e0 6.957e0
1.29e2 4.0e-1 6.967e0 6.967e0
1.3e2 4.0e-1 6.976e0 6.976e0
1.31e2 4.0e-1 6.985e0 6.985e0
1.32e2 4.0e-1 6.994e0 6.994e0
1.33e2 4.0e-1 7.003e0 7.003e0
1.34e2 4.0e-1 7.012e0 7.012e0
1.35e2 4.0e-1 7.021e0 7.021e0
1.36e2 4.0e-1 7.029e0 7.029e0
1.37e2 4.0e-1 7.038e0 7.038e0
1.38e2 4.0e-1 7.047e0 7.047e0
1.39e2 4.0e-1 7.056e0 7.056e0
1.4e2 4.0e-1 7.064e0 7.064e0
1.41e2 4.0e-1 7.073e0 7.073e0
1.42e2 4.0e-1 7.081e0 7.081e0
1.43e2 4.0e-1 7.09e0 7.09e0
1.44e2 4.0e-1 7.098e0 7.098e0
1.45e2 4.0e-1 7.106e0 7.106e0
1.46e2 4.0e-1 7.115e0 7.115e0
1.47e2 4.0e-1 7.123e0 7.123e0
1.48e2 4.0e-1 7.131e0 7.131e0
1.49e2 4.0e-1 7.139e0 7.139e0
1.5e2 4.0e-1 7.147e0 7.147e0
1.51e2 4.0e-1 7.155e0 7.155e0
1.52e2 4.0e-1 7.163e0 7.163e0
1.53e2 4.0e-1 7.171e0 7.171e0
1.54e2 4.0e-1 7.179e0 7.179e0
1.55e2 4.0e-1 7.187e0 7.187e0
1.56e2 4.0e-1 7.195e0 7.195e0
1.57e2 4.0e-1 7.202e0 7.202e0
1.58e2 4.0e-1 7.21e0 7.21e0
1.59e2 4.0e-1 7.218e0 7.218e0
1.6e2 4.0e-1 7.225e0 7.225e0
1.61e2 4.0e-1 7.233e0 7.233e0
1.62e2 4.0e-1 7.241e0 7.241e0
1.63e2 4.0e-1 7.248e0 7.248e0
1.64e2 4.0e-1 7.256e0 7.256e0
1.65e2 4.0e-1 7.263e0 7.263e0
1.66e2 4.0e-1 7.27e0 7.27e0
1.67e2 4.0e-1 7.278e0 7.278e0
1.68e2 4.0e-1 7.285e0 7.285e0
1.69e2 4.0e-1 7.292e0 7.292e0
1.7e2 4.0e-1 7.299e0 7.299e0
1.71e2 4.0e-1 7.307e0 7.307e0
1.72e2 4.0e-1 7.314e0 7.314e0
1.73e2 4.0e-1 7.321e0 7.321e0
1.74e2 4.0e-1 7.328e0 7.328e0
1.75e2 4.0e-1 7.335e0 7.335e0
1.76e2 4.0e-1 7.342e0 7.342e0
1.77e2 4.0e-1 7.349e0 7.349e0
1.78e2 4.0e-1 7.356e0 7.356e0
1.79e2 4.0e-1 7.363e0 7.363e0
1.8e2 4.0e-1 7.37e0 7.37e0
1.81e2 4.0e-1 7.376e0 7.376e0
1.82e2 4.0e-1 7.383e0 7.383e0
1.83e2 4.0e-1 7.39e0 7.39e0
1.84e2 4.0e-1 7.397e0 7.397e0
1.85e2 4.0e-1 7.403e0 7.403e0
1.86e2 4.0e-1 7.41e0 7.41e0
1.87e2 4.0e-1 7.417e0 7.417e0
1.88e2 4.0e-1 7.423e0 7.423e0
1.89e2 4.0e-1 7.43e0 7.43e0
1.9e2 4.0e-1 7.436e0 7.436e0
1.91e2 4.0e-1 7.443e0 7.443e0
1.92e2 4.0e-1 7.449e0 7.449e0
1.93e2 4.0e-1 7.456e0 7.456e0
1.94e2 4.0e-1 7.462e0 7.462e0
1.95e2 4.0e-1 7.469e0 7.469e0
1.96e2 4.0e-1 7.475e0 7.475e0
1.97e2 4.0e-1 7.481e0 7.481e0
1.98e2 4.0e-1 7.488e0 7.488e0
1.99e2 4.0e-1 7.494e0 7.494e0
2.0e2 4.0e-1 7.5e0 7.5e0

5.0e0 4.1e-1 5.994e0 5.994e0
6.0e0 4.1e-1 5.682e0 5.682e0
7.0e0 4.1e-1 5.428e0 5.428e0
8.0e0 4.1e-1 5.245e0 5.245e0
9.0e0 4.1e-1 5.138e0 5.138e0
1.0e1 4.1e-1 5.088e0 5.088e0
1.1e1 4.1e-1 5.07e0 5.07e0
1.2e1 4.1e-1 5.063e0 5.063e0
1.3e1 4.1e-1 5.061e0 5.061e0
1.4e1 4.1e-1 5.066e0 5.066e0
1.5e1 4.1e-1 5.078e0 5.078e0
1.6e1 4.1e-1 5.095e0 5.095e0
1.7e1 4.1e-1 5.117e0 5.117e0
1.8e1 4.1e-1 5.14e0 5.14e0
1.9e1 4.1e-1 5.165e0 5.165e0
2.0e1 4.1e-1 5.191e0 5.191e0
2.1e1 4.1e-1 5.217e0 5.217e0
2.2e1 4.1e-1 5.244e0 5.244e0
2.3e1 4.1e-1 5.272e0 5.272e0
2.4e1 4.1e-1 5.299e0 5.299e0
2.5e1 4.1e-1 5.327e0 5.327e0
2.6e1 4.1e-1 5.355e0 5.355e0
2.7e1 4.1e-1 5.382e0 5.382e0
2.8e1 4.1e-1 5.409e0 5.409e0
2.9e1 4.1e-1 5.436e0 5.436e0
3.0e1 4.1e-1 5.463e0 5.463e0
3.1e1 4.1e-1 5.489e0 5.489e0
3.2e1 4.1e-1 5.515e0 5.515e0
3.3e1 4.1e-1 5.541e0 5.541e0
3.4e1 4.1e-1 5.566e0 5.566e0
3.5e1 4.1e-1 5.591e0 5.591e0
3.6e1 4.1e-1 5.616e0 5.616e0
3.7e1 4.1e-1 5.64e0 5.64e0
3.8e1 4.1e-1 5.664e0 5.664e0
3.9e1 4.1e-1 5.688e0 5.688e0
4.0e1 4.1e-1 5.711e0 5.711e0
4.1e1 4.1e-1 5.734e0 5.734e0
4.2e1 4.1e-1 5.757e0 5.757e0
4.3e1 4.1e-1 5.779e0 5.779e0
4.4e1 4.1e-1 5.801e0 5.801e0
4.5e1 4.1e-1 5.822e0 5.822e0
4.6e1 4.1e-1 5.843e0 5.843e0
4.7e1 4.1e-1 5.864e0 5.864e0
4.8e1 4.1e-1 5.885e0 5.885e0
4.9e1 4.1e-1 5.905e0 5.905e0
5.0e1 4.1e-1 5.925e0 5.925e0
5.1e1 4.1e-1 5.945e0 5.945e0
5.2e1 4.1e-1 5.965e0 5.965e0
5.3e1 4.1e-1 5.984e0 5.984e0
5.4e1 4.1e-1 6.003e0 6.003e0
5.5e1 4.1e-1 6.021e0 6.021e0
5.6e1 4.1e-1 6.04e0 6.04e0
5.7e1 4.1e-1 6.058e0 6.058e0
5.8e1 4.1e-1 6.076e0 6.076e0
5.9e1 4.1e-1 6.094e0 6.094e0
6.0e1 4.1e-1 6.111e0 6.111e0
6.1e1 4.1e-1 6.128e0 6.128e0
6.2e1 4.1e-1 6.145e0 6.145e0
6.3e1 4.1e-1 6.162e0 6.162e0
6.4e1 4.1e-1 6.179e0 6.179e0
6.5e1 4.1e-1 6.195e0 6.195e0
6.6e1 4.1e-1 6.212e0 6.212e0
6.7e1 4.1e-1 6.228e0 6.228e0
6.8e1 4.1e-1 6.243e0 6.243e0
6.9e1 4.1e-1 6.259e0 6.259e0
7.0e1 4.1e-1 6.275e0 6.275e0
7.1e1 4.1e-1 6.29e0 6.29e0
7.2e1 4.1e-1 6.305e0 6.305e0
7.3e1 4.1e-1 6.32e0 6.32e0
7.4e1 4.1e-1 6.335e0 6.335e0
7.5e1 4.1e-1 6.349e0 6.349e0
7.6e1 4.1e-1 6.364e0 6.364e0
7.7e1 4.1e-1 6.378e0 6.378e0
7.8e1 4.1e-1 6.392e0 6.392e0
7.9e1 4.1e-1 6.407e0 6.407e0
8.0e1 4.1e-1 6.42e0 6.42e0
8.1e1 4.1e-1 6.434e0 6.434e0
8.2e1 4.1e-1 6.448e0 6.448e0
8.3e1 4.1e-1 6.461e0 6.461e0
8.4e1 4.1e-1 6.475e0 6.475e0
8.5e1 4.1e-1 6.488e0 6.488e0
8.6e1 4.1e-1 6.501e0 6.501e0
8.7e1 4.1e-1 6.514e0 6.514e0
8.8e1 4.1e-1 6.527e0 6.527e0
8.9e1 4.1e-1 6.539e0 6.539e0
9.0e1 4.1e-1 6.552e0 6.552e0
9.1e1 4.1e-1 6.564e0 6.564e0
9.2e1 4.1e-1 6.577e0 6.577e0
9.3e1 4.1e-1 6.589e0 6.589e0
9.4e1 4.1e-1 6.601e0 6.601e0
9.5e1 4.1e-1 6.613e0 6.613e0
9.6e1 4.1e-1 6.625e0 6.625e0
9.7e1 4.1e-1 6.637e0 6.637e0
9.8e1 4.1e-1 6.648e0 6.648e0
9.9e1 4.1e-1 6.66e0 6.66e0
1.0e2 4.1e-1 6.672e0 6.672e0
1.01e2 4.1e-1 6.683e0 6.683e0
1.02e2 4.1e-1 6.694e0 6.694e0
1.03e2 4.1e-1 6.706e0 6.706e0
1.04e2 4.1e-1 6.717e0 6.717e0
1.05e2 4.1e-1 6.728e0 6.728e0
1.06e2 4.1e-1 6.739e0 6.739e0
1.07e2 4.1e-1 6.749e0 6.749e0
1.08e2 4.1e-1 6.76e0 6.76e0
1.09e2 4.1e-1 6.771e0 6.771e0
1.1e2 4.1e-1 6.782e0 6.782e0
1.11e2 4.1e-1 6.792e0 6.792e0
1.12e2 4.1e-1 6.802e0 6.802e0
1.13e2 4.1e-1 6.813e0 6.813e0
1.14e2 4.1e-1 6.823e0 6.823e0
1.15e2 4.1e-1 6.833e0 6.833e0
1.16e2 4.1e-1 6.843e0 6.843e0
1.17e2 4.1e-1 6.853e0 6.853e0
1.18e2 4.1e-1 6.863e0 6.863e0
1.19e2 4.1e-1 6.873e0 6.873e0
1.2e2 4.1e-1 6.883e0 6.883e0
1.21e2 4.1e-1 6.893e0 6.893e0
1.22e2 4.1e-1 6.903e0 6.903e0
1.23e2 4.1e-1 6.912e0 6.912e0
1.24e2 4.1e-1 6.922e0 6.922e0
1.25e2 4.1e-1 6.931e0 6.931e0
1.26e2 4.1e-1 6.941e0 6.941e0
1.27e2 4.1e-1 6.95e0 6.95e0
1.28e2 4.1e-1 6.959e0 6.959e0
1.29e2 4.1e-1 6.969e0 6.969e0
1.3e2 4.1e-1 6.978e0 6.978e0
1.31e2 4.1e-1 6.987e0 6.987e0
1.32e2 4.1e-1 6.996e0 6.996e0
1.33e2 4.1e-1 7.005e0 7.005e0
1.34e2 4.1e-1 7.014e0 7.014e0
1.35e2 4.1e-1 7.023e0 7.023e0
1.36e2 4.1e-1 7.031e0 7.031e0
1.37e2 4.1e-1 7.04e0 7.04e0
1.38e2 4.1e-1 7.049e0 7.049e0
1.39e2 4.1e-1 7.057e0 7.057e0
1.4e2 4.1e-1 7.066e0 7.066e0
1.41e2 4.1e-1 7.075e0 7.075e0
1.42e2 4.1e-1 7.083e0 7.083e0
1.43e2 4.1e-1 7.091e0 7.091e0
1.44e2 4.1e-1 7.1e0 7.1e0
1.45e2 4.1e-1 7.108e0 7.108e0
1.46e2 4.1e-1 7.116e0 7.116e0
1.47e2 4.1e-1 7.125e0 7.125e0
1.48e2 4.1e-1 7.133e0 7.133e0
1.49e2 4.1e-1 7.141e0 7.141e0
1.5e2 4.1e-1 7.149e0 7.149e0
1.51e2 4.1e-1 7.157e0 7.157e0
1.52e2 4.1e-1 7.165e0 7.165e0
1.53e2 4.1e-1 7.173e0 7.173e0
1.54e2 4.1e-1 7.181e0 7.181e0
1.55e2 4.1e-1 7.189e0 7.189e0
1.56e2 4.1e-1 7.196e0 7.196e0
1.57e2 4.1e-1 7.204e0 7.204e0
1.58e2 4.1e-1 7.212e0 7.212e0
1.59e2 4.1e-1 7.22e0 7.22e0
1.6e2 4.1e-1 7.227e0 7.227e0
1.61e2 4.1e-1 7.235e0 7.235e0
1.62e2 4.1e-1 7.242e0 7.242e0
1.63e2 4.1e-1 7.25e0 7.25e0
1.64e2 4.1e-1 7.257e0 7.257e0
1.65e2 4.1e-1 7.265e0 7.265e0
1.66e2 4.1e-1 7.272e0 7.272e0
1.67e2 4.1e-1 7.279e0 7.279e0
1.68e2 4.1e-1 7.287e0 7.287e0
1.69e2 4.1e-1 7.294e0 7.294e0
1.7e2 4.1e-1 7.301e0 7.301e0
1.71e2 4.1e-1 7.308e0 7.308e0
1.72e2 4.1e-1 7.315e0 7.315e0
1.73e2 4.1e-1 7.323e0 7.323e0
1.74e2 4.1e-1 7.33e0 7.33e0
1.75e2 4.1e-1 7.337e0 7.337e0
1.76e2 4.1e-1 7.344e0 7.344e0
1.77e2 4.1e-1 7.351e0 7.351e0
1.78e2 4.1e-1 7.358e0 7.358e0
1.79e2 4.1e-1 7.364e0 7.364e0
1.8e2 4.1e-1 7.371e0 7.371e0
1.81e2 4.1e-1 7.378e0 7.378e0
1.82e2 4.1e-1 7.385e0 7.385e0
1.83e2 4.1e-1 7.392e0 7.392e0
1.84e2 4.1e-1 7.398e0 7.398e0
1.85e2 4.1e-1 7.405e0 7.405e0
1.86e2 4.1e-1 7.412e0 7.412e0
1.87e2 4.1e-1 7.418e0 7.418e0
1.88e2 4.1e-1 7.425e0 7.425e0
1.89e2 4.1e-1 7.431e0 7.431e0
1.9e2 4.1e-1 7.438e0 7.438e0
1.91e2 4.1e-1 7.445e0 7.445e0
1.92e2 4.1e-1 7.451e0 7.451e0
1.93e2 4.1e-1 7.457e0 7.457e0
1.94e2 4.1e-1 7.464e0 7.464e0
1.95e2 4.1e-1 7.47e0 7.47e0
1.96e2 4.1e-1 7.477e0 7.477e0
1.97e2 4.1e-1 7.483e0 7.483e0
1.98e2 4.1e-1 7.489e0 7.489e0
1.99e2 4.1e-1 7.495e0 7.495e0
2.0e2 4.1e-1 7.502e0 7.502e0

5.0e0 4.2e-1 5.982e0 5.982e0
6.0e0 4.2e-1 5.673e0 5.673e0
7.0e0 4.2e-1 5.42e0 5.42e0
8.0e0 4.2e-1 5.238e0 5.238e0
9.0e0 4.2e-1 5.133e0 5.133e0
1.0e1 4.2e-1 5.083e0 5.083e0
1.1e1 4.2e-1 5.066e0 5.066e0
1.2e1 4.2e-1 5.059e0 5.059e0
1.3e1 4.2e-1 5.059e0 5.059e0
1.4e1 4.2e-1 5.064e0 5.064e0
1.5e1 4.2e-1 5.076e0 5.076e0
1.6e1 4.2e-1 5.094e0 5.094e0
1.7e1 4.2e-1 5.116e0 5.116e0
1.8e1 4.2e-1 5.14e0 5.14e0
1.9e1 4.2e-1 5.165e0 5.165e0
2.0e1 4.2e-1 5.191e0 5.191e0
2.1e1 4.2e-1 5.217e0 5.217e0
2.2e1 4.2e-1 5.245e0 5.245e0
2.3e1 4.2e-1 5.272e0 5.272e0
2.4e1 4.2e-1 5.3e0 5.3e0
2.5e1 4.2e-1 5.328e0 5.328e0
2.6e1 4.2e-1 5.356e0 5.356e0
2.7e1 4.2e-1 5.383e0 5.383e0
2.8e1 4.2e-1 5.411e0 5.411e0
2.9e1 4.2e-1 5.438e0 5.438e0
3.0e1 4.2e-1 5.465e0 5.465e0
3.1e1 4.2e-1 5.491e0 5.491e0
3.2e1 4.2e-1 5.517e0 5.517e0
3.3e1 4.2e-1 5.543e0 5.543e0
3.4e1 4.2e-1 5.568e0 5.568e0
3.5e1 4.2e-1 5.593e0 5.593e0
3.6e1 4.2e-1 5.618e0 5.618e0
3.7e1 4.2e-1 5.642e0 5.642e0
3.8e1 4.2e-1 5.666e0 5.666e0
3.9e1 4.2e-1 5.69e0 5.69e0
4.0e1 4.2e-1 5.713e0 5.713e0
4.1e1 4.2e-1 5.736e0 5.736e0
4.2e1 4.2e-1 5.759e0 5.759e0
4.3e1 4.2e-1 5.781e0 5.781e0
4.4e1 4.2e-1 5.803e0 5.803e0
4.5e1 4.2e-1 5.824e0 5.824e0
4.6e1 4.2e-1 5.846e0 5.846e0
4.7e1 4.2e-1 5.867e0 5.867e0
4.8e1 4.2e-1 5.887e0 5.887e0
4.9e1 4.2e-1 5.908e0 5.908e0
5.0e1 4.2e-1 5.928e0 5.928e0
5.1e1 4.2e-1 5.947e0 5.947e0
5.2e1 4.2e-1 5.967e0 5.967e0
5.3e1 4.2e-1 5.986e0 5.986e0
5.4e1 4.2e-1 6.005e0 6.005e0
5.5e1 4.2e-1 6.024e0 6.024e0
5.6e1 4.2e-1 6.042e0 6.042e0
5.7e1 4.2e-1 6.06e0 6.06e0
5.8e1 4.2e-1 6.078e0 6.078e0
5.9e1 4.2e-1 6.096e0 6.096e0
6.0e1 4.2e-1 6.114e0 6.114e0
6.1e1 4.2e-1 6.131e0 6.131e0
6.2e1 4.2e-1 6.148e0 6.148e0
6.3e1 4.2e-1 6.165e0 6.165e0
6.4e1 4.2e-1 6.181e0 6.181e0
6.5e1 4.2e-1 6.198e0 6.198e0
6.6e1 4.2e-1 6.214e0 6.214e0
6.7e1 4.2e-1 6.23e0 6.23e0
6.8e1 4.2e-1 6.246e0 6.246e0
6.9e1 4.2e-1 6.262e0 6.262e0
7.0e1 4.2e-1 6.277e0 6.277e0
7.1e1 4.2e-1 6.292e0 6.292e0
7.2e1 4.2e-1 6.307e0 6.307e0
7.3e1 4.2e-1 6.322e0 6.322e0
7.4e1 4.2e-1 6.337e0 6.337e0
7.5e1 4.2e-1 6.352e0 6.352e0
7.6e1 4.2e-1 6.366e0 6.366e0
7.7e1 4.2e-1 6.381e0 6.381e0
7.8e1 4.2e-1 6.395e0 6.395e0
7.9e1 4.2e-1 6.409e0 6.409e0
8.0e1 4.2e-1 6.423e0 6.423e0
8.1e1 4.2e-1 6.436e0 6.436e0
8.2e1 4.2e-1 6.45e0 6.45e0
8.3e1 4.2e-1 6.464e0 6.464e0
8.4e1 4.2e-1 6.477e0 6.477e0
8.5e1 4.2e-1 6.49e0 6.49e0
8.6e1 4.2e-1 6.503e0 6.503e0
8.7e1 4.2e-1 6.516e0 6.516e0
8.8e1 4.2e-1 6.529e0 6.529e0
8.9e1 4.2e-1 6.542e0 6.542e0
9.0e1 4.2e-1 6.554e0 6.554e0
9.1e1 4.2e-1 6.567e0 6.567e0
9.2e1 4.2e-1 6.579e0 6.579e0
9.3e1 4.2e-1 6.591e0 6.591e0
9.4e1 4.2e-1 6.603e0 6.603e0
9.5e1 4.2e-1 6.615e0 6.615e0
9.6e1 4.2e-1 6.627e0 6.627e0
9.7e1 4.2e-1 6.639e0 6.639e0
9.8e1 4.2e-1 6.651e0 6.651e0
9.9e1 4.2e-1 6.662e0 6.662e0
1.0e2 4.2e-1 6.674e0 6.674e0
1.01e2 4.2e-1 6.685e0 6.685e0
1.02e2 4.2e-1 6.696e0 6.696e0
1.03e2 4.2e-1 6.708e0 6.708e0
1.04e2 4.2e-1 6.719e0 6.719e0
1.05e2 4.2e-1 6.73e0 6.73e0
1.06e2 4.2e-1 6.741e0 6.741e0
1.07e2 4.2e-1 6.752e0 6.752e0
1.08e2 4.2e-1 6.762e0 6.762e0
1.09e2 4.2e-1 6.773e0 6.773e0
1.1e2 4.2e-1 6.784e0 6.784e0
1.11e2 4.2e-1 6.794e0 6.794e0
1.12e2 4.2e-1 6.805e0 6.805e0
1.13e2 4.2e-1 6.815e0 6.815e0
1.14e2 4.2e-1 6.825e0 6.825e0
1.15e2 4.2e-1 6.835e0 6.835e0
1.16e2 4.2e-1 6.845e0 6.845e0
1.17e2 4.2e-1 6.856e0 6.856e0
1.18e2 4.2e-1 6.865e0 6.865e0
1.19e2 4.2e-1 6.875e0 6.875e0
1.2e2 4.2e-1 6.885e0 6.885e0
1.21e2 4.2e-1 6.895e0 6.895e0
1.22e2 4.2e-1 6.905e0 6.905e0
1.23e2 4.2e-1 6.914e0 6.914e0
1.24e2 4.2e-1 6.924e0 6.924e0
1.25e2 4.2e-1 6.933e0 6.933e0
1.26e2 4.2e-1 6.943e0 6.943e0
1.27e2 4.2e-1 6.952e0 6.952e0
1.28e2 4.2e-1 6.961e0 6.961e0
1.29e2 4.2e-1 6.97e0 6.97e0
1.3e2 4.2e-1 6.98e0 6.98e0
1.31e2 4.2e-1 6.989e0 6.989e0
1.32e2 4.2e-1 6.998e0 6.998e0
1.33e2 4.2e-1 7.007e0 7.007e0
1.34e2 4.2e-1 7.016e0 7.016e0
1.35e2 4.2e-1 7.025e0 7.025e0
1.36e2 4.2e-1 7.033e0 7.033e0
1.37e2 4.2e-1 7.042e0 7.042e0
1.38e2 4.2e-1 7.051e0 7.051e0
1.39e2 4.2e-1 7.059e0 7.059e0
1.4e2 4.2e-1 7.068e0 7.068e0
1.41e2 4.2e-1 7.076e0 7.076e0
1.42e2 4.2e-1 7.085e0 7.085e0
1.43e2 4.2e-1 7.093e0 7.093e0
1.44e2 4.2e-1 7.102e0 7.102e0
1.45e2 4.2e-1 7.11e0 7.11e0
1.46e2 4.2e-1 7.118e0 7.118e0
1.47e2 4.2e-1 7.126e0 7.126e0
1.48e2 4.2e-1 7.135e0 7.135e0
1.49e2 4.2e-1 7.143e0 7.143e0
1.5e2 4.2e-1 7.151e0 7.151e0
1.51e2 4.2e-1 7.159e0 7.159e0
1.52e2 4.2e-1 7.167e0 7.167e0
1.53e2 4.2e-1 7.175e0 7.175e0
1.54e2 4.2e-1 7.183e0 7.183e0
1.55e2 4.2e-1 7.19e0 7.19e0
1.56e2 4.2e-1 7.198e0 7.198e0
1.57e2 4.2e-1 7.206e0 7.206e0
1.58e2 4.2e-1 7.214e0 7.214e0
1.59e2 4.2e-1 7.221e0 7.221e0
1.6e2 4.2e-1 7.229e0 7.229e0
1.61e2 4.2e-1 7.237e0 7.237e0
1.62e2 4.2e-1 7.244e0 7.244e0
1.63e2 4.2e-1 7.252e0 7.252e0
1.64e2 4.2e-1 7.259e0 7.259e0
1.65e2 4.2e-1 7.266e0 7.266e0
1.66e2 4.2e-1 7.274e0 7.274e0
1.67e2 4.2e-1 7.281e0 7.281e0
1.68e2 4.2e-1 7.288e0 7.288e0
1.69e2 4.2e-1 7.296e0 7.296e0
1.7e2 4.2e-1 7.303e0 7.303e0
1.71e2 4.2e-1 7.31e0 7.31e0
1.72e2 4.2e-1 7.317e0 7.317e0
1.73e2 4.2e-1 7.324e0 7.324e0
1.74e2 4.2e-1 7.331e0 7.331e0
1.75e2 4.2e-1 7.338e0 7.338e0
1.76e2 4.2e-1 7.345e0 7.345e0
1.77e2 4.2e-1 7.352e0 7.352e0
1.78e2 4.2e-1 7.359e0 7.359e0
1.79e2 4.2e-1 7.366e0 7.366e0
1.8e2 4.2e-1 7.373e0 7.373e0
1.81e2 4.2e-1 7.38e0 7.38e0
1.82e2 4.2e-1 7.387e0 7.387e0
1.83e2 4.2e-1 7.393e0 7.393e0
1.84e2 4.2e-1 7.4e0 7.4e0
1.85e2 4.2e-1 7.407e0 7.407e0
1.86e2 4.2e-1 7.413e0 7.413e0
1.87e2 4.2e-1 7.42e0 7.42e0
1.88e2 4.2e-1 7.427e0 7.427e0
1.89e2 4.2e-1 7.433e0 7.433e0
1.9e2 4.2e-1 7.44e0 7.44e0
1.91e2 4.2e-1 7.446e0 7.446e0
1.92e2 4.2e-1 7.453e0 7.453e0
1.93e2 4.2e-1 7.459e0 7.459e0
1.94e2 4.2e-1 7.465e0 7.465e0
1.95e2 4.2e-1 7.472e0 7.472e0
1.96e2 4.2e-1 7.478e0 7.478e0
1.97e2 4.2e-1 7.484e0 7.484e0
1.98e2 4.2e-1 7.491e0 7.491e0
1.99e2 4.2e-1 7.497e0 7.497e0
2.0e2 4.2e-1 7.503e0 7.503e0

5.0e0 4.3e-1 5.97e0 5.97e0
6.0e0 4.3e-1 5.662e0 5.662e0
7.0e0 4.3e-1 5.411e0 5.411e0
8.0e0 4.3e-1 5.231e0 5.231e0
9.0e0 4.3e-1 5.127e0 5.127e0
1.0e1 4.3e-1 5.079e0 5.079e0
1.1e1 4.3e-1 5.062e0 5.062e0
1.2e1 4.3e-1 5.056e0 5.056e0
1.3e1 4.3e-1 5.056e0 5.056e0
1.4e1 4.3e-1 5.062e0 5.062e0
1.5e1 4.3e-1 5.074e0 5.074e0
1.6e1 4.3e-1 5.093e0 5.093e0
1.7e1 4.3e-1 5.115e0 5.115e0
1.8e1 4.3e-1 5.139e0 5.139e0
1.9e1 4.3e-1 5.164e0 5.164e0
2.0e1 4.3e-1 5.191e0 5.191e0
2.1e1 4.3e-1 5.218e0 5.218e0
2.2e1 4.3e-1 5.245e0 5.245e0
2.3e1 4.3e-1 5.273e0 5.273e0
2.4e1 4.3e-1 5.301e0 5.301e0
2.5e1 4.3e-1 5.329e0 5.329e0
2.6e1 4.3e-1 5.357e0 5.357e0
2.7e1 4.3e-1 5.385e0 5.385e0
2.8e1 4.3e-1 5.412e0 5.412e0
2.9e1 4.3e-1 5.439e0 5.439e0
3.0e1 4.3e-1 5.466e0 5.466e0
3.1e1 4.3e-1 5.493e0 5.493e0
3.2e1 4.3e-1 5.519e0 5.519e0
3.3e1 4.3e-1 5.545e0 5.545e0
3.4e1 4.3e-1 5.57e0 5.57e0
3.5e1 4.3e-1 5.595e0 5.595e0
3.6e1 4.3e-1 5.62e0 5.62e0
3.7e1 4.3e-1 5.645e0 5.645e0
3.8e1 4.3e-1 5.669e0 5.669e0
3.9e1 4.3e-1 5.692e0 5.692e0
4.0e1 4.3e-1 5.715e0 5.715e0
4.1e1 4.3e-1 5.738e0 5.738e0
4.2e1 4.3e-1 5.761e0 5.761e0
4.3e1 4.3e-1 5.783e0 5.783e0
4.4e1 4.3e-1 5.805e0 5.805e0
4.5e1 4.3e-1 5.827e0 5.827e0
4.6e1 4.3e-1 5.848e0 5.848e0
4.7e1 4.3e-1 5.869e0 5.869e0
4.8e1 4.3e-1 5.89e0 5.89e0
4.9e1 4.3e-1 5.91e0 5.91e0
5.0e1 4.3e-1 5.93e0 5.93e0
5.1e1 4.3e-1 5.95e0 5.95e0
5.2e1 4.3e-1 5.969e0 5.969e0
5.3e1 4.3e-1 5.989e0 5.989e0
5.4e1 4.3e-1 6.007e0 6.007e0
5.5e1 4.3e-1 6.026e0 6.026e0
5.6e1 4.3e-1 6.045e0 6.045e0
5.7e1 4.3e-1 6.063e0 6.063e0
5.8e1 4.3e-1 6.081e0 6.081e0
5.9e1 4.3e-1 6.098e0 6.098e0
6.0e1 4.3e-1 6.116e0 6.116e0
6.1e1 4.3e-1 6.133e0 6.133e0
6.2e1 4.3e-1 6.15e0 6.15e0
6.3e1 4.3e-1 6.167e0 6.167e0
6.4e1 4.3e-1 6.184e0 6.184e0
6.5e1 4.3e-1 6.2e0 6.2e0
6.6e1 4.3e-1 6.216e0 6.216e0
6.7e1 4.3e-1 6.232e0 6.232e0
6.8e1 4.3e-1 6.248e0 6.248e0
6.9e1 4.3e-1 6.264e0 6.264e0
7.0e1 4.3e-1 6.279e0 6.279e0
7.1e1 4.3e-1 6.295e0 6.295e0
7.2e1 4.3e-1 6.31e0 6.31e0
7.3e1 4.3e-1 6.325e0 6.325e0
7.4e1 4.3e-1 6.34e0 6.34e0
7.5e1 4.3e-1 6.354e0 6.354e0
7.6e1 4.3e-1 6.369e0 6.369e0
7.7e1 4.3e-1 6.383e0 6.383e0
7.8e1 4.3e-1 6.397e0 6.397e0
7.9e1 4.3e-1 6.411e0 6.411e0
8.0e1 4.3e-1 6.425e0 6.425e0
8.1e1 4.3e-1 6.439e0 6.439e0
8.2e1 4.3e-1 6.452e0 6.452e0
8.3e1 4.3e-1 6.466e0 6.466e0
8.4e1 4.3e-1 6.479e0 6.479e0
8.5e1 4.3e-1 6.492e0 6.492e0
8.6e1 4.3e-1 6.505e0 6.505e0
8.7e1 4.3e-1 6.518e0 6.518e0
8.8e1 4.3e-1 6.531e0 6.531e0
8.9e1 4.3e-1 6.544e0 6.544e0
9.0e1 4.3e-1 6.556e0 6.556e0
9.1e1 4.3e-1 6.569e0 6.569e0
9.2e1 4.3e-1 6.581e0 6.581e0
9.3e1 4.3e-1 6.593e0 6.593e0
9.4e1 4.3e-1 6.606e0 6.606e0
9.5e1 4.3e-1 6.618e0 6.618e0
9.6e1 4.3e-1 6.629e0 6.629e0
9.7e1 4.3e-1 6.641e0 6.641e0
9.8e1 4.3e-1 6.653e0 6.653e0
9.9e1 4.3e-1 6.665e0 6.665e0
1.0e2 4.3e-1 6.676e0 6.676e0
1.01e2 4.3e-1 6.687e0 6.687e0
1.02e2 4.3e-1 6.699e0 6.699e0
1.03e2 4.3e-1 6.71e0 6.71e0
1.04e2 4.3e-1 6.721e0 6.721e0
1.05e2 4.3e-1 6.732e0 6.732e0
1.06e2 4.3e-1 6.743e0 6.743e0
1.07e2 4.3e-1 6.754e0 6.754e0
1.08e2 4.3e-1 6.765e0 6.765e0
1.09e2 4.3e-1 6.775e0 6.775e0
1.1e2 4.3e-1 6.786e0 6.786e0
1.11e2 4.3e-1 6.796e0 6.796e0
1.12e2 4.3e-1 6.807e0 6.807e0
1.13e2 4.3e-1 6.817e0 6.817e0
1.14e2 4.3e-1 6.827e0 6.827e0
1.15e2 4.3e-1 6.838e0 6.838e0
1.16e2 4.3e-1 6.848e0 6.848e0
1.17e2 4.3e-1 6.858e0 6.858e0
1.18e2 4.3e-1 6.868e0 6.868e0
1.19e2 4.3e-1 6.877e0 6.877e0
1.2e2 4.3e-1 6.887e0 6.887e0
1.21e2 4.3e-1 6.897e0 6.897e0
1.22e2 4.3e-1 6.907e0 6.907e0
1.23e2 4.3e-1 6.916e0 6.916e0
1.24e2 4.3e-1 6.926e0 6.926e0
1.25e2 4.3e-1 6.935e0 6.935e0
1.26e2 4.3e-1 6.945e0 6.945e0
1.27e2 4.3e-1 6.954e0 6.954e0
1.28e2 4.3e-1 6.963e0 6.963e0
1.29e2 4.3e-1 6.973e0 6.973e0
1.3e2 4.3e-1 6.982e0 6.982e0
1.31e2 4.3e-1 6.991e0 6.991e0
1.32e2 4.3e-1 7.0e0 7.0e0
1.33e2 4.3e-1 7.009e0 7.009e0
1.34e2 4.3e-1 7.018e0 7.018e0
1.35e2 4.3e-1 7.027e0 7.027e0
1.36e2 4.3e-1 7.035e0 7.035e0
1.37e2 4.3e-1 7.044e0 7.044e0
1.38e2 4.3e-1 7.053e0 7.053e0
1.39e2 4.3e-1 7.061e0 7.061e0
1.4e2 4.3e-1 7.07e0 7.07e0
1.41e2 4.3e-1 7.078e0 7.078e0
1.42e2 4.3e-1 7.087e0 7.087e0
1.43e2 4.3e-1 7.095e0 7.095e0
1.44e2 4.3e-1 7.104e0 7.104e0
1.45e2 4.3e-1 7.112e0 7.112e0
1.46e2 4.3e-1 7.12e0 7.12e0
1.47e2 4.3e-1 7.128e0 7.128e0
1.48e2 4.3e-1 7.137e0 7.137e0
1.49e2 4.3e-1 7.145e0 7.145e0
1.5e2 4.3e-1 7.153e0 7.153e0
1.51e2 4.3e-1 7.161e0 7.161e0
1.52e2 4.3e-1 7.169e0 7.169e0
1.53e2 4.3e-1 7.177e0 7.177e0
1.54e2 4.3e-1 7.184e0 7.184e0
1.55e2 4.3e-1 7.192e0 7.192e0
1.56e2 4.3e-1 7.2e0 7.2e0
1.57e2 4.3e-1 7.208e0 7.208e0
1.58e2 4.3e-1 7.216e0 7.216e0
1.59e2 4.3e-1 7.223e0 7.223e0
1.6e2 4.3e-1 7.231e0 7.231e0
1.61e2 4.3e-1 7.238e0 7.238e0
1.62e2 4.3e-1 7.246e0 7.246e0
1.63e2 4.3e-1 7.253e0 7.253e0
1.64e2 4.3e-1 7.261e0 7.261e0
1.65e2 4.3e-1 7.268e0 7.268e0
1.66e2 4.3e-1 7.276e0 7.276e0
1.67e2 4.3e-1 7.283e0 7.283e0
1.68e2 4.3e-1 7.29e0 7.29e0
1.69e2 4.3e-1 7.297e0 7.297e0
1.7e2 4.3e-1 7.305e0 7.305e0
1.71e2 4.3e-1 7.312e0 7.312e0
1.72e2 4.3e-1 7.319e0 7.319e0
1.73e2 4.3e-1 7.326e0 7.326e0
1.74e2 4.3e-1 7.333e0 7.333e0
1.75e2 4.3e-1 7.34e0 7.34e0
1.76e2 4.3e-1 7.347e0 7.347e0
1.77e2 4.3e-1 7.354e0 7.354e0
1.78e2 4.3e-1 7.361e0 7.361e0
1.79e2 4.3e-1 7.368e0 7.368e0
1.8e2 4.3e-1 7.375e0 7.375e0
1.81e2 4.3e-1 7.381e0 7.381e0
1.82e2 4.3e-1 7.388e0 7.388e0
1.83e2 4.3e-1 7.395e0 7.395e0
1.84e2 4.3e-1 7.402e0 7.402e0
1.85e2 4.3e-1 7.408e0 7.408e0
1.86e2 4.3e-1 7.415e0 7.415e0
1.87e2 4.3e-1 7.422e0 7.422e0
1.88e2 4.3e-1 7.428e0 7.428e0
1.89e2 4.3e-1 7.435e0 7.435e0
1.9e2 4.3e-1 7.441e0 7.441e0
1.91e2 4.3e-1 7.448e0 7.448e0
1.92e2 4.3e-1 7.454e0 7.454e0
1.93e2 4.3e-1 7.461e0 7.461e0
1.94e2 4.3e-1 7.467e0 7.467e0
1.95e2 4.3e-1 7.473e0 7.473e0
1.96e2 4.3e-1 7.48e0 7.48e0
1.97e2 4.3e-1 7.486e0 7.486e0
1.98e2 4.3e-1 7.492e0 7.492e0
1.99e2 4.3e-1 7.499e0 7.499e0
2.0e2 4.3e-1 7.505e0 7.505e0

5.0e0 4.4e-1 5.957e0 5.957e0
6.0e0 4.4e-1 5.652e0 5.652e0
7.0e0 4.4e-1 5.403e0 5.403e0
8.0e0 4.4e-1 5.224e0 5.224e0
9.0e0 4.4e-1 5.121e0 5.121e0
1.0e1 4.4e-1 5.074e0 5.074e0
1.1e1 4.4e-1 5.058e0 5.058e0
1.2e1 4.4e-1 5.053e0 5.053e0
1.3e1 4.4e-1 5.053e0 5.053e0
1.4e1 4.4e-1 5.06e0 5.06e0
1.5e1 4.4e-1 5.073e0 5.073e0
1.6e1 4.4e-1 5.092e0 5.092e0
1.7e1 4.4e-1 5.114e0 5.114e0
1.8e1 4.4e-1 5.139e0 5.139e0
1.9e1 4.4e-1 5.164e0 5.164e0
2.0e1 4.4e-1 5.191e0 5.191e0
2.1e1 4.4e-1 5.218e0 5.218e0
2.2e1 4.4e-1 5.246e0 5.246e0
2.3e1 4.4e-1 5.274e0 5.274e0
2.4e1 4.4e-1 5.302e0 5.302e0
2.5e1 4.4e-1 5.33e0 5.33e0
2.6e1 4.4e-1 5.358e0 5.358e0
2.7e1 4.4e-1 5.386e0 5.386e0
2.8e1 4.4e-1 5.414e0 5.414e0
2.9e1 4.4e-1 5.441e0 5.441e0
3.0e1 4.4e-1 5.468e0 5.468e0
3.1e1 4.4e-1 5.494e0 5.494e0
3.2e1 4.4e-1 5.521e0 5.521e0
3.3e1 4.4e-1 5.547e0 5.547e0
3.4e1 4.4e-1 5.572e0 5.572e0
3.5e1 4.4e-1 5.597e0 5.597e0
3.6e1 4.4e-1 5.622e0 5.622e0
3.7e1 4.4e-1 5.647e0 5.647e0
3.8e1 4.4e-1 5.671e0 5.671e0
3.9e1 4.4e-1 5.694e0 5.694e0
4.0e1 4.4e-1 5.718e0 5.718e0
4.1e1 4.4e-1 5.741e0 5.741e0
4.2e1 4.4e-1 5.763e0 5.763e0
4.3e1 4.4e-1 5.786e0 5.786e0
4.4e1 4.4e-1 5.808e0 5.808e0
4.5e1 4.4e-1 5.829e0 5.829e0
4.6e1 4.4e-1 5.85e0 5.85e0
4.7e1 4.4e-1 5.871e0 5.871e0
4.8e1 4.4e-1 5.892e0 5.892e0
4.9e1 4.4e-1 5.912e0 5.912e0
5.0e1 4.4e-1 5.933e0 5.933e0
5.1e1 4.4e-1 5.952e0 5.952e0
5.2e1 4.4e-1 5.972e0 5.972e0
5.3e1 4.4e-1 5.991e0 5.991e0
5.4e1 4.4e-1 6.01e0 6.01e0
5.5e1 4.4e-1 6.029e0 6.029e0
5.6e1 4.4e-1 6.047e0 6.047e0
5.7e1 4.4e-1 6.065e0 6.065e0
5.8e1 4.4e-1 6.083e0 6.083e0
5.9e1 4.4e-1 6.101e0 6.101e0
6.0e1 4.4e-1 6.119e0 6.119e0
6.1e1 4.4e-1 6.136e0 6.136e0
6.2e1 4.4e-1 6.153e0 6.153e0
6.3e1 4.4e-1 6.17e0 6.17e0
6.4e1 4.4e-1 6.186e0 6.186e0
6.5e1 4.4e-1 6.203e0 6.203e0
6.6e1 4.4e-1 6.219e0 6.219e0
6.7e1 4.4e-1 6.235e0 6.235e0
6.8e1 4.4e-1 6.251e0 6.251e0
6.9e1 4.4e-1 6.266e0 6.266e0
7.0e1 4.4e-1 6.282e0 6.282e0
7.1e1 4.4e-1 6.297e0 6.297e0
7.2e1 4.4e-1 6.312e0 6.312e0
7.3e1 4.4e-1 6.327e0 6.327e0
7.4e1 4.4e-1 6.342e0 6.342e0
7.5e1 4.4e-1 6.357e0 6.357e0
7.6e1 4.4e-1 6.371e0 6.371e0
7.7e1 4.4e-1 6.386e0 6.386e0
7.8e1 4.4e-1 6.4e0 6.4e0
7.9e1 4.4e-1 6.414e0 6.414e0
8.0e1 4.4e-1 6.428e0 6.428e0
8.1e1 4.4e-1 6.441e0 6.441e0
8.2e1 4.4e-1 6.455e0 6.455e0
8.3e1 4.4e-1 6.468e0 6.468e0
8.4e1 4.4e-1 6.482e0 6.482e0
8.5e1 4.4e-1 6.495e0 6.495e0
8.6e1 4.4e-1 6.508e0 6.508e0
8.7e1 4.4e-1 6.521e0 6.521e0
8.8e1 4.4e-1 6.534e0 6.534e0
8.9e1 4.4e-1 6.546e0 6.546e0
9.0e1 4.4e-1 6.559e0 6.559e0
9.1e1 4.4e-1 6.571e0 6.571e0
9.2e1 4.4e-1 6.584e0 6.584e0
9.3e1 4.4e-1 6.596e0 6.596e0
9.4e1 4.4e-1 6.608e0 6.608e0
9.5e1 4.4e-1 6.62e0 6.62e0
9.6e1 4.4e-1 6.632e0 6.632e0
9.7e1 4.4e-1 6.644e0 6.644e0
9.8e1 4.4e-1 6.655e0 6.655e0
9.9e1 4.4e-1 6.667e0 6.667e0
1.0e2 4.4e-1 6.678e0 6.678e0
1.01e2 4.4e-1 6.69e0 6.69e0
1.02e2 4.4e-1 6.701e0 6.701e0
1.03e2 4.4e-1 6.712e0 6.712e0
1.04e2 4.4e-1 6.723e0 6.723e0
1.05e2 4.4e-1 6.734e0 6.734e0
1.06e2 4.4e-1 6.745e0 6.745e0
1.07e2 4.4e-1 6.756e0 6.756e0
1.08e2 4.4e-1 6.767e0 6.767e0
1.09e2 4.4e-1 6.777e0 6.777e0
1.1e2 4.4e-1 6.788e0 6.788e0
1.11e2 4.4e-1 6.799e0 6.799e0
1.12e2 4.4e-1 6.809e0 6.809e0
1.13e2 4.4e-1 6.819e0 6.819e0
1.14e2 4.4e-1 6.83e0 6.83e0
1.15e2 4.4e-1 6.84e0 6.84e0
1.16e2 4.4e-1 6.85e0 6.85e0
1.17e2 4.4e-1 6.86e0 6.86e0
1.18e2 4.4e-1 6.87e0 6.87e0
1.19e2 4.4e-1 6.88e0 6.88e0
1.2e2 4.4e-1 6.889e0 6.889e0
1.21e2 4.4e-1 6.899e0 6.899e0
1.22e2 4.4e-1 6.909e0 6.909e0
1.23e2 4.4e-1 6.918e0 6.918e0
1.24e2 4.4e-1 6.928e0 6.928e0
1.25e2 4.4e-1 6.937e0 6.937e0
1.26e2 4.4e-1 6.947e0 6.947e0
1.27e2 4.4e-1 6.956e0 6.956e0
1.28e2 4.4e-1 6.965e0 6.965e0
1.29e2 4.4e-1 6.975e0 6.975e0
1.3e2 4.4e-1 6.984e0 6.984e0
1.31e2 4.4e-1 6.993e0 6.993e0
1.32e2 4.4e-1 7.002e0 7.002e0
1.33e2 4.4e-1 7.011e0 7.011e0
1.34e2 4.4e-1 7.02e0 7.02e0
1.35e2 4.4e-1 7.029e0 7.029e0
1.36e2 4.4e-1 7.037e0 7.037e0
1.37e2 4.4e-1 7.046e0 7.046e0
1.38e2 4.4e-1 7.055e0 7.055e0
1.39e2 4.4e-1 7.063e0 7.063e0
1.4e2 4.4e-1 7.072e0 7.072e0
1.41e2 4.4e-1 7.08e0 7.08e0
1.42e2 4.4e-1 7.089e0 7.089e0
1.43e2 4.4e-1 7.097e0 7.097e0
1.44e2 4.4e-1 7.106e0 7.106e0
1.45e2 4.4e-1 7.114e0 7.114e0
1.46e2 4.4e-1 7.122e0 7.122e0
1.47e2 4.4e-1 7.13e0 7.13e0
1.48e2 4.4e-1 7.139e0 7.139e0
1.49e2 4.4e-1 7.147e0 7.147e0
1.5e2 4.4e-1 7.155e0 7.155e0
1.51e2 4.4e-1 7.163e0 7.163e0
1.52e2 4.4e-1 7.171e0 7.171e0
1.53e2 4.4e-1 7.179e0 7.179e0
1.54e2 4.4e-1 7.186e0 7.186e0
1.55e2 4.4e-1 7.194e0 7.194e0
1.56e2 4.4e-1 7.202e0 7.202e0
1.57e2 4.4e-1 7.21e0 7.21e0
1.58e2 4.4e-1 7.217e0 7.217e0
1.59e2 4.4e-1 7.225e0 7.225e0
1.6e2 4.4e-1 7.233e0 7.233e0
1.61e2 4.4e-1 7.24e0 7.24e0
1.62e2 4.4e-1 7.248e0 7.248e0
1.63e2 4.4e-1 7.255e0 7.255e0
1.64e2 4.4e-1 7.263e0 7.263e0
1.65e2 4.4e-1 7.27e0 7.27e0
1.66e2 4.4e-1 7.277e0 7.277e0
1.67e2 4.4e-1 7.285e0 7.285e0
1.68e2 4.4e-1 7.292e0 7.292e0
1.69e2 4.4e-1 7.299e0 7.299e0
1.7e2 4.4e-1 7.306e0 7.306e0
1.71e2 4.4e-1 7.314e0 7.314e0
1.72e2 4.4e-1 7.321e0 7.321e0
1.73e2 4.4e-1 7.328e0 7.328e0
1.74e2 4.4e-1 7.335e0 7.335e0
1.75e2 4.4e-1 7.342e0 7.342e0
1.76e2 4.4e-1 7.349e0 7.349e0
1.77e2 4.4e-1 7.356e0 7.356e0
1.78e2 4.4e-1 7.363e0 7.363e0
1.79e2 4.4e-1 7.37e0 7.37e0
1.8e2 4.4e-1 7.376e0 7.376e0
1.81e2 4.4e-1 7.383e0 7.383e0
1.82e2 4.4e-1 7.39e0 7.39e0
1.83e2 4.4e-1 7.397e0 7.397e0
1.84e2 4.4e-1 7.403e0 7.403e0
1.85e2 4.4e-1 7.41e0 7.41e0
1.86e2 4.4e-1 7.417e0 7.417e0
1.87e2 4.4e-1 7.423e0 7.423e0
1.88e2 4.4e-1 7.43e0 7.43e0
1.89e2 4.4e-1 7.437e0 7.437e0
1.9e2 4.4e-1 7.443e0 7.443e0
1.91e2 4.4e-1 7.45e0 7.45e0
1.92e2 4.4e-1 7.456e0 7.456e0
1.93e2 4.4e-1 7.462e0 7.462e0
1.94e2 4.4e-1 7.469e0 7.469e0
1.95e2 4.4e-1 7.475e0 7.475e0
1.96e2 4.4e-1 7.481e0 7.481e0
1.97e2 4.4e-1 7.488e0 7.488e0
1.98e2 4.4e-1 7.494e0 7.494e0
1.99e2 4.4e-1 7.5e0 7.5e0
2.0e2 4.4e-1 7.507e0 7.507e0

5.0e0 4.5e-1 5.944e0 5.944e0
6.0e0 4.5e-1 5.641e0 5.641e0
7.0e0 4.5e-1 5.394e0 5.394e0
8.0e0 4.5e-1 5.216e0 5.216e0
9.0e0 4.5e-1 5.114e0 5.114e0
1.0e1 4.5e-1 5.068e0 5.068e0
1.1e1 4.5e-1 5.053e0 5.053e0
1.2e1 4.5e-1 5.049e0 5.049e0
1.3e1 4.5e-1 5.05e0 5.05e0
1.4e1 4.5e-1 5.057e0 5.057e0
1.5e1 4.5e-1 5.071e0 5.071e0
1.6e1 4.5e-1 5.09e0 5.09e0
1.7e1 4.5e-1 5.113e0 5.113e0
1.8e1 4.5e-1 5.138e0 5.138e0
1.9e1 4.5e-1 5.164e0 5.164e0
2.0e1 4.5e-1 5.191e0 5.191e0
2.1e1 4.5e-1 5.218e0 5.218e0
2.2e1 4.5e-1 5.246e0 5.246e0
2.3e1 4.5e-1 5.275e0 5.275e0
2.4e1 4.5e-1 5.303e0 5.303e0
2.5e1 4.5e-1 5.331e0 5.331e0
2.6e1 4.5e-1 5.359e0 5.359e0
2.7e1 4.5e-1 5.387e0 5.387e0
2.8e1 4.5e-1 5.415e0 5.415e0
2.9e1 4.5e-1 5.442e0 5.442e0
3.0e1 4.5e-1 5.47e0 5.47e0
3.1e1 4.5e-1 5.496e0 5.496e0
3.2e1 4.5e-1 5.523e0 5.523e0
3.3e1 4.5e-1 5.549e0 5.549e0
3.4e1 4.5e-1 5.574e0 5.574e0
3.5e1 4.5e-1 5.6e0 5.6e0
3.6e1 4.5e-1 5.624e0 5.624e0
3.7e1 4.5e-1 5.649e0 5.649e0
3.8e1 4.5e-1 5.673e0 5.673e0
3.9e1 4.5e-1 5.697e0 5.697e0
4.0e1 4.5e-1 5.72e0 5.72e0
4.1e1 4.5e-1 5.743e0 5.743e0
4.2e1 4.5e-1 5.766e0 5.766e0
4.3e1 4.5e-1 5.788e0 5.788e0
4.4e1 4.5e-1 5.81e0 5.81e0
4.5e1 4.5e-1 5.832e0 5.832e0
4.6e1 4.5e-1 5.853e0 5.853e0
4.7e1 4.5e-1 5.874e0 5.874e0
4.8e1 4.5e-1 5.895e0 5.895e0
4.9e1 4.5e-1 5.915e0 5.915e0
5.0e1 4.5e-1 5.935e0 5.935e0
5.1e1 4.5e-1 5.955e0 5.955e0
5.2e1 4.5e-1 5.974e0 5.974e0
5.3e1 4.5e-1 5.994e0 5.994e0
5.4e1 4.5e-1 6.013e0 6.013e0
5.5e1 4.5e-1 6.031e0 6.031e0
5.6e1 4.5e-1 6.05e0 6.05e0
5.7e1 4.5e-1 6.068e0 6.068e0
5.8e1 4.5e-1 6.086e0 6.086e0
5.9e1 4.5e-1 6.104e0 6.104e0
6.0e1 4.5e-1 6.121e0 6.121e0
6.1e1 4.5e-1 6.138e0 6.138e0
6.2e1 4.5e-1 6.155e0 6.155e0
6.3e1 4.5e-1 6.172e0 6.172e0
6.4e1 4.5e-1 6.189e0 6.189e0
6.5e1 4.5e-1 6.205e0 6.205e0
6.6e1 4.5e-1 6.222e0 6.222e0
6.7e1 4.5e-1 6.238e0 6.238e0
6.8e1 4.5e-1 6.253e0 6.253e0
6.9e1 4.5e-1 6.269e0 6.269e0
7.0e1 4.5e-1 6.285e0 6.285e0
7.1e1 4.5e-1 6.3e0 6.3e0
7.2e1 4.5e-1 6.315e0 6.315e0
7.3e1 4.5e-1 6.33e0 6.33e0
7.4e1 4.5e-1 6.345e0 6.345e0
7.5e1 4.5e-1 6.359e0 6.359e0
7.6e1 4.5e-1 6.374e0 6.374e0
7.7e1 4.5e-1 6.388e0 6.388e0
7.8e1 4.5e-1 6.402e0 6.402e0
7.9e1 4.5e-1 6.416e0 6.416e0
8.0e1 4.5e-1 6.43e0 6.43e0
8.1e1 4.5e-1 6.444e0 6.444e0
8.2e1 4.5e-1 6.457e0 6.457e0
8.3e1 4.5e-1 6.471e0 6.471e0
8.4e1 4.5e-1 6.484e0 6.484e0
8.5e1 4.5e-1 6.497e0 6.497e0
8.6e1 4.5e-1 6.51e0 6.51e0
8.7e1 4.5e-1 6.523e0 6.523e0
8.8e1 4.5e-1 6.536e0 6.536e0
8.9e1 4.5e-1 6.549e0 6.549e0
9.0e1 4.5e-1 6.561e0 6.561e0
9.1e1 4.5e-1 6.574e0 6.574e0
9.2e1 4.5e-1 6.586e0 6.586e0
9.3e1 4.5e-1 6.598e0 6.598e0
9.4e1 4.5e-1 6.61e0 6.61e0
9.5e1 4.5e-1 6.622e0 6.622e0
9.6e1 4.5e-1 6.634e0 6.634e0
9.7e1 4.5e-1 6.646e0 6.646e0
9.8e1 4.5e-1 6.658e0 6.658e0
9.9e1 4.5e-1 6.669e0 6.669e0
1.0e2 4.5e-1 6.681e0 6.681e0
1.01e2 4.5e-1 6.692e0 6.692e0
1.02e2 4.5e-1 6.703e0 6.703e0
1.03e2 4.5e-1 6.715e0 6.715e0
1.04e2 4.5e-1 6.726e0 6.726e0
1.05e2 4.5e-1 6.737e0 6.737e0
1.06e2 4.5e-1 6.748e0 6.748e0
1.07e2 4.5e-1 6.758e0 6.758e0
1.08e2 4.5e-1 6.769e0 6.769e0
1.09e2 4.5e-1 6.78e0 6.78e0
1.1e2 4.5e-1 6.79e0 6.79e0
1.11e2 4.5e-1 6.801e0 6.801e0
1.12e2 4.5e-1 6.811e0 6.811e0
1.13e2 4.5e-1 6.822e0 6.822e0
1.14e2 4.5e-1 6.832e0 6.832e0
1.15e2 4.5e-1 6.842e0 6.842e0
1.16e2 4.5e-1 6.852e0 6.852e0
1.17e2 4.5e-1 6.862e0 6.862e0
1.18e2 4.5e-1 6.872e0 6.872e0
1.19e2 4.5e-1 6.882e0 6.882e0
1.2e2 4.5e-1 6.892e0 6.892e0
1.21e2 4.5e-1 6.901e0 6.901e0
1.22e2 4.5e-1 6.911e0 6.911e0
1.23e2 4.5e-1 6.921e0 6.921e0
1.24e2 4.5e-1 6.93e0 6.93e0
1.25e2 4.5e-1 6.94e0 6.94e0
1.26e2 4.5e-1 6.949e0 6.949e0
1.27e2 4.5e-1 6.958e0 6.958e0
1.28e2 4.5e-1 6.968e0 6.968e0
1.29e2 4.5e-1 6.977e0 6.977e0
1.3e2 4.5e-1 6.986e0 6.986e0
1.31e2 4.5e-1 6.995e0 6.995e0
1.32e2 4.5e-1 7.004e0 7.004e0
1.33e2 4.5e-1 7.013e0 7.013e0
1.34e2 4.5e-1 7.022e0 7.022e0
1.35e2 4.5e-1 7.031e0 7.031e0
1.36e2 4.5e-1 7.039e0 7.039e0
1.37e2 4.5e-1 7.048e0 7.048e0
1.38e2 4.5e-1 7.057e0 7.057e0
1.39e2 4.5e-1 7.065e0 7.065e0
1.4e2 4.5e-1 7.074e0 7.074e0
1.41e2 4.5e-1 7.082e0 7.082e0
1.42e2 4.5e-1 7.091e0 7.091e0
1.43e2 4.5e-1 7.099e0 7.099e0
1.44e2 4.5e-1 7.108e0 7.108e0
1.45e2 4.5e-1 7.116e0 7.116e0
1.46e2 4.5e-1 7.124e0 7.124e0
1.47e2 4.5e-1 7.132e0 7.132e0
1.48e2 4.5e-1 7.141e0 7.141e0
1.49e2 4.5e-1 7.149e0 7.149e0
1.5e2 4.5e-1 7.157e0 7.157e0
1.51e2 4.5e-1 7.165e0 7.165e0
1.52e2 4.5e-1 7.173e0 7.173e0
1.53e2 4.5e-1 7.181e0 7.181e0
1.54e2 4.5e-1 7.188e0 7.188e0
1.55e2 4.5e-1 7.196e0 7.196e0
1.56e2 4.5e-1 7.204e0 7.204e0
1.57e2 4.5e-1 7.212e0 7.212e0
1.58e2 4.5e-1 7.219e0 7.219e0
1.59e2 4.5e-1 7.227e0 7.227e0
1.6e2 4.5e-1 7.235e0 7.235e0
1.61e2 4.5e-1 7.242e0 7.242e0
1.62e2 4.5e-1 7.25e0 7.25e0
1.63e2 4.5e-1 7.257e0 7.257e0
1.64e2 4.5e-1 7.265e0 7.265e0
1.65e2 4.5e-1 7.272e0 7.272e0
1.66e2 4.5e-1 7.279e0 7.279e0
1.67e2 4.5e-1 7.287e0 7.287e0
1.68e2 4.5e-1 7.294e0 7.294e0
1.69e2 4.5e-1 7.301e0 7.301e0
1.7e2 4.5e-1 7.308e0 7.308e0
1.71e2 4.5e-1 7.315e0 7.315e0
1.72e2 4.5e-1 7.323e0 7.323e0
1.73e2 4.5e-1 7.33e0 7.33e0
1.74e2 4.5e-1 7.337e0 7.337e0
1.75e2 4.5e-1 7.344e0 7.344e0
1.76e2 4.5e-1 7.351e0 7.351e0
1.77e2 4.5e-1 7.358e0 7.358e0
1.78e2 4.5e-1 7.365e0 7.365e0
1.79e2 4.5e-1 7.371e0 7.371e0
1.8e2 4.5e-1 7.378e0 7.378e0
1.81e2 4.5e-1 7.385e0 7.385e0
1.82e2 4.5e-1 7.392e0 7.392e0
1.83e2 4.5e-1 7.399e0 7.399e0
1.84e2 4.5e-1 7.405e0 7.405e0
1.85e2 4.5e-1 7.412e0 7.412e0
1.86e2 4.5e-1 7.419e0 7.419e0
1.87e2 4.5e-1 7.425e0 7.425e0
1.88e2 4.5e-1 7.432e0 7.432e0
1.89e2 4.5e-1 7.438e0 7.438e0
1.9e2 4.5e-1 7.445e0 7.445e0
1.91e2 4.5e-1 7.451e0 7.451e0
1.92e2 4.5e-1 7.458e0 7.458e0
1.93e2 4.5e-1 7.464e0 7.464e0
1.94e2 4.5e-1 7.471e0 7.471e0
1.95e2 4.5e-1 7.477e0 7.477e0
1.96e2 4.5e-1 7.483e0 7.483e0
1.97e2 4.5e-1 7.489e0 7.489e0
1.98e2 4.5e-1 7.496e0 7.496e0
1.99e2 4.5e-1 7.502e0 7.502e0
2.0e2 4.5e-1 7.508e0 7.508e0

5.0e0 4.6e-1 5.93e0 5.93e0
6.0e0 4.6e-1 5.63e0 5.63e0
7.0e0 4.6e-1 5.385e0 5.385e0
8.0e0 4.6e-1 5.209e0 5.209e0
9.0e0 4.6e-1 5.108e0 5.108e0
1.0e1 4.6e-1 5.063e0 5.063e0
1.1e1 4.6e-1 5.049e0 5.049e0
1.2e1 4.6e-1 5.046e0 5.046e0
1.3e1 4.6e-1 5.047e0 5.047e0
1.4e1 4.6e-1 5.055e0 5.055e0
1.5e1 4.6e-1 5.069e0 5.069e0
1.6e1 4.6e-1 5.089e0 5.089e0
1.7e1 4.6e-1 5.112e0 5.112e0
1.8e1 4.6e-1 5.138e0 5.138e0
1.9e1 4.6e-1 5.164e0 5.164e0
2.0e1 4.6e-1 5.191e0 5.191e0
2.1e1 4.6e-1 5.219e0 5.219e0
2.2e1 4.6e-1 5.247e0 5.247e0
2.3e1 4.6e-1 5.275e0 5.275e0
2.4e1 4.6e-1 5.304e0 5.304e0
2.5e1 4.6e-1 5.332e0 5.332e0
2.6e1 4.6e-1 5.361e0 5.361e0
2.7e1 4.6e-1 5.389e0 5.389e0
2.8e1 4.6e-1 5.417e0 5.417e0
2.9e1 4.6e-1 5.444e0 5.444e0
3.0e1 4.6e-1 5.471e0 5.471e0
3.1e1 4.6e-1 5.498e0 5.498e0
3.2e1 4.6e-1 5.525e0 5.525e0
3.3e1 4.6e-1 5.551e0 5.551e0
3.4e1 4.6e-1 5.576e0 5.576e0
3.5e1 4.6e-1 5.602e0 5.602e0
3.6e1 4.6e-1 5.627e0 5.627e0
3.7e1 4.6e-1 5.651e0 5.651e0
3.8e1 4.6e-1 5.675e0 5.675e0
3.9e1 4.6e-1 5.699e0 5.699e0
4.0e1 4.6e-1 5.722e0 5.722e0
4.1e1 4.6e-1 5.746e0 5.746e0
4.2e1 4.6e-1 5.768e0 5.768e0
4.3e1 4.6e-1 5.791e0 5.791e0
4.4e1 4.6e-1 5.813e0 5.813e0
4.5e1 4.6e-1 5.834e0 5.834e0
4.6e1 4.6e-1 5.856e0 5.856e0
4.7e1 4.6e-1 5.877e0 5.877e0
4.8e1 4.6e-1 5.897e0 5.897e0
4.9e1 4.6e-1 5.918e0 5.918e0
5.0e1 4.6e-1 5.938e0 5.938e0
5.1e1 4.6e-1 5.958e0 5.958e0
5.2e1 4.6e-1 5.977e0 5.977e0
5.3e1 4.6e-1 5.996e0 5.996e0
5.4e1 4.6e-1 6.015e0 6.015e0
5.5e1 4.6e-1 6.034e0 6.034e0
5.6e1 4.6e-1 6.052e0 6.052e0
5.7e1 4.6e-1 6.071e0 6.071e0
5.8e1 4.6e-1 6.089e0 6.089e0
5.9e1 4.6e-1 6.106e0 6.106e0
6.0e1 4.6e-1 6.124e0 6.124e0
6.1e1 4.6e-1 6.141e0 6.141e0
6.2e1 4.6e-1 6.158e0 6.158e0
6.3e1 4.6e-1 6.175e0 6.175e0
6.4e1 4.6e-1 6.192e0 6.192e0
6.5e1 4.6e-1 6.208e0 6.208e0
6.6e1 4.6e-1 6.224e0 6.224e0
6.7e1 4.6e-1 6.24e0 6.24e0
6.8e1 4.6e-1 6.256e0 6.256e0
6.9e1 4.6e-1 6.272e0 6.272e0
7.0e1 4.6e-1 6.287e0 6.287e0
7.1e1 4.6e-1 6.302e0 6.302e0
7.2e1 4.6e-1 6.318e0 6.318e0
7.3e1 4.6e-1 6.333e0 6.333e0
7.4e1 4.6e-1 6.347e0 6.347e0
7.5e1 4.6e-1 6.362e0 6.362e0
7.6e1 4.6e-1 6.376e0 6.376e0
7.7e1 4.6e-1 6.391e0 6.391e0
7.8e1 4.6e-1 6.405e0 6.405e0
7.9e1 4.6e-1 6.419e0 6.419e0
8.0e1 4.6e-1 6.433e0 6.433e0
8.1e1 4.6e-1 6.446e0 6.446e0
8.2e1 4.6e-1 6.46e0 6.46e0
8.3e1 4.6e-1 6.473e0 6.473e0
8.4e1 4.6e-1 6.487e0 6.487e0
8.5e1 4.6e-1 6.5e0 6.5e0
8.6e1 4.6e-1 6.513e0 6.513e0
8.7e1 4.6e-1 6.526e0 6.526e0
8.8e1 4.6e-1 6.539e0 6.539e0
8.9e1 4.6e-1 6.551e0 6.551e0
9.0e1 4.6e-1 6.564e0 6.564e0
9.1e1 4.6e-1 6.576e0 6.576e0
9.2e1 4.6e-1 6.589e0 6.589e0
9.3e1 4.6e-1 6.601e0 6.601e0
9.4e1 4.6e-1 6.613e0 6.613e0
9.5e1 4.6e-1 6.625e0 6.625e0
9.6e1 4.6e-1 6.637e0 6.637e0
9.7e1 4.6e-1 6.648e0 6.648e0
9.8e1 4.6e-1 6.66e0 6.66e0
9.9e1 4.6e-1 6.672e0 6.672e0
1.0e2 4.6e-1 6.683e0 6.683e0
1.01e2 4.6e-1 6.694e0 6.694e0
1.02e2 4.6e-1 6.706e0 6.706e0
1.03e2 4.6e-1 6.717e0 6.717e0
1.04e2 4.6e-1 6.728e0 6.728e0
1.05e2 4.6e-1 6.739e0 6.739e0
1.06e2 4.6e-1 6.75e0 6.75e0
1.07e2 4.6e-1 6.761e0 6.761e0
1.08e2 4.6e-1 6.771e0 6.771e0
1.09e2 4.6e-1 6.782e0 6.782e0
1.1e2 4.6e-1 6.793e0 6.793e0
1.11e2 4.6e-1 6.803e0 6.803e0
1.12e2 4.6e-1 6.814e0 6.814e0
1.13e2 4.6e-1 6.824e0 6.824e0
1.14e2 4.6e-1 6.834e0 6.834e0
1.15e2 4.6e-1 6.844e0 6.844e0
1.16e2 4.6e-1 6.854e0 6.854e0
1.17e2 4.6e-1 6.864e0 6.864e0
1.18e2 4.6e-1 6.874e0 6.874e0
1.19e2 4.6e-1 6.884e0 6.884e0
1.2e2 4.6e-1 6.894e0 6.894e0
1.21e2 4.6e-1 6.904e0 6.904e0
1.22e2 4.6e-1 6.913e0 6.913e0
1.23e2 4.6e-1 6.923e0 6.923e0
1.24e2 4.6e-1 6.932e0 6.932e0
1.25e2 4.6e-1 6.942e0 6.942e0
1.26e2 4.6e-1 6.951e0 6.951e0
1.27e2 4.6e-1 6.961e0 6.961e0
1.28e2 4.6e-1 6.97e0 6.97e0
1.29e2 4.6e-1 6.979e0 6.979e0
1.3e2 4.6e-1 6.988e0 6.988e0
1.31e2 4.6e-1 6.997e0 6.997e0
1.32e2 4.6e-1 7.006e0 7.006e0
1.33e2 4.6e-1 7.015e0 7.015e0
1.34e2 4.6e-1 7.024e0 7.024e0
1.35e2 4.6e-1 7.033e0 7.033e0
1.36e2 4.6e-1 7.042e0 7.042e0
1.37e2 4.6e-1 7.05e0 7.05e0
1.38e2 4.6e-1 7.059e0 7.059e0
1.39e2 4.6e-1 7.068e0 7.068e0
1.4e2 4.6e-1 7.076e0 7.076e0
1.41e2 4.6e-1 7.085e0 7.085e0
1.42e2 4.6e-1 7.093e0 7.093e0
1.43e2 4.6e-1 7.101e0 7.101e0
1.44e2 4.6e-1 7.11e0 7.11e0
1.45e2 4.6e-1 7.118e0 7.118e0
1.46e2 4.6e-1 7.126e0 7.126e0
1.47e2 4.6e-1 7.134e0 7.134e0
1.48e2 4.6e-1 7.143e0 7.143e0
1.49e2 4.6e-1 7.151e0 7.151e0
1.5e2 4.6e-1 7.159e0 7.159e0
1.51e2 4.6e-1 7.167e0 7.167e0
1.52e2 4.6e-1 7.175e0 7.175e0
1.53e2 4.6e-1 7.183e0 7.183e0
1.54e2 4.6e-1 7.19e0 7.19e0
1.55e2 4.6e-1 7.198e0 7.198e0
1.56e2 4.6e-1 7.206e0 7.206e0
1.57e2 4.6e-1 7.214e0 7.214e0
1.58e2 4.6e-1 7.221e0 7.221e0
1.59e2 4.6e-1 7.229e0 7.229e0
1.6e2 4.6e-1 7.237e0 7.237e0
1.61e2 4.6e-1 7.244e0 7.244e0
1.62e2 4.6e-1 7.252e0 7.252e0
1.63e2 4.6e-1 7.259e0 7.259e0
1.64e2 4.6e-1 7.267e0 7.267e0
1.65e2 4.6e-1 7.274e0 7.274e0
1.66e2 4.6e-1 7.281e0 7.281e0
1.67e2 4.6e-1 7.289e0 7.289e0
1.68e2 4.6e-1 7.296e0 7.296e0
1.69e2 4.6e-1 7.303e0 7.303e0
1.7e2 4.6e-1 7.31e0 7.31e0
1.71e2 4.6e-1 7.317e0 7.317e0
1.72e2 4.6e-1 7.324e0 7.324e0
1.73e2 4.6e-1 7.332e0 7.332e0
1.74e2 4.6e-1 7.339e0 7.339e0
1.75e2 4.6e-1 7.346e0 7.346e0
1.76e2 4.6e-1 7.353e0 7.353e0
1.77e2 4.6e-1 7.36e0 7.36e0
1.78e2 4.6e-1 7.366e0 7.366e0
1.79e2 4.6e-1 7.373e0 7.373e0
1.8e2 4.6e-1 7.38e0 7.38e0
1.81e2 4.6e-1 7.387e0 7.387e0
1.82e2 4.6e-1 7.394e0 7.394e0
1.83e2 4.6e-1 7.4e0 7.4e0
1.84e2 4.6e-1 7.407e0 7.407e0
1.85e2 4.6e-1 7.414e0 7.414e0
1.86e2 4.6e-1 7.42e0 7.42e0
1.87e2 4.6e-1 7.427e0 7.427e0
1.88e2 4.6e-1 7.434e0 7.434e0
1.89e2 4.6e-1 7.44e0 7.44e0
1.9e2 4.6e-1 7.447e0 7.447e0
1.91e2 4.6e-1 7.453e0 7.453e0
1.92e2 4.6e-1 7.459e0 7.459e0
1.93e2 4.6e-1 7.466e0 7.466e0
1.94e2 4.6e-1 7.472e0 7.472e0
1.95e2 4.6e-1 7.479e0 7.479e0
1.96e2 4.6e-1 7.485e0 7.485e0
1.97e2 4.6e-1 7.491e0 7.491e0
1.98e2 4.6e-1 7.498e0 7.498e0
1.99e2 4.6e-1 7.504e0 7.504e0
2.0e2 4.6e-1 7.51e0 7.51e0

5.0e0 4.7e-1 5.916e0 5.916e0
6.0e0 4.7e-1 5.619e0 5.619e0
7.0e0 4.7e-1 5.375e0 5.375e0
8.0e0 4.7e-1 5.201e0 5.201e0
9.0e0 4.7e-1 5.102e0 5.102e0
1.0e1 4.7e-1 5.058e0 5.058e0
1.1e1 4.7e-1 5.044e0 5.044e0
1.2e1 4.7e-1 5.042e0 5.042e0
1.3e1 4.7e-1 5.044e0 5.044e0
1.4e1 4.7e-1 5.053e0 5.053e0
1.5e1 4.7e-1 5.067e0 5.067e0
1.6e1 4.7e-1 5.088e0 5.088e0
1.7e1 4.7e-1 5.112e0 5.112e0
1.8e1 4.7e-1 5.137e0 5.137e0
1.9e1 4.7e-1 5.164e0 5.164e0
2.0e1 4.7e-1 5.191e0 5.191e0
2.1e1 4.7e-1 5.219e0 5.219e0
2.2e1 4.7e-1 5.247e0 5.247e0
2.3e1 4.7e-1 5.276e0 5.276e0
2.4e1 4.7e-1 5.305e0 5.305e0
2.5e1 4.7e-1 5.334e0 5.334e0
2.6e1 4.7e-1 5.362e0 5.362e0
2.7e1 4.7e-1 5.39e0 5.39e0
2.8e1 4.7e-1 5.418e0 5.418e0
2.9e1 4.7e-1 5.446e0 5.446e0
3.0e1 4.7e-1 5.473e0 5.473e0
3.1e1 4.7e-1 5.5e0 5.5e0
3.2e1 4.7e-1 5.527e0 5.527e0
3.3e1 4.7e-1 5.553e0 5.553e0
3.4e1 4.7e-1 5.579e0 5.579e0
3.5e1 4.7e-1 5.604e0 5.604e0
3.6e1 4.7e-1 5.629e0 5.629e0
3.7e1 4.7e-1 5.653e0 5.653e0
3.8e1 4.7e-1 5.678e0 5.678e0
3.9e1 4.7e-1 5.702e0 5.702e0
4.0e1 4.7e-1 5.725e0 5.725e0
4.1e1 4.7e-1 5.748e0 5.748e0
4.2e1 4.7e-1 5.771e0 5.771e0
4.3e1 4.7e-1 5.793e0 5.793e0
4.4e1 4.7e-1 5.815e0 5.815e0
4.5e1 4.7e-1 5.837e0 5.837e0
4.6e1 4.7e-1 5.858e0 5.858e0
4.7e1 4.7e-1 5.879e0 5.879e0
4.8e1 4.7e-1 5.9e0 5.9e0
4.9e1 4.7e-1 5.92e0 5.92e0
5.0e1 4.7e-1 5.94e0 5.94e0
5.1e1 4.7e-1 5.96e0 5.96e0
5.2e1 4.7e-1 5.98e0 5.98e0
5.3e1 4.7e-1 5.999e0 5.999e0
5.4e1 4.7e-1 6.018e0 6.018e0
5.5e1 4.7e-1 6.037e0 6.037e0
5.6e1 4.7e-1 6.055e0 6.055e0
5.7e1 4.7e-1 6.073e0 6.073e0
5.8e1 4.7e-1 6.091e0 6.091e0
5.9e1 4.7e-1 6.109e0 6.109e0
6.0e1 4.7e-1 6.127e0 6.127e0
6.1e1 4.7e-1 6.144e0 6.144e0
6.2e1 4.7e-1 6.161e0 6.161e0
6.3e1 4.7e-1 6.178e0 6.178e0
6.4e1 4.7e-1 6.194e0 6.194e0
6.5e1 4.7e-1 6.211e0 6.211e0
6.6e1 4.7e-1 6.227e0 6.227e0
6.7e1 4.7e-1 6.243e0 6.243e0
6.8e1 4.7e-1 6.259e0 6.259e0
6.9e1 4.7e-1 6.274e0 6.274e0
7.0e1 4.7e-1 6.29e0 6.29e0
7.1e1 4.7e-1 6.305e0 6.305e0
7.2e1 4.7e-1 6.32e0 6.32e0
7.3e1 4.7e-1 6.335e0 6.335e0
7.4e1 4.7e-1 6.35e0 6.35e0
7.5e1 4.7e-1 6.365e0 6.365e0
7.6e1 4.7e-1 6.379e0 6.379e0
7.7e1 4.7e-1 6.393e0 6.393e0
7.8e1 4.7e-1 6.408e0 6.408e0
7.9e1 4.7e-1 6.421e0 6.421e0
8.0e1 4.7e-1 6.435e0 6.435e0
8.1e1 4.7e-1 6.449e0 6.449e0
8.2e1 4.7e-1 6.463e0 6.463e0
8.3e1 4.7e-1 6.476e0 6.476e0
8.4e1 4.7e-1 6.489e0 6.489e0
8.5e1 4.7e-1 6.502e0 6.502e0
8.6e1 4.7e-1 6.515e0 6.515e0
8.7e1 4.7e-1 6.528e0 6.528e0
8.8e1 4.7e-1 6.541e0 6.541e0
8.9e1 4.7e-1 6.554e0 6.554e0
9.0e1 4.7e-1 6.566e0 6.566e0
9.1e1 4.7e-1 6.579e0 6.579e0
9.2e1 4.7e-1 6.591e0 6.591e0
9.3e1 4.7e-1 6.603e0 6.603e0
9.4e1 4.7e-1 6.615e0 6.615e0
9.5e1 4.7e-1 6.627e0 6.627e0
9.6e1 4.7e-1 6.639e0 6.639e0
9.7e1 4.7e-1 6.651e0 6.651e0
9.8e1 4.7e-1 6.663e0 6.663e0
9.9e1 4.7e-1 6.674e0 6.674e0
1.0e2 4.7e-1 6.686e0 6.686e0
1.01e2 4.7e-1 6.697e0 6.697e0
1.02e2 4.7e-1 6.708e0 6.708e0
1.03e2 4.7e-1 6.719e0 6.719e0
1.04e2 4.7e-1 6.73e0 6.73e0
1.05e2 4.7e-1 6.741e0 6.741e0
1.06e2 4.7e-1 6.752e0 6.752e0
1.07e2 4.7e-1 6.763e0 6.763e0
1.08e2 4.7e-1 6.774e0 6.774e0
1.09e2 4.7e-1 6.785e0 6.785e0
1.1e2 4.7e-1 6.795e0 6.795e0
1.11e2 4.7e-1 6.806e0 6.806e0
1.12e2 4.7e-1 6.816e0 6.816e0
1.13e2 4.7e-1 6.826e0 6.826e0
1.14e2 4.7e-1 6.836e0 6.836e0
1.15e2 4.7e-1 6.847e0 6.847e0
1.16e2 4.7e-1 6.857e0 6.857e0
1.17e2 4.7e-1 6.867e0 6.867e0
1.18e2 4.7e-1 6.877e0 6.877e0
1.19e2 4.7e-1 6.886e0 6.886e0
1.2e2 4.7e-1 6.896e0 6.896e0
1.21e2 4.7e-1 6.906e0 6.906e0
1.22e2 4.7e-1 6.916e0 6.916e0
1.23e2 4.7e-1 6.925e0 6.925e0
1.24e2 4.7e-1 6.935e0 6.935e0
1.25e2 4.7e-1 6.944e0 6.944e0
1.26e2 4.7e-1 6.953e0 6.953e0
1.27e2 4.7e-1 6.963e0 6.963e0
1.28e2 4.7e-1 6.972e0 6.972e0
1.29e2 4.7e-1 6.981e0 6.981e0
1.3e2 4.7e-1 6.99e0 6.99e0
1.31e2 4.7e-1 6.999e0 6.999e0
1.32e2 4.7e-1 7.008e0 7.008e0
1.33e2 4.7e-1 7.017e0 7.017e0
1.34e2 4.7e-1 7.026e0 7.026e0
1.35e2 4.7e-1 7.035e0 7.035e0
1.36e2 4.7e-1 7.044e0 7.044e0
1.37e2 4.7e-1 7.052e0 7.052e0
1.38e2 4.7e-1 7.061e0 7.061e0
1.39e2 4.7e-1 7.07e0 7.07e0
1.4e2 4.7e-1 7.078e0 7.078e0
1.41e2 4.7e-1 7.087e0 7.087e0
1.42e2 4.7e-1 7.095e0 7.095e0
1.43e2 4.7e-1 7.104e0 7.104e0
1.44e2 4.7e-1 7.112e0 7.112e0
1.45e2 4.7e-1 7.12e0 7.12e0
1.46e2 4.7e-1 7.128e0 7.128e0
1.47e2 4.7e-1 7.137e0 7.137e0
1.48e2 4.7e-1 7.145e0 7.145e0
1.49e2 4.7e-1 7.153e0 7.153e0
1.5e2 4.7e-1 7.161e0 7.161e0
1.51e2 4.7e-1 7.169e0 7.169e0
1.52e2 4.7e-1 7.177e0 7.177e0
1.53e2 4.7e-1 7.185e0 7.185e0
1.54e2 4.7e-1 7.192e0 7.192e0
1.55e2 4.7e-1 7.2e0 7.2e0
1.56e2 4.7e-1 7.208e0 7.208e0
1.57e2 4.7e-1 7.216e0 7.216e0
1.58e2 4.7e-1 7.223e0 7.223e0
1.59e2 4.7e-1 7.231e0 7.231e0
1.6e2 4.7e-1 7.239e0 7.239e0
1.61e2 4.7e-1 7.246e0 7.246e0
1.62e2 4.7e-1 7.254e0 7.254e0
1.63e2 4.7e-1 7.261e0 7.261e0
1.64e2 4.7e-1 7.269e0 7.269e0
1.65e2 4.7e-1 7.276e0 7.276e0
1.66e2 4.7e-1 7.283e0 7.283e0
1.67e2 4.7e-1 7.291e0 7.291e0
1.68e2 4.7e-1 7.298e0 7.298e0
1.69e2 4.7e-1 7.305e0 7.305e0
1.7e2 4.7e-1 7.312e0 7.312e0
1.71e2 4.7e-1 7.319e0 7.319e0
1.72e2 4.7e-1 7.326e0 7.326e0
1.73e2 4.7e-1 7.334e0 7.334e0
1.74e2 4.7e-1 7.341e0 7.341e0
1.75e2 4.7e-1 7.348e0 7.348e0
1.76e2 4.7e-1 7.354e0 7.354e0
1.77e2 4.7e-1 7.361e0 7.361e0
1.78e2 4.7e-1 7.368e0 7.368e0
1.79e2 4.7e-1 7.375e0 7.375e0
1.8e2 4.7e-1 7.382e0 7.382e0
1.81e2 4.7e-1 7.389e0 7.389e0
1.82e2 4.7e-1 7.396e0 7.396e0
1.83e2 4.7e-1 7.402e0 7.402e0
1.84e2 4.7e-1 7.409e0 7.409e0
1.85e2 4.7e-1 7.416e0 7.416e0
1.86e2 4.7e-1 7.422e0 7.422e0
1.87e2 4.7e-1 7.429e0 7.429e0
1.88e2 4.7e-1 7.435e0 7.435e0
1.89e2 4.7e-1 7.442e0 7.442e0
1.9e2 4.7e-1 7.448e0 7.448e0
1.91e2 4.7e-1 7.455e0 7.455e0
1.92e2 4.7e-1 7.461e0 7.461e0
1.93e2 4.7e-1 7.468e0 7.468e0
1.94e2 4.7e-1 7.474e0 7.474e0
1.95e2 4.7e-1 7.48e0 7.48e0
1.96e2 4.7e-1 7.487e0 7.487e0
1.97e2 4.7e-1 7.493e0 7.493e0
1.98e2 4.7e-1 7.499e0 7.499e0
1.99e2 4.7e-1 7.506e0 7.506e0
2.0e2 4.7e-1 7.512e0 7.512e0

5.0e0 4.8e-1 5.902e0 5.902e0
6.0e0 4.8e-1 5.607e0 5.607e0
7.0e0 4.8e-1 5.366e0 5.366e0
8.0e0 4.8e-1 5.193e0 5.193e0
9.0e0 4.8e-1 5.095e0 5.095e0
1.0e1 4.8e-1 5.052e0 5.052e0
1.1e1 4.8e-1 5.04e0 5.04e0
1.2e1 4.8e-1 5.038e0 5.038e0
1.3e1 4.8e-1 5.041e0 5.041e0
1.4e1 4.8e-1 5.05e0 5.05e0
1.5e1 4.8e-1 5.066e0 5.066e0
1.6e1 4.8e-1 5.086e0 5.086e0
1.7e1 4.8e-1 5.111e0 5.111e0
1.8e1 4.8e-1 5.137e0 5.137e0
1.9e1 4.8e-1 5.164e0 5.164e0
2.0e1 4.8e-1 5.191e0 5.191e0
2.1e1 4.8e-1 5.219e0 5.219e0
2.2e1 4.8e-1 5.248e0 5.248e0
2.3e1 4.8e-1 5.277e0 5.277e0
2.4e1 4.8e-1 5.306e0 5.306e0
2.5e1 4.8e-1 5.335e0 5.335e0
2.6e1 4.8e-1 5.363e0 5.363e0
2.7e1 4.8e-1 5.392e0 5.392e0
2.8e1 4.8e-1 5.42e0 5.42e0
2.9e1 4.8e-1 5.448e0 5.448e0
3.0e1 4.8e-1 5.475e0 5.475e0
3.1e1 4.8e-1 5.502e0 5.502e0
3.2e1 4.8e-1 5.529e0 5.529e0
3.3e1 4.8e-1 5.555e0 5.555e0
3.4e1 4.8e-1 5.581e0 5.581e0
3.5e1 4.8e-1 5.606e0 5.606e0
3.6e1 4.8e-1 5.631e0 5.631e0
3.7e1 4.8e-1 5.656e0 5.656e0
3.8e1 4.8e-1 5.68e0 5.68e0
3.9e1 4.8e-1 5.704e0 5.704e0
4.0e1 4.8e-1 5.728e0 5.728e0
4.1e1 4.8e-1 5.751e0 5.751e0
4.2e1 4.8e-1 5.773e0 5.773e0
4.3e1 4.8e-1 5.796e0 5.796e0
4.4e1 4.8e-1 5.818e0 5.818e0
4.5e1 4.8e-1 5.84e0 5.84e0
4.6e1 4.8e-1 5.861e0 5.861e0
4.7e1 4.8e-1 5.882e0 5.882e0
4.8e1 4.8e-1 5.903e0 5.903e0
4.9e1 4.8e-1 5.923e0 5.923e0
5.0e1 4.8e-1 5.943e0 5.943e0
5.1e1 4.8e-1 5.963e0 5.963e0
5.2e1 4.8e-1 5.983e0 5.983e0
5.3e1 4.8e-1 6.002e0 6.002e0
5.4e1 4.8e-1 6.021e0 6.021e0
5.5e1 4.8e-1 6.04e0 6.04e0
5.6e1 4.8e-1 6.058e0 6.058e0
5.7e1 4.8e-1 6.076e0 6.076e0
5.8e1 4.8e-1 6.094e0 6.094e0
5.9e1 4.8e-1 6.112e0 6.112e0
6.0e1 4.8e-1 6.129e0 6.129e0
6.1e1 4.8e-1 6.147e0 6.147e0
6.2e1 4.8e-1 6.164e0 6.164e0
6.3e1 4.8e-1 6.181e0 6.181e0
6.4e1 4.8e-1 6.197e0 6.197e0
6.5e1 4.8e-1 6.214e0 6.214e0
6.6e1 4.8e-1 6.23e0 6.23e0
6.7e1 4.8e-1 6.246e0 6.246e0
6.8e1 4.8e-1 6.262e0 6.262e0
6.9e1 4.8e-1 6.277e0 6.277e0
7.0e1 4.8e-1 6.293e0 6.293e0
7.1e1 4.8e-1 6.308e0 6.308e0
7.2e1 4.8e-1 6.323e0 6.323e0
7.3e1 4.8e-1 6.338e0 6.338e0
7.4e1 4.8e-1 6.353e0 6.353e0
7.5e1 4.8e-1 6.367e0 6.367e0
7.6e1 4.8e-1 6.382e0 6.382e0
7.7e1 4.8e-1 6.396e0 6.396e0
7.8e1 4.8e-1 6.41e0 6.41e0
7.9e1 4.8e-1 6.424e0 6.424e0
8.0e1 4.8e-1 6.438e0 6.438e0
8.1e1 4.8e-1 6.452e0 6.452e0
8.2e1 4.8e-1 6.465e0 6.465e0
8.3e1 4.8e-1 6.479e0 6.479e0
8.4e1 4.8e-1 6.492e0 6.492e0
8.5e1 4.8e-1 6.505e0 6.505e0
8.6e1 4.8e-1 6.518e0 6.518e0
8.7e1 4.8e-1 6.531e0 6.531e0
8.8e1 4.8e-1 6.544e0 6.544e0
8.9e1 4.8e-1 6.556e0 6.556e0
9.0e1 4.8e-1 6.569e0 6.569e0
9.1e1 4.8e-1 6.581e0 6.581e0
9.2e1 4.8e-1 6.594e0 6.594e0
9.3e1 4.8e-1 6.606e0 6.606e0
9.4e1 4.8e-1 6.618e0 6.618e0
9.5e1 4.8e-1 6.63e0 6.63e0
9.6e1 4.8e-1 6.642e0 6.642e0
9.7e1 4.8e-1 6.654e0 6.654e0
9.8e1 4.8e-1 6.665e0 6.665e0
9.9e1 4.8e-1 6.677e0 6.677e0
1.0e2 4.8e-1 6.688e0 6.688e0
1.01e2 4.8e-1 6.7e0 6.7e0
1.02e2 4.8e-1 6.711e0 6.711e0
1.03e2 4.8e-1 6.722e0 6.722e0
1.04e2 4.8e-1 6.733e0 6.733e0
1.05e2 4.8e-1 6.744e0 6.744e0
1.06e2 4.8e-1 6.755e0 6.755e0
1.07e2 4.8e-1 6.766e0 6.766e0
1.08e2 4.8e-1 6.776e0 6.776e0
1.09e2 4.8e-1 6.787e0 6.787e0
1.1e2 4.8e-1 6.798e0 6.798e0
1.11e2 4.8e-1 6.808e0 6.808e0
1.12e2 4.8e-1 6.818e0 6.818e0
1.13e2 4.8e-1 6.829e0 6.829e0
1.14e2 4.8e-1 6.839e0 6.839e0
1.15e2 4.8e-1 6.849e0 6.849e0
1.16e2 4.8e-1 6.859e0 6.859e0
1.17e2 4.8e-1 6.869e0 6.869e0
1.18e2 4.8e-1 6.879e0 6.879e0
1.19e2 4.8e-1 6.889e0 6.889e0
1.2e2 4.8e-1 6.899e0 6.899e0
1.21e2 4.8e-1 6.908e0 6.908e0
1.22e2 4.8e-1 6.918e0 6.918e0
1.23e2 4.8e-1 6.927e0 6.927e0
1.24e2 4.8e-1 6.937e0 6.937e0
1.25e2 4.8e-1 6.946e0 6.946e0
1.26e2 4.8e-1 6.956e0 6.956e0
1.27e2 4.8e-1 6.965e0 6.965e0
1.28e2 4.8e-1 6.974e0 6.974e0
1.29e2 4.8e-1 6.983e0 6.983e0
1.3e2 4.8e-1 6.993e0 6.993e0
1.31e2 4.8e-1 7.002e0 7.002e0
1.32e2 4.8e-1 7.011e0 7.011e0
1.33e2 4.8e-1 7.02e0 7.02e0
1.34e2 4.8e-1 7.028e0 7.028e0
1.35e2 4.8e-1 7.037e0 7.037e0
1.36e2 4.8e-1 7.046e0 7.046e0
1.37e2 4.8e-1 7.055e0 7.055e0
1.38e2 4.8e-1 7.063e0 7.063e0
1.39e2 4.8e-1 7.072e0 7.072e0
1.4e2 4.8e-1 7.08e0 7.08e0
1.41e2 4.8e-1 7.089e0 7.089e0
1.42e2 4.8e-1 7.097e0 7.097e0
1.43e2 4.8e-1 7.106e0 7.106e0
1.44e2 4.8e-1 7.114e0 7.114e0
1.45e2 4.8e-1 7.122e0 7.122e0
1.46e2 4.8e-1 7.131e0 7.131e0
1.47e2 4.8e-1 7.139e0 7.139e0
1.48e2 4.8e-1 7.147e0 7.147e0
1.49e2 4.8e-1 7.155e0 7.155e0
1.5e2 4.8e-1 7.163e0 7.163e0
1.51e2 4.8e-1 7.171e0 7.171e0
1.52e2 4.8e-1 7.179e0 7.179e0
1.53e2 4.8e-1 7.187e0 7.187e0
1.54e2 4.8e-1 7.195e0 7.195e0
1.55e2 4.8e-1 7.202e0 7.202e0
1.56e2 4.8e-1 7.21e0 7.21e0
1.57e2 4.8e-1 7.218e0 7.218e0
1.58e2 4.8e-1 7.225e0 7.225e0
1.59e2 4.8e-1 7.233e0 7.233e0
1.6e2 4.8e-1 7.241e0 7.241e0
1.61e2 4.8e-1 7.248e0 7.248e0
1.62e2 4.8e-1 7.256e0 7.256e0
1.63e2 4.8e-1 7.263e0 7.263e0
1.64e2 4.8e-1 7.271e0 7.271e0
1.65e2 4.8e-1 7.278e0 7.278e0
1.66e2 4.8e-1 7.285e0 7.285e0
1.67e2 4.8e-1 7.293e0 7.293e0
1.68e2 4.8e-1 7.3e0 7.3e0
1.69e2 4.8e-1 7.307e0 7.307e0
1.7e2 4.8e-1 7.314e0 7.314e0
1.71e2 4.8e-1 7.321e0 7.321e0
1.72e2 4.8e-1 7.328e0 7.328e0
1.73e2 4.8e-1 7.335e0 7.335e0
1.74e2 4.8e-1 7.343e0 7.343e0
1.75e2 4.8e-1 7.35e0 7.35e0
1.76e2 4.8e-1 7.356e0 7.356e0
1.77e2 4.8e-1 7.363e0 7.363e0
1.78e2 4.8e-1 7.37e0 7.37e0
1.79e2 4.8e-1 7.377e0 7.377e0
1.8e2 4.8e-1 7.384e0 7.384e0
1.81e2 4.8e-1 7.391e0 7.391e0
1.82e2 4.8e-1 7.397e0 7.397e0
1.83e2 4.8e-1 7.404e0 7.404e0
1.84e2 4.8e-1 7.411e0 7.411e0
1.85e2 4.8e-1 7.418e0 7.418e0
1.86e2 4.8e-1 7.424e0 7.424e0
1.87e2 4.8e-1 7.431e0 7.431e0
1.88e2 4.8e-1 7.437e0 7.437e0
1.89e2 4.8e-1 7.444e0 7.444e0
1.9e2 4.8e-1 7.45e0 7.45e0
1.91e2 4.8e-1 7.457e0 7.457e0
1.92e2 4.8e-1 7.463e0 7.463e0
1.93e2 4.8e-1 7.47e0 7.47e0
1.94e2 4.8e-1 7.476e0 7.476e0
1.95e2 4.8e-1 7.482e0 7.482e0
1.96e2 4.8e-1 7.489e0 7.489e0
1.97e2 4.8e-1 7.495e0 7.495e0
1.98e2 4.8e-1 7.501e0 7.501e0
1.99e2 4.8e-1 7.507e0 7.507e0
2.0e2 4.8e-1 7.514e0 7.514e0

5.0e0 4.9e-1 5.888e0 5.888e0
6.0e0 4.9e-1 5.595e0 5.595e0
7.0e0 4.9e-1 5.356e0 5.356e0
8.0e0 4.9e-1 5.184e0 5.184e0
9.0e0 4.9e-1 5.088e0 5.088e0
1.0e1 4.9e-1 5.046e0 5.046e0
1.1e1 4.9e-1 5.035e0 5.035e0
1.2e1 4.9e-1 5.034e0 5.034e0
1.3e1 4.9e-1 5.038e0 5.038e0
1.4e1 4.9e-1 5.048e0 5.048e0
1.5e1 4.9e-1 5.064e0 5.064e0
1.6e1 4.9e-1 5.085e0 5.085e0
1.7e1 4.9e-1 5.11e0 5.11e0
1.8e1 4.9e-1 5.136e0 5.136e0
1.9e1 4.9e-1 5.163e0 5.163e0
2.0e1 4.9e-1 5.191e0 5.191e0
2.1e1 4.9e-1 5.22e0 5.22e0
2.2e1 4.9e-1 5.249e0 5.249e0
2.3e1 4.9e-1 5.278e0 5.278e0
2.4e1 4.9e-1 5.307e0 5.307e0
2.5e1 4.9e-1 5.336e0 5.336e0
2.6e1 4.9e-1 5.365e0 5.365e0
2.7e1 4.9e-1 5.393e0 5.393e0
2.8e1 4.9e-1 5.422e0 5.422e0
2.9e1 4.9e-1 5.45e0 5.45e0
3.0e1 4.9e-1 5.477e0 5.477e0
3.1e1 4.9e-1 5.504e0 5.504e0
3.2e1 4.9e-1 5.531e0 5.531e0
3.3e1 4.9e-1 5.557e0 5.557e0
3.4e1 4.9e-1 5.583e0 5.583e0
3.5e1 4.9e-1 5.609e0 5.609e0
3.6e1 4.9e-1 5.634e0 5.634e0
3.7e1 4.9e-1 5.658e0 5.658e0
3.8e1 4.9e-1 5.683e0 5.683e0
3.9e1 4.9e-1 5.707e0 5.707e0
4.0e1 4.9e-1 5.73e0 5.73e0
4.1e1 4.9e-1 5.753e0 5.753e0
4.2e1 4.9e-1 5.776e0 5.776e0
4.3e1 4.9e-1 5.798e0 5.798e0
4.4e1 4.9e-1 5.821e0 5.821e0
4.5e1 4.9e-1 5.842e0 5.842e0
4.6e1 4.9e-1 5.864e0 5.864e0
4.7e1 4.9e-1 5.885e0 5.885e0
4.8e1 4.9e-1 5.905e0 5.905e0
4.9e1 4.9e-1 5.926e0 5.926e0
5.0e1 4.9e-1 5.946e0 5.946e0
5.1e1 4.9e-1 5.966e0 5.966e0
5.2e1 4.9e-1 5.985e0 5.985e0
5.3e1 4.9e-1 6.005e0 6.005e0
5.4e1 4.9e-1 6.024e0 6.024e0
5.5e1 4.9e-1 6.042e0 6.042e0
5.6e1 4.9e-1 6.061e0 6.061e0
5.7e1 4.9e-1 6.079e0 6.079e0
5.8e1 4.9e-1 6.097e0 6.097e0
5.9e1 4.9e-1 6.115e0 6.115e0
6.0e1 4.9e-1 6.132e0 6.132e0
6.1e1 4.9e-1 6.15e0 6.15e0
6.2e1 4.9e-1 6.167e0 6.167e0
6.3e1 4.9e-1 6.183e0 6.183e0
6.4e1 4.9e-1 6.2e0 6.2e0
6.5e1 4.9e-1 6.216e0 6.216e0
6.6e1 4.9e-1 6.233e0 6.233e0
6.7e1 4.9e-1 6.249e0 6.249e0
6.8e1 4.9e-1 6.264e0 6.264e0
6.9e1 4.9e-1 6.28e0 6.28e0
7.0e1 4.9e-1 6.296e0 6.296e0
7.1e1 4.9e-1 6.311e0 6.311e0
7.2e1 4.9e-1 6.326e0 6.326e0
7.3e1 4.9e-1 6.341e0 6.341e0
7.4e1 4.9e-1 6.356e0 6.356e0
7.5e1 4.9e-1 6.37e0 6.37e0
7.6e1 4.9e-1 6.385e0 6.385e0
7.7e1 4.9e-1 6.399e0 6.399e0
7.8e1 4.9e-1 6.413e0 6.413e0
7.9e1 4.9e-1 6.427e0 6.427e0
8.0e1 4.9e-1 6.441e0 6.441e0
8.1e1 4.9e-1 6.455e0 6.455e0
8.2e1 4.9e-1 6.468e0 6.468e0
8.3e1 4.9e-1 6.481e0 6.481e0
8.4e1 4.9e-1 6.495e0 6.495e0
8.5e1 4.9e-1 6.508e0 6.508e0
8.6e1 4.9e-1 6.521e0 6.521e0
8.7e1 4.9e-1 6.534e0 6.534e0
8.8e1 4.9e-1 6.547e0 6.547e0
8.9e1 4.9e-1 6.559e0 6.559e0
9.0e1 4.9e-1 6.572e0 6.572e0
9.1e1 4.9e-1 6.584e0 6.584e0
9.2e1 4.9e-1 6.596e0 6.596e0
9.3e1 4.9e-1 6.609e0 6.609e0
9.4e1 4.9e-1 6.621e0 6.621e0
9.5e1 4.9e-1 6.633e0 6.633e0
9.6e1 4.9e-1 6.644e0 6.644e0
9.7e1 4.9e-1 6.656e0 6.656e0
9.8e1 4.9e-1 6.668e0 6.668e0
9.9e1 4.9e-1 6.679e0 6.679e0
1.0e2 4.9e-1 6.691e0 6.691e0
1.01e2 4.9e-1 6.702e0 6.702e0
1.02e2 4.9e-1 6.713e0 6.713e0
1.03e2 4.9e-1 6.725e0 6.725e0
1.04e2 4.9e-1 6.736e0 6.736e0
1.05e2 4.9e-1 6.747e0 6.747e0
1.06e2 4.9e-1 6.757e0 6.757e0
1.07e2 4.9e-1 6.768e0 6.768e0
1.08e2 4.9e-1 6.779e0 6.779e0
1.09e2 4.9e-1 6.79e0 6.79e0
1.1e2 4.9e-1 6.8e0 6.8e0
1.11e2 4.9e-1 6.81e0 6.81e0
1.12e2 4.9e-1 6.821e0 6.821e0
1.13e2 4.9e-1 6.831e0 6.831e0
1.14e2 4.9e-1 6.841e0 6.841e0
1.15e2 4.9e-1 6.851e0 6.851e0
1.16e2 4.9e-1 6.862e0 6.862e0
1.17e2 4.9e-1 6.872e0 6.872e0
1.18e2 4.9e-1 6.881e0 6.881e0
1.19e2 4.9e-1 6.891e0 6.891e0
1.2e2 4.9e-1 6.901e0 6.901e0
1.21e2 4.9e-1 6.911e0 6.911e0
1.22e2 4.9e-1 6.92e0 6.92e0
1.23e2 4.9e-1 6.93e0 6.93e0
1.24e2 4.9e-1 6.939e0 6.939e0
1.25e2 4.9e-1 6.949e0 6.949e0
1.26e2 4.9e-1 6.958e0 6.958e0
1.27e2 4.9e-1 6.967e0 6.967e0
1.28e2 4.9e-1 6.977e0 6.977e0
1.29e2 4.9e-1 6.986e0 6.986e0
1.3e2 4.9e-1 6.995e0 6.995e0
1.31e2 4.9e-1 7.004e0 7.004e0
1.32e2 4.9e-1 7.013e0 7.013e0
1.33e2 4.9e-1 7.022e0 7.022e0
1.34e2 4.9e-1 7.031e0 7.031e0
1.35e2 4.9e-1 7.04e0 7.04e0
1.36e2 4.9e-1 7.048e0 7.048e0
1.37e2 4.9e-1 7.057e0 7.057e0
1.38e2 4.9e-1 7.066e0 7.066e0
1.39e2 4.9e-1 7.074e0 7.074e0
1.4e2 4.9e-1 7.083e0 7.083e0
1.41e2 4.9e-1 7.091e0 7.091e0
1.42e2 4.9e-1 7.1e0 7.1e0
1.43e2 4.9e-1 7.108e0 7.108e0
1.44e2 4.9e-1 7.116e0 7.116e0
1.45e2 4.9e-1 7.125e0 7.125e0
1.46e2 4.9e-1 7.133e0 7.133e0
1.47e2 4.9e-1 7.141e0 7.141e0
1.48e2 4.9e-1 7.149e0 7.149e0
1.49e2 4.9e-1 7.157e0 7.157e0
1.5e2 4.9e-1 7.165e0 7.165e0
1.51e2 4.9e-1 7.173e0 7.173e0
1.52e2 4.9e-1 7.181e0 7.181e0
1.53e2 4.9e-1 7.189e0 7.189e0
1.54e2 4.9e-1 7.197e0 7.197e0
1.55e2 4.9e-1 7.204e0 7.204e0
1.56e2 4.9e-1 7.212e0 7.212e0
1.57e2 4.9e-1 7.22e0 7.22e0
1.58e2 4.9e-1 7.228e0 7.228e0
1.59e2 4.9e-1 7.235e0 7.235e0
1.6e2 4.9e-1 7.243e0 7.243e0
1.61e2 4.9e-1 7.25e0 7.25e0
1.62e2 4.9e-1 7.258e0 7.258e0
1.63e2 4.9e-1 7.265e0 7.265e0
1.64e2 4.9e-1 7.273e0 7.273e0
1.65e2 4.9e-1 7.28e0 7.28e0
1.66e2 4.9e-1 7.287e0 7.287e0
1.67e2 4.9e-1 7.295e0 7.295e0
1.68e2 4.9e-1 7.302e0 7.302e0
1.69e2 4.9e-1 7.309e0 7.309e0
1.7e2 4.9e-1 7.316e0 7.316e0
1.71e2 4.9e-1 7.323e0 7.323e0
1.72e2 4.9e-1 7.33e0 7.33e0
1.73e2 4.9e-1 7.338e0 7.338e0
1.74e2 4.9e-1 7.345e0 7.345e0
1.75e2 4.9e-1 7.352e0 7.352e0
1.76e2 4.9e-1 7.358e0 7.358e0
1.77e2 4.9e-1 7.365e0 7.365e0
1.78e2 4.9e-1 7.372e0 7.372e0
1.79e2 4.9e-1 7.379e0 7.379e0
1.8e2 4.9e-1 7.386e0 7.386e0
1.81e2 4.9e-1 7.393e0 7.393e0
1.82e2 4.9e-1 7.399e0 7.399e0
1.83e2 4.9e-1 7.406e0 7.406e0
1.84e2 4.9e-1 7.413e0 7.413e0
1.85e2 4.9e-1 7.419e0 7.419e0
1.86e2 4.9e-1 7.426e0 7.426e0
1.87e2 4.9e-1 7.433e0 7.433e0
1.88e2 4.9e-1 7.439e0 7.439e0
1.89e2 4.9e-1 7.446e0 7.446e0
1.9e2 4.9e-1 7.452e0 7.452e0
1.91e2 4.9e-1 7.459e0 7.459e0
1.92e2 4.9e-1 7.465e0 7.465e0
1.93e2 4.9e-1 7.472e0 7.472e0
1.94e2 4.9e-1 7.478e0 7.478e0
1.95e2 4.9e-1 7.484e0 7.484e0
1.96e2 4.9e-1 7.491e0 7.491e0
1.97e2 4.9e-1 7.497e0 7.497e0
1.98e2 4.9e-1 7.503e0 7.503e0
1.99e2 4.9e-1 7.509e0 7.509e0
2.0e2 4.9e-1 7.515e0 7.515e0

5.0e0 5.0e-1 5.873e0 5.873e0
6.0e0 5.0e-1 5.583e0 5.583e0
7.0e0 5.0e-1 5.345e0 5.345e0
8.0e0 5.0e-1 5.176e0 5.176e0
9.0e0 5.0e-1 5.081e0 5.081e0
1.0e1 5.0e-1 5.04e0 5.04e0
1.1e1 5.0e-1 5.03e0 5.03e0
1.2e1 5.0e-1 5.03e0 5.03e0
1.3e1 5.0e-1 5.035e0 5.035e0
1.4e1 5.0e-1 5.045e0 5.045e0
1.5e1 5.0e-1 5.062e0 5.062e0
1.6e1 5.0e-1 5.084e0 5.084e0
1.7e1 5.0e-1 5.109e0 5.109e0
1.8e1 5.0e-1 5.136e0 5.136e0
1.9e1 5.0e-1 5.163e0 5.163e0
2.0e1 5.0e-1 5.191e0 5.191e0
2.1e1 5.0e-1 5.22e0 5.22e0
2.2e1 5.0e-1 5.249e0 5.249e0
2.3e1 5.0e-1 5.279e0 5.279e0
2.4e1 5.0e-1 5.308e0 5.308e0
2.5e1 5.0e-1 5.337e0 5.337e0
2.6e1 5.0e-1 5.366e0 5.366e0
2.7e1 5.0e-1 5.395e0 5.395e0
2.8e1 5.0e-1 5.423e0 5.423e0
2.9e1 5.0e-1 5.451e0 5.451e0
3.0e1 5.0e-1 5.479e0 5.479e0
3.1e1 5.0e-1 5.506e0 5.506e0
3.2e1 5.0e-1 5.533e0 5.533e0
3.3e1 5.0e-1 5.559e0 5.559e0
3.4e1 5.0e-1 5.585e0 5.585e0
3.5e1 5.0e-1 5.611e0 5.611e0
3.6e1 5.0e-1 5.636e0 5.636e0
3.7e1 5.0e-1 5.661e0 5.661e0
3.8e1 5.0e-1 5.685e0 5.685e0
3.9e1 5.0e-1 5.709e0 5.709e0
4.0e1 5.0e-1 5.733e0 5.733e0
4.1e1 5.0e-1 5.756e0 5.756e0
4.2e1 5.0e-1 5.779e0 5.779e0
4.3e1 5.0e-1 5.801e0 5.801e0
4.4e1 5.0e-1 5.823e0 5.823e0
4.5e1 5.0e-1 5.845e0 5.845e0
4.6e1 5.0e-1 5.867e0 5.867e0
4.7e1 5.0e-1 5.888e0 5.888e0
4.8e1 5.0e-1 5.908e0 5.908e0
4.9e1 5.0e-1 5.929e0 5.929e0
5.0e1 5.0e-1 5.949e0 5.949e0
5.1e1 5.0e-1 5.969e0 5.969e0
5.2e1 5.0e-1 5.988e0 5.988e0
5.3e1 5.0e-1 6.008e0 6.008e0
5.4e1 5.0e-1 6.027e0 6.027e0
5.5e1 5.0e-1 6.045e0 6.045e0
5.6e1 5.0e-1 6.064e0 6.064e0
5.7e1 5.0e-1 6.082e0 6.082e0
5.8e1 5.0e-1 6.1e0 6.1e0
5.9e1 5.0e-1 6.118e0 6.118e0
6.0e1 5.0e-1 6.135e0 6.135e0
6.1e1 5.0e-1 6.153e0 6.153e0
6.2e1 5.0e-1 6.17e0 6.17e0
6.3e1 5.0e-1 6.186e0 6.186e0
6.4e1 5.0e-1 6.203e0 6.203e0
6.5e1 5.0e-1 6.219e0 6.219e0
6.6e1 5.0e-1 6.236e0 6.236e0
6.7e1 5.0e-1 6.252e0 6.252e0
6.8e1 5.0e-1 6.267e0 6.267e0
6.9e1 5.0e-1 6.283e0 6.283e0
7.0e1 5.0e-1 6.299e0 6.299e0
7.1e1 5.0e-1 6.314e0 6.314e0
7.2e1 5.0e-1 6.329e0 6.329e0
7.3e1 5.0e-1 6.344e0 6.344e0
7.4e1 5.0e-1 6.359e0 6.359e0
7.5e1 5.0e-1 6.373e0 6.373e0
7.6e1 5.0e-1 6.388e0 6.388e0
7.7e1 5.0e-1 6.402e0 6.402e0
7.8e1 5.0e-1 6.416e0 6.416e0
7.9e1 5.0e-1 6.43e0 6.43e0
8.0e1 5.0e-1 6.444e0 6.444e0
8.1e1 5.0e-1 6.457e0 6.457e0
8.2e1 5.0e-1 6.471e0 6.471e0
8.3e1 5.0e-1 6.484e0 6.484e0
8.4e1 5.0e-1 6.498e0 6.498e0
8.5e1 5.0e-1 6.511e0 6.511e0
8.6e1 5.0e-1 6.524e0 6.524e0
8.7e1 5.0e-1 6.537e0 6.537e0
8.8e1 5.0e-1 6.549e0 6.549e0
8.9e1 5.0e-1 6.562e0 6.562e0
9.0e1 5.0e-1 6.574e0 6.574e0
9.1e1 5.0e-1 6.587e0 6.587e0
9.2e1 5.0e-1 6.599e0 6.599e0
9.3e1 5.0e-1 6.611e0 6.611e0
9.4e1 5.0e-1 6.623e0 6.623e0
9.5e1 5.0e-1 6.635e0 6.635e0
9.6e1 5.0e-1 6.647e0 6.647e0
9.7e1 5.0e-1 6.659e0 6.659e0
9.8e1 5.0e-1 6.67e0 6.67e0
9.9e1 5.0e-1 6.682e0 6.682e0
1.0e2 5.0e-1 6.693e0 6.693e0
1.01e2 5.0e-1 6.705e0 6.705e0
1.02e2 5.0e-1 6.716e0 6.716e0
1.03e2 5.0e-1 6.727e0 6.727e0
1.04e2 5.0e-1 6.738e0 6.738e0
1.05e2 5.0e-1 6.749e0 6.749e0
1.06e2 5.0e-1 6.76e0 6.76e0
1.07e2 5.0e-1 6.771e0 6.771e0
1.08e2 5.0e-1 6.781e0 6.781e0
1.09e2 5.0e-1 6.792e0 6.792e0
1.1e2 5.0e-1 6.803e0 6.803e0
1.11e2 5.0e-1 6.813e0 6.813e0
1.12e2 5.0e-1 6.823e0 6.823e0
1.13e2 5.0e-1 6.834e0 6.834e0
1.14e2 5.0e-1 6.844e0 6.844e0
1.15e2 5.0e-1 6.854e0 6.854e0
1.16e2 5.0e-1 6.864e0 6.864e0
1.17e2 5.0e-1 6.874e0 6.874e0
1.18e2 5.0e-1 6.884e0 6.884e0
1.19e2 5.0e-1 6.894e0 6.894e0
1.2e2 5.0e-1 6.904e0 6.904e0
1.21e2 5.0e-1 6.913e0 6.913e0
1.22e2 5.0e-1 6.923e0 6.923e0
1.23e2 5.0e-1 6.932e0 6.932e0
1.24e2 5.0e-1 6.942e0 6.942e0
1.25e2 5.0e-1 6.951e0 6.951e0
1.26e2 5.0e-1 6.961e0 6.961e0
1.27e2 5.0e-1 6.97e0 6.97e0
1.28e2 5.0e-1 6.979e0 6.979e0
1.29e2 5.0e-1 6.988e0 6.988e0
1.3e2 5.0e-1 6.997e0 6.997e0
1.31e2 5.0e-1 7.006e0 7.006e0
1.32e2 5.0e-1 7.015e0 7.015e0
1.33e2 5.0e-1 7.024e0 7.024e0
1.34e2 5.0e-1 7.033e0 7.033e0
1.35e2 5.0e-1 7.042e0 7.042e0
1.36e2 5.0e-1 7.051e0 7.051e0
1.37e2 5.0e-1 7.059e0 7.059e0
1.38e2 5.0e-1 7.068e0 7.068e0
1.39e2 5.0e-1 7.077e0 7.077e0
1.4e2 5.0e-1 7.085e0 7.085e0
1.41e2 5.0e-1 7.093e0 7.093e0
1.42e2 5.0e-1 7.102e0 7.102e0
1.43e2 5.0e-1 7.11e0 7.11e0
1.44e2 5.0e-1 7.119e0 7.119e0
1.45e2 5.0e-1 7.127e0 7.127e0
1.46e2 5.0e-1 7.135e0 7.135e0
1.47e2 5.0e-1 7.143e0 7.143e0
1.48e2 5.0e-1 7.151e0 7.151e0
1.49e2 5.0e-1 7.159e0 7.159e0
1.5e2 5.0e-1 7.167e0 7.167e0
1.51e2 5.0e-1 7.175e0 7.175e0
1.52e2 5.0e-1 7.183e0 7.183e0
1.53e2 5.0e-1 7.191e0 7.191e0
1.54e2 5.0e-1 7.199e0 7.199e0
1.55e2 5.0e-1 7.207e0 7.207e0
1.56e2 5.0e-1 7.214e0 7.214e0
1.57e2 5.0e-1 7.222e0 7.222e0
1.58e2 5.0e-1 7.23e0 7.23e0
1.59e2 5.0e-1 7.237e0 7.237e0
1.6e2 5.0e-1 7.245e0 7.245e0
1.61e2 5.0e-1 7.252e0 7.252e0
1.62e2 5.0e-1 7.26e0 7.26e0
1.63e2 5.0e-1 7.267e0 7.267e0
1.64e2 5.0e-1 7.275e0 7.275e0
1.65e2 5.0e-1 7.282e0 7.282e0
1.66e2 5.0e-1 7.289e0 7.289e0
1.67e2 5.0e-1 7.297e0 7.297e0
1.68e2 5.0e-1 7.304e0 7.304e0
1.69e2 5.0e-1 7.311e0 7.311e0
1.7e2 5.0e-1 7.318e0 7.318e0
1.71e2 5.0e-1 7.325e0 7.325e0
1.72e2 5.0e-1 7.333e0 7.333e0
1.73e2 5.0e-1 7.34e0 7.34e0
1.74e2 5.0e-1 7.347e0 7.347e0
1.75e2 5.0e-1 7.354e0 7.354e0
1.76e2 5.0e-1 7.361e0 7.361e0
1.77e2 5.0e-1 7.367e0 7.367e0
1.78e2 5.0e-1 7.374e0 7.374e0
1.79e2 5.0e-1 7.381e0 7.381e0
1.8e2 5.0e-1 7.388e0 7.388e0
1.81e2 5.0e-1 7.395e0 7.395e0
1.82e2 5.0e-1 7.401e0 7.401e0
1.83e2 5.0e-1 7.408e0 7.408e0
1.84e2 5.0e-1 7.415e0 7.415e0
1.85e2 5.0e-1 7.421e0 7.421e0
1.86e2 5.0e-1 7.428e0 7.428e0
1.87e2 5.0e-1 7.435e0 7.435e0
1.88e2 5.0e-1 7.441e0 7.441e0
1.89e2 5.0e-1 7.448e0 7.448e0
1.9e2 5.0e-1 7.454e0 7.454e0
1.91e2 5.0e-1 7.461e0 7.461e0
1.92e2 5.0e-1 7.467e0 7.467e0
1.93e2 5.0e-1 7.473e0 7.473e0
1.94e2 5.0e-1 7.48e0 7.48e0
1.95e2 5.0e-1 7.486e0 7.486e0
1.96e2 5.0e-1 7.492e0 7.492e0
1.97e2 5.0e-1 7.499e0 7.499e0
1.98e2 5.0e-1 7.505e0 7.505e0
1.99e2 5.0e-1 7.511e0 7.511e0
2.0e2 5.0e-1 7.517e0 7.517e0

5.0e0 5.1e-1 5.858e0 5.858e0
6.0e0 5.1e-1 5.57e0 5.57e0
7.0e0 5.1e-1 5.335e0 5.335e0
8.0e0 5.1e-1 5.167e0 5.167e0
9.0e0 5.1e-1 5.074e0 5.074e0
1.0e1 5.1e-1 5.034e0 5.034e0
1.1e1 5.1e-1 5.025e0 5.025e0
1.2e1 5.1e-1 5.026e0 5.026e0
1.3e1 5.1e-1 5.032e0 5.032e0
1.4e1 5.1e-1 5.043e0 5.043e0
1.5e1 5.1e-1 5.06e0 5.06e0
1.6e1 5.1e-1 5.082e0 5.082e0
1.7e1 5.1e-1 5.108e0 5.108e0
1.8e1 5.1e-1 5.135e0 5.135e0
1.9e1 5.1e-1 5.163e0 5.163e0
2.0e1 5.1e-1 5.192e0 5.192e0
2.1e1 5.1e-1 5.221e0 5.221e0
2.2e1 5.1e-1 5.25e0 5.25e0
2.3e1 5.1e-1 5.28e0 5.28e0
2.4e1 5.1e-1 5.309e0 5.309e0
2.5e1 5.1e-1 5.339e0 5.339e0
2.6e1 5.1e-1 5.368e0 5.368e0
2.7e1 5.1e-1 5.397e0 5.397e0
2.8e1 5.1e-1 5.425e0 5.425e0
2.9e1 5.1e-1 5.453e0 5.453e0
3.0e1 5.1e-1 5.481e0 5.481e0
3.1e1 5.1e-1 5.508e0 5.508e0
3.2e1 5.1e-1 5.535e0 5.535e0
3.3e1 5.1e-1 5.562e0 5.562e0
3.4e1 5.1e-1 5.588e0 5.588e0
3.5e1 5.1e-1 5.614e0 5.614e0
3.6e1 5.1e-1 5.639e0 5.639e0
3.7e1 5.1e-1 5.664e0 5.664e0
3.8e1 5.1e-1 5.688e0 5.688e0
3.9e1 5.1e-1 5.712e0 5.712e0
4.0e1 5.1e-1 5.736e0 5.736e0
4.1e1 5.1e-1 5.759e0 5.759e0
4.2e1 5.1e-1 5.782e0 5.782e0
4.3e1 5.1e-1 5.804e0 5.804e0
4.4e1 5.1e-1 5.826e0 5.826e0
4.5e1 5.1e-1 5.848e0 5.848e0
4.6e1 5.1e-1 5.87e0 5.87e0
4.7e1 5.1e-1 5.891e0 5.891e0
4.8e1 5.1e-1 5.911e0 5.911e0
4.9e1 5.1e-1 5.932e0 5.932e0
5.0e1 5.1e-1 5.952e0 5.952e0
5.1e1 5.1e-1 5.972e0 5.972e0
5.2e1 5.1e-1 5.991e0 5.991e0
5.3e1 5.1e-1 6.011e0 6.011e0
5.4e1 5.1e-1 6.03e0 6.03e0
5.5e1 5.1e-1 6.048e0 6.048e0
5.6e1 5.1e-1 6.067e0 6.067e0
5.7e1 5.1e-1 6.085e0 6.085e0
5.8e1 5.1e-1 6.103e0 6.103e0
5.9e1 5.1e-1 6.121e0 6.121e0
6.0e1 5.1e-1 6.138e0 6.138e0
6.1e1 5.1e-1 6.156e0 6.156e0
6.2e1 5.1e-1 6.173e0 6.173e0
6.3e1 5.1e-1 6.189e0 6.189e0
6.4e1 5.1e-1 6.206e0 6.206e0
6.5e1 5.1e-1 6.222e0 6.222e0
6.6e1 5.1e-1 6.239e0 6.239e0
6.7e1 5.1e-1 6.255e0 6.255e0
6.8e1 5.1e-1 6.27e0 6.27e0
6.9e1 5.1e-1 6.286e0 6.286e0
7.0e1 5.1e-1 6.302e0 6.302e0
7.1e1 5.1e-1 6.317e0 6.317e0
7.2e1 5.1e-1 6.332e0 6.332e0
7.3e1 5.1e-1 6.347e0 6.347e0
7.4e1 5.1e-1 6.362e0 6.362e0
7.5e1 5.1e-1 6.376e0 6.376e0
7.6e1 5.1e-1 6.391e0 6.391e0
7.7e1 5.1e-1 6.405e0 6.405e0
7.8e1 5.1e-1 6.419e0 6.419e0
7.9e1 5.1e-1 6.433e0 6.433e0
8.0e1 5.1e-1 6.447e0 6.447e0
8.1e1 5.1e-1 6.46e0 6.46e0
8.2e1 5.1e-1 6.474e0 6.474e0
8.3e1 5.1e-1 6.487e0 6.487e0
8.4e1 5.1e-1 6.5e0 6.5e0
8.5e1 5.1e-1 6.514e0 6.514e0
8.6e1 5.1e-1 6.527e0 6.527e0
8.7e1 5.1e-1 6.539e0 6.539e0
8.8e1 5.1e-1 6.552e0 6.552e0
8.9e1 5.1e-1 6.565e0 6.565e0
9.0e1 5.1e-1 6.577e0 6.577e0
9.1e1 5.1e-1 6.59e0 6.59e0
9.2e1 5.1e-1 6.602e0 6.602e0
9.3e1 5.1e-1 6.614e0 6.614e0
9.4e1 5.1e-1 6.626e0 6.626e0
9.5e1 5.1e-1 6.638e0 6.638e0
9.6e1 5.1e-1 6.65e0 6.65e0
9.7e1 5.1e-1 6.662e0 6.662e0
9.8e1 5.1e-1 6.673e0 6.673e0
9.9e1 5.1e-1 6.685e0 6.685e0
1.0e2 5.1e-1 6.696e0 6.696e0
1.01e2 5.1e-1 6.708e0 6.708e0
1.02e2 5.1e-1 6.719e0 6.719e0
1.03e2 5.1e-1 6.73e0 6.73e0
1.04e2 5.1e-1 6.741e0 6.741e0
1.05e2 5.1e-1 6.752e0 6.752e0
1.06e2 5.1e-1 6.763e0 6.763e0
1.07e2 5.1e-1 6.773e0 6.773e0
1.08e2 5.1e-1 6.784e0 6.784e0
1.09e2 5.1e-1 6.795e0 6.795e0
1.1e2 5.1e-1 6.805e0 6.805e0
1.11e2 5.1e-1 6.816e0 6.816e0
1.12e2 5.1e-1 6.826e0 6.826e0
1.13e2 5.1e-1 6.836e0 6.836e0
1.14e2 5.1e-1 6.847e0 6.847e0
1.15e2 5.1e-1 6.857e0 6.857e0
1.16e2 5.1e-1 6.867e0 6.867e0
1.17e2 5.1e-1 6.877e0 6.877e0
1.18e2 5.1e-1 6.887e0 6.887e0
1.19e2 5.1e-1 6.896e0 6.896e0
1.2e2 5.1e-1 6.906e0 6.906e0
1.21e2 5.1e-1 6.916e0 6.916e0
1.22e2 5.1e-1 6.925e0 6.925e0
1.23e2 5.1e-1 6.935e0 6.935e0
1.24e2 5.1e-1 6.944e0 6.944e0
1.25e2 5.1e-1 6.954e0 6.954e0
1.26e2 5.1e-1 6.963e0 6.963e0
1.27e2 5.1e-1 6.972e0 6.972e0
1.28e2 5.1e-1 6.982e0 6.982e0
1.29e2 5.1e-1 6.991e0 6.991e0
1.3e2 5.1e-1 7.0e0 7.0e0
1.31e2 5.1e-1 7.009e0 7.009e0
1.32e2 5.1e-1 7.018e0 7.018e0
1.33e2 5.1e-1 7.027e0 7.027e0
1.34e2 5.1e-1 7.036e0 7.036e0
1.35e2 5.1e-1 7.044e0 7.044e0
1.36e2 5.1e-1 7.053e0 7.053e0
1.37e2 5.1e-1 7.062e0 7.062e0
1.38e2 5.1e-1 7.07e0 7.07e0
1.39e2 5.1e-1 7.079e0 7.079e0
1.4e2 5.1e-1 7.087e0 7.087e0
1.41e2 5.1e-1 7.096e0 7.096e0
1.42e2 5.1e-1 7.104e0 7.104e0
1.43e2 5.1e-1 7.113e0 7.113e0
1.44e2 5.1e-1 7.121e0 7.121e0
1.45e2 5.1e-1 7.129e0 7.129e0
1.46e2 5.1e-1 7.137e0 7.137e0
1.47e2 5.1e-1 7.145e0 7.145e0
1.48e2 5.1e-1 7.154e0 7.154e0
1.49e2 5.1e-1 7.162e0 7.162e0
1.5e2 5.1e-1 7.17e0 7.17e0
1.51e2 5.1e-1 7.178e0 7.178e0
1.52e2 5.1e-1 7.186e0 7.186e0
1.53e2 5.1e-1 7.193e0 7.193e0
1.54e2 5.1e-1 7.201e0 7.201e0
1.55e2 5.1e-1 7.209e0 7.209e0
1.56e2 5.1e-1 7.217e0 7.217e0
1.57e2 5.1e-1 7.224e0 7.224e0
1.58e2 5.1e-1 7.232e0 7.232e0
1.59e2 5.1e-1 7.24e0 7.24e0
1.6e2 5.1e-1 7.247e0 7.247e0
1.61e2 5.1e-1 7.255e0 7.255e0
1.62e2 5.1e-1 7.262e0 7.262e0
1.63e2 5.1e-1 7.27e0 7.27e0
1.64e2 5.1e-1 7.277e0 7.277e0
1.65e2 5.1e-1 7.284e0 7.284e0
1.66e2 5.1e-1 7.292e0 7.292e0
1.67e2 5.1e-1 7.299e0 7.299e0
1.68e2 5.1e-1 7.306e0 7.306e0
1.69e2 5.1e-1 7.313e0 7.313e0
1.7e2 5.1e-1 7.32e0 7.32e0
1.71e2 5.1e-1 7.328e0 7.328e0
1.72e2 5.1e-1 7.335e0 7.335e0
1.73e2 5.1e-1 7.342e0 7.342e0
1.74e2 5.1e-1 7.349e0 7.349e0
1.75e2 5.1e-1 7.356e0 7.356e0
1.76e2 5.1e-1 7.363e0 7.363e0
1.77e2 5.1e-1 7.37e0 7.37e0
1.78e2 5.1e-1 7.376e0 7.376e0
1.79e2 5.1e-1 7.383e0 7.383e0
1.8e2 5.1e-1 7.39e0 7.39e0
1.81e2 5.1e-1 7.397e0 7.397e0
1.82e2 5.1e-1 7.404e0 7.404e0
1.83e2 5.1e-1 7.41e0 7.41e0
1.84e2 5.1e-1 7.417e0 7.417e0
1.85e2 5.1e-1 7.424e0 7.424e0
1.86e2 5.1e-1 7.43e0 7.43e0
1.87e2 5.1e-1 7.437e0 7.437e0
1.88e2 5.1e-1 7.443e0 7.443e0
1.89e2 5.1e-1 7.45e0 7.45e0
1.9e2 5.1e-1 7.456e0 7.456e0
1.91e2 5.1e-1 7.463e0 7.463e0
1.92e2 5.1e-1 7.469e0 7.469e0
1.93e2 5.1e-1 7.475e0 7.475e0
1.94e2 5.1e-1 7.482e0 7.482e0
1.95e2 5.1e-1 7.488e0 7.488e0
1.96e2 5.1e-1 7.494e0 7.494e0
1.97e2 5.1e-1 7.501e0 7.501e0
1.98e2 5.1e-1 7.507e0 7.507e0
1.99e2 5.1e-1 7.513e0 7.513e0
2.0e2 5.1e-1 7.519e0 7.519e0

5.0e0 5.2e-1 5.842e0 5.842e0
6.0e0 5.2e-1 5.557e0 5.557e0
7.0e0 5.2e-1 5.324e0 5.324e0
8.0e0 5.2e-1 5.158e0 5.158e0
9.0e0 5.2e-1 5.066e0 5.066e0
1.0e1 5.2e-1 5.028e0 5.028e0
1.1e1 5.2e-1 5.02e0 5.02e0
1.2e1 5.2e-1 5.022e0 5.022e0
1.3e1 5.2e-1 5.029e0 5.029e0
1.4e1 5.2e-1 5.04e0 5.04e0
1.5e1 5.2e-1 5.058e0 5.058e0
1.6e1 5.2e-1 5.081e0 5.081e0
1.7e1 5.2e-1 5.107e0 5.107e0
1.8e1 5.2e-1 5.134e0 5.134e0
1.9e1 5.2e-1 5.163e0 5.163e0
2.0e1 5.2e-1 5.192e0 5.192e0
2.1e1 5.2e-1 5.221e0 5.221e0
2.2e1 5.2e-1 5.251e0 5.251e0
2.3e1 5.2e-1 5.281e0 5.281e0
2.4e1 5.2e-1 5.311e0 5.311e0
2.5e1 5.2e-1 5.34e0 5.34e0
2.6e1 5.2e-1 5.37e0 5.37e0
2.7e1 5.2e-1 5.399e0 5.399e0
2.8e1 5.2e-1 5.427e0 5.427e0
2.9e1 5.2e-1 5.455e0 5.455e0
3.0e1 5.2e-1 5.483e0 5.483e0
3.1e1 5.2e-1 5.511e0 5.511e0
3.2e1 5.2e-1 5.538e0 5.538e0
3.3e1 5.2e-1 5.564e0 5.564e0
3.4e1 5.2e-1 5.59e0 5.59e0
3.5e1 5.2e-1 5.616e0 5.616e0
3.6e1 5.2e-1 5.641e0 5.641e0
3.7e1 5.2e-1 5.666e0 5.666e0
3.8e1 5.2e-1 5.691e0 5.691e0
3.9e1 5.2e-1 5.715e0 5.715e0
4.0e1 5.2e-1 5.738e0 5.738e0
4.1e1 5.2e-1 5.762e0 5.762e0
4.2e1 5.2e-1 5.785e0 5.785e0
4.3e1 5.2e-1 5.807e0 5.807e0
4.4e1 5.2e-1 5.829e0 5.829e0
4.5e1 5.2e-1 5.851e0 5.851e0
4.6e1 5.2e-1 5.873e0 5.873e0
4.7e1 5.2e-1 5.894e0 5.894e0
4.8e1 5.2e-1 5.914e0 5.914e0
4.9e1 5.2e-1 5.935e0 5.935e0
5.0e1 5.2e-1 5.955e0 5.955e0
5.1e1 5.2e-1 5.975e0 5.975e0
5.2e1 5.2e-1 5.995e0 5.995e0
5.3e1 5.2e-1 6.014e0 6.014e0
5.4e1 5.2e-1 6.033e0 6.033e0
5.5e1 5.2e-1 6.052e0 6.052e0
5.6e1 5.2e-1 6.07e0 6.07e0
5.7e1 5.2e-1 6.088e0 6.088e0
5.8e1 5.2e-1 6.106e0 6.106e0
5.9e1 5.2e-1 6.124e0 6.124e0
6.0e1 5.2e-1 6.141e0 6.141e0
6.1e1 5.2e-1 6.159e0 6.159e0
6.2e1 5.2e-1 6.176e0 6.176e0
6.3e1 5.2e-1 6.193e0 6.193e0
6.4e1 5.2e-1 6.209e0 6.209e0
6.5e1 5.2e-1 6.226e0 6.226e0
6.6e1 5.2e-1 6.242e0 6.242e0
6.7e1 5.2e-1 6.258e0 6.258e0
6.8e1 5.2e-1 6.274e0 6.274e0
6.9e1 5.2e-1 6.289e0 6.289e0
7.0e1 5.2e-1 6.305e0 6.305e0
7.1e1 5.2e-1 6.32e0 6.32e0
7.2e1 5.2e-1 6.335e0 6.335e0
7.3e1 5.2e-1 6.35e0 6.35e0
7.4e1 5.2e-1 6.365e0 6.365e0
7.5e1 5.2e-1 6.379e0 6.379e0
7.6e1 5.2e-1 6.394e0 6.394e0
7.7e1 5.2e-1 6.408e0 6.408e0
7.8e1 5.2e-1 6.422e0 6.422e0
7.9e1 5.2e-1 6.436e0 6.436e0
8.0e1 5.2e-1 6.45e0 6.45e0
8.1e1 5.2e-1 6.463e0 6.463e0
8.2e1 5.2e-1 6.477e0 6.477e0
8.3e1 5.2e-1 6.49e0 6.49e0
8.4e1 5.2e-1 6.503e0 6.503e0
8.5e1 5.2e-1 6.517e0 6.517e0
8.6e1 5.2e-1 6.53e0 6.53e0
8.7e1 5.2e-1 6.542e0 6.542e0
8.8e1 5.2e-1 6.555e0 6.555e0
8.9e1 5.2e-1 6.568e0 6.568e0
9.0e1 5.2e-1 6.58e0 6.58e0
9.1e1 5.2e-1 6.593e0 6.593e0
9.2e1 5.2e-1 6.605e0 6.605e0
9.3e1 5.2e-1 6.617e0 6.617e0
9.4e1 5.2e-1 6.629e0 6.629e0
9.5e1 5.2e-1 6.641e0 6.641e0
9.6e1 5.2e-1 6.653e0 6.653e0
9.7e1 5.2e-1 6.664e0 6.664e0
9.8e1 5.2e-1 6.676e0 6.676e0
9.9e1 5.2e-1 6.688e0 6.688e0
1.0e2 5.2e-1 6.699e0 6.699e0
1.01e2 5.2e-1 6.71e0 6.71e0
1.02e2 5.2e-1 6.722e0 6.722e0
1.03e2 5.2e-1 6.733e0 6.733e0
1.04e2 5.2e-1 6.744e0 6.744e0
1.05e2 5.2e-1 6.755e0 6.755e0
1.06e2 5.2e-1 6.765e0 6.765e0
1.07e2 5.2e-1 6.776e0 6.776e0
1.08e2 5.2e-1 6.787e0 6.787e0
1.09e2 5.2e-1 6.797e0 6.797e0
1.1e2 5.2e-1 6.808e0 6.808e0
1.11e2 5.2e-1 6.818e0 6.818e0
1.12e2 5.2e-1 6.829e0 6.829e0
1.13e2 5.2e-1 6.839e0 6.839e0
1.14e2 5.2e-1 6.849e0 6.849e0
1.15e2 5.2e-1 6.859e0 6.859e0
1.16e2 5.2e-1 6.869e0 6.869e0
1.17e2 5.2e-1 6.879e0 6.879e0
1.18e2 5.2e-1 6.889e0 6.889e0
1.19e2 5.2e-1 6.899e0 6.899e0
1.2e2 5.2e-1 6.909e0 6.909e0
1.21e2 5.2e-1 6.918e0 6.918e0
1.22e2 5.2e-1 6.928e0 6.928e0
1.23e2 5.2e-1 6.937e0 6.937e0
1.24e2 5.2e-1 6.947e0 6.947e0
1.25e2 5.2e-1 6.956e0 6.956e0
1.26e2 5.2e-1 6.966e0 6.966e0
1.27e2 5.2e-1 6.975e0 6.975e0
1.28e2 5.2e-1 6.984e0 6.984e0
1.29e2 5.2e-1 6.993e0 6.993e0
1.3e2 5.2e-1 7.002e0 7.002e0
1.31e2 5.2e-1 7.011e0 7.011e0
1.32e2 5.2e-1 7.02e0 7.02e0
1.33e2 5.2e-1 7.029e0 7.029e0
1.34e2 5.2e-1 7.038e0 7.038e0
1.35e2 5.2e-1 7.047e0 7.047e0
1.36e2 5.2e-1 7.055e0 7.055e0
1.37e2 5.2e-1 7.064e0 7.064e0
1.38e2 5.2e-1 7.073e0 7.073e0
1.39e2 5.2e-1 7.081e0 7.081e0
1.4e2 5.2e-1 7.09e0 7.09e0
1.41e2 5.2e-1 7.098e0 7.098e0
1.42e2 5.2e-1 7.107e0 7.107e0
1.43e2 5.2e-1 7.115e0 7.115e0
1.44e2 5.2e-1 7.123e0 7.123e0
1.45e2 5.2e-1 7.132e0 7.132e0
1.46e2 5.2e-1 7.14e0 7.14e0
1.47e2 5.2e-1 7.148e0 7.148e0
1.48e2 5.2e-1 7.156e0 7.156e0
1.49e2 5.2e-1 7.164e0 7.164e0
1.5e2 5.2e-1 7.172e0 7.172e0
1.51e2 5.2e-1 7.18e0 7.18e0
1.52e2 5.2e-1 7.188e0 7.188e0
1.53e2 5.2e-1 7.196e0 7.196e0
1.54e2 5.2e-1 7.203e0 7.203e0
1.55e2 5.2e-1 7.211e0 7.211e0
1.56e2 5.2e-1 7.219e0 7.219e0
1.57e2 5.2e-1 7.227e0 7.227e0
1.58e2 5.2e-1 7.234e0 7.234e0
1.59e2 5.2e-1 7.242e0 7.242e0
1.6e2 5.2e-1 7.249e0 7.249e0
1.61e2 5.2e-1 7.257e0 7.257e0
1.62e2 5.2e-1 7.264e0 7.264e0
1.63e2 5.2e-1 7.272e0 7.272e0
1.64e2 5.2e-1 7.279e0 7.279e0
1.65e2 5.2e-1 7.287e0 7.287e0
1.66e2 5.2e-1 7.294e0 7.294e0
1.67e2 5.2e-1 7.301e0 7.301e0
1.68e2 5.2e-1 7.308e0 7.308e0
1.69e2 5.2e-1 7.316e0 7.316e0
1.7e2 5.2e-1 7.323e0 7.323e0
1.71e2 5.2e-1 7.33e0 7.33e0
1.72e2 5.2e-1 7.337e0 7.337e0
1.73e2 5.2e-1 7.344e0 7.344e0
1.74e2 5.2e-1 7.351e0 7.351e0
1.75e2 5.2e-1 7.358e0 7.358e0
1.76e2 5.2e-1 7.365e0 7.365e0
1.77e2 5.2e-1 7.372e0 7.372e0
1.78e2 5.2e-1 7.379e0 7.379e0
1.79e2 5.2e-1 7.385e0 7.385e0
1.8e2 5.2e-1 7.392e0 7.392e0
1.81e2 5.2e-1 7.399e0 7.399e0
1.82e2 5.2e-1 7.406e0 7.406e0
1.83e2 5.2e-1 7.412e0 7.412e0
1.84e2 5.2e-1 7.419e0 7.419e0
1.85e2 5.2e-1 7.426e0 7.426e0
1.86e2 5.2e-1 7.432e0 7.432e0
1.87e2 5.2e-1 7.439e0 7.439e0
1.88e2 5.2e-1 7.445e0 7.445e0
1.89e2 5.2e-1 7.452e0 7.452e0
1.9e2 5.2e-1 7.458e0 7.458e0
1.91e2 5.2e-1 7.465e0 7.465e0
1.92e2 5.2e-1 7.471e0 7.471e0
1.93e2 5.2e-1 7.478e0 7.478e0
1.94e2 5.2e-1 7.484e0 7.484e0
1.95e2 5.2e-1 7.49e0 7.49e0
1.96e2 5.2e-1 7.496e0 7.496e0
1.97e2 5.2e-1 7.503e0 7.503e0
1.98e2 5.2e-1 7.509e0 7.509e0
1.99e2 5.2e-1 7.515e0 7.515e0
2.0e2 5.2e-1 7.521e0 7.521e0

5.0e0 5.3e-1 5.826e0 5.826e0
6.0e0 5.3e-1 5.544e0 5.544e0
7.0e0 5.3e-1 5.313e0 5.313e0
8.0e0 5.3e-1 5.149e0 5.149e0
9.0e0 5.3e-1 5.059e0 5.059e0
1.0e1 5.3e-1 5.022e0 5.022e0
1.1e1 5.3e-1 5.015e0 5.015e0
1.2e1 5.3e-1 5.018e0 5.018e0
1.3e1 5.3e-1 5.025e0 5.025e0
1.4e1 5.3e-1 5.038e0 5.038e0
1.5e1 5.3e-1 5.056e0 5.056e0
1.6e1 5.3e-1 5.079e0 5.079e0
1.7e1 5.3e-1 5.106e0 5.106e0
1.8e1 5.3e-1 5.134e0 5.134e0
1.9e1 5.3e-1 5.163e0 5.163e0
2.0e1 5.3e-1 5.192e0 5.192e0
2.1e1 5.3e-1 5.222e0 5.222e0
2.2e1 5.3e-1 5.252e0 5.252e0
2.3e1 5.3e-1 5.282e0 5.282e0
2.4e1 5.3e-1 5.312e0 5.312e0
2.5e1 5.3e-1 5.342e0 5.342e0
2.6e1 5.3e-1 5.371e0 5.371e0
2.7e1 5.3e-1 5.4e0 5.4e0
2.8e1 5.3e-1 5.429e0 5.429e0
2.9e1 5.3e-1 5.458e0 5.458e0
3.0e1 5.3e-1 5.485e0 5.485e0
3.1e1 5.3e-1 5.513e0 5.513e0
3.2e1 5.3e-1 5.54e0 5.54e0
3.3e1 5.3e-1 5.567e0 5.567e0
3.4e1 5.3e-1 5.593e0 5.593e0
3.5e1 5.3e-1 5.619e0 5.619e0
3.6e1 5.3e-1 5.644e0 5.644e0
3.7e1 5.3e-1 5.669e0 5.669e0
3.8e1 5.3e-1 5.694e0 5.694e0
3.9e1 5.3e-1 5.718e0 5.718e0
4.0e1 5.3e-1 5.741e0 5.741e0
4.1e1 5.3e-1 5.765e0 5.765e0
4.2e1 5.3e-1 5.788e0 5.788e0
4.3e1 5.3e-1 5.81e0 5.81e0
4.4e1 5.3e-1 5.832e0 5.832e0
4.5e1 5.3e-1 5.854e0 5.854e0
4.6e1 5.3e-1 5.876e0 5.876e0
4.7e1 5.3e-1 5.897e0 5.897e0
4.8e1 5.3e-1 5.918e0 5.918e0
4.9e1 5.3e-1 5.938e0 5.938e0
5.0e1 5.3e-1 5.958e0 5.958e0
5.1e1 5.3e-1 5.978e0 5.978e0
5.2e1 5.3e-1 5.998e0 5.998e0
5.3e1 5.3e-1 6.017e0 6.017e0
5.4e1 5.3e-1 6.036e0 6.036e0
5.5e1 5.3e-1 6.055e0 6.055e0
5.6e1 5.3e-1 6.073e0 6.073e0
5.7e1 5.3e-1 6.091e0 6.091e0
5.8e1 5.3e-1 6.109e0 6.109e0
5.9e1 5.3e-1 6.127e0 6.127e0
6.0e1 5.3e-1 6.145e0 6.145e0
6.1e1 5.3e-1 6.162e0 6.162e0
6.2e1 5.3e-1 6.179e0 6.179e0
6.3e1 5.3e-1 6.196e0 6.196e0
6.4e1 5.3e-1 6.212e0 6.212e0
6.5e1 5.3e-1 6.229e0 6.229e0
6.6e1 5.3e-1 6.245e0 6.245e0
6.7e1 5.3e-1 6.261e0 6.261e0
6.8e1 5.3e-1 6.277e0 6.277e0
6.9e1 5.3e-1 6.292e0 6.292e0
7.0e1 5.3e-1 6.308e0 6.308e0
7.1e1 5.3e-1 6.323e0 6.323e0
7.2e1 5.3e-1 6.338e0 6.338e0
7.3e1 5.3e-1 6.353e0 6.353e0
7.4e1 5.3e-1 6.368e0 6.368e0
7.5e1 5.3e-1 6.382e0 6.382e0
7.6e1 5.3e-1 6.397e0 6.397e0
7.7e1 5.3e-1 6.411e0 6.411e0
7.8e1 5.3e-1 6.425e0 6.425e0
7.9e1 5.3e-1 6.439e0 6.439e0
8.0e1 5.3e-1 6.453e0 6.453e0
8.1e1 5.3e-1 6.466e0 6.466e0
8.2e1 5.3e-1 6.48e0 6.48e0
8.3e1 5.3e-1 6.493e0 6.493e0
8.4e1 5.3e-1 6.506e0 6.506e0
8.5e1 5.3e-1 6.52e0 6.52e0
8.6e1 5.3e-1 6.533e0 6.533e0
8.7e1 5.3e-1 6.545e0 6.545e0
8.8e1 5.3e-1 6.558e0 6.558e0
8.9e1 5.3e-1 6.571e0 6.571e0
9.0e1 5.3e-1 6.583e0 6.583e0
9.1e1 5.3e-1 6.596e0 6.596e0
9.2e1 5.3e-1 6.608e0 6.608e0
9.3e1 5.3e-1 6.62e0 6.62e0
9.4e1 5.3e-1 6.632e0 6.632e0
9.5e1 5.3e-1 6.644e0 6.644e0
9.6e1 5.3e-1 6.656e0 6.656e0
9.7e1 5.3e-1 6.667e0 6.667e0
9.8e1 5.3e-1 6.679e0 6.679e0
9.9e1 5.3e-1 6.69e0 6.69e0
1.0e2 5.3e-1 6.702e0 6.702e0
1.01e2 5.3e-1 6.713e0 6.713e0
1.02e2 5.3e-1 6.724e0 6.724e0
1.03e2 5.3e-1 6.735e0 6.735e0
1.04e2 5.3e-1 6.747e0 6.747e0
1.05e2 5.3e-1 6.757e0 6.757e0
1.06e2 5.3e-1 6.768e0 6.768e0
1.07e2 5.3e-1 6.779e0 6.779e0
1.08e2 5.3e-1 6.79e0 6.79e0
1.09e2 5.3e-1 6.8e0 6.8e0
1.1e2 5.3e-1 6.811e0 6.811e0
1.11e2 5.3e-1 6.821e0 6.821e0
1.12e2 5.3e-1 6.831e0 6.831e0
1.13e2 5.3e-1 6.842e0 6.842e0
1.14e2 5.3e-1 6.852e0 6.852e0
1.15e2 5.3e-1 6.862e0 6.862e0
1.16e2 5.3e-1 6.872e0 6.872e0
1.17e2 5.3e-1 6.882e0 6.882e0
1.18e2 5.3e-1 6.892e0 6.892e0
1.19e2 5.3e-1 6.902e0 6.902e0
1.2e2 5.3e-1 6.911e0 6.911e0
1.21e2 5.3e-1 6.921e0 6.921e0
1.22e2 5.3e-1 6.931e0 6.931e0
1.23e2 5.3e-1 6.94e0 6.94e0
1.24e2 5.3e-1 6.95e0 6.95e0
1.25e2 5.3e-1 6.959e0 6.959e0
1.26e2 5.3e-1 6.968e0 6.968e0
1.27e2 5.3e-1 6.978e0 6.978e0
1.28e2 5.3e-1 6.987e0 6.987e0
1.29e2 5.3e-1 6.996e0 6.996e0
1.3e2 5.3e-1 7.005e0 7.005e0
1.31e2 5.3e-1 7.014e0 7.014e0
1.32e2 5.3e-1 7.023e0 7.023e0
1.33e2 5.3e-1 7.032e0 7.032e0
1.34e2 5.3e-1 7.041e0 7.041e0
1.35e2 5.3e-1 7.049e0 7.049e0
1.36e2 5.3e-1 7.058e0 7.058e0
1.37e2 5.3e-1 7.067e0 7.067e0
1.38e2 5.3e-1 7.075e0 7.075e0
1.39e2 5.3e-1 7.084e0 7.084e0
1.4e2 5.3e-1 7.092e0 7.092e0
1.41e2 5.3e-1 7.101e0 7.101e0
1.42e2 5.3e-1 7.109e0 7.109e0
1.43e2 5.3e-1 7.117e0 7.117e0
1.44e2 5.3e-1 7.126e0 7.126e0
1.45e2 5.3e-1 7.134e0 7.134e0
1.46e2 5.3e-1 7.142e0 7.142e0
1.47e2 5.3e-1 7.15e0 7.15e0
1.48e2 5.3e-1 7.158e0 7.158e0
1.49e2 5.3e-1 7.166e0 7.166e0
1.5e2 5.3e-1 7.174e0 7.174e0
1.51e2 5.3e-1 7.182e0 7.182e0
1.52e2 5.3e-1 7.19e0 7.19e0
1.53e2 5.3e-1 7.198e0 7.198e0
1.54e2 5.3e-1 7.206e0 7.206e0
1.55e2 5.3e-1 7.214e0 7.214e0
1.56e2 5.3e-1 7.221e0 7.221e0
1.57e2 5.3e-1 7.229e0 7.229e0
1.58e2 5.3e-1 7.237e0 7.237e0
1.59e2 5.3e-1 7.244e0 7.244e0
1.6e2 5.3e-1 7.252e0 7.252e0
1.61e2 5.3e-1 7.259e0 7.259e0
1.62e2 5.3e-1 7.267e0 7.267e0
1.63e2 5.3e-1 7.274e0 7.274e0
1.64e2 5.3e-1 7.281e0 7.281e0
1.65e2 5.3e-1 7.289e0 7.289e0
1.66e2 5.3e-1 7.296e0 7.296e0
1.67e2 5.3e-1 7.303e0 7.303e0
1.68e2 5.3e-1 7.311e0 7.311e0
1.69e2 5.3e-1 7.318e0 7.318e0
1.7e2 5.3e-1 7.325e0 7.325e0
1.71e2 5.3e-1 7.332e0 7.332e0
1.72e2 5.3e-1 7.339e0 7.339e0
1.73e2 5.3e-1 7.346e0 7.346e0
1.74e2 5.3e-1 7.353e0 7.353e0
1.75e2 5.3e-1 7.36e0 7.36e0
1.76e2 5.3e-1 7.367e0 7.367e0
1.77e2 5.3e-1 7.374e0 7.374e0
1.78e2 5.3e-1 7.381e0 7.381e0
1.79e2 5.3e-1 7.388e0 7.388e0
1.8e2 5.3e-1 7.394e0 7.394e0
1.81e2 5.3e-1 7.401e0 7.401e0
1.82e2 5.3e-1 7.408e0 7.408e0
1.83e2 5.3e-1 7.414e0 7.414e0
1.84e2 5.3e-1 7.421e0 7.421e0
1.85e2 5.3e-1 7.428e0 7.428e0
1.86e2 5.3e-1 7.434e0 7.434e0
1.87e2 5.3e-1 7.441e0 7.441e0
1.88e2 5.3e-1 7.447e0 7.447e0
1.89e2 5.3e-1 7.454e0 7.454e0
1.9e2 5.3e-1 7.46e0 7.46e0
1.91e2 5.3e-1 7.467e0 7.467e0
1.92e2 5.3e-1 7.473e0 7.473e0
1.93e2 5.3e-1 7.48e0 7.48e0
1.94e2 5.3e-1 7.486e0 7.486e0
1.95e2 5.3e-1 7.492e0 7.492e0
1.96e2 5.3e-1 7.499e0 7.499e0
1.97e2 5.3e-1 7.505e0 7.505e0
1.98e2 5.3e-1 7.511e0 7.511e0
1.99e2 5.3e-1 7.517e0 7.517e0
2.0e2 5.3e-1 7.523e0 7.523e0

5.0e0 5.4e-1 5.81e0 5.81e0
6.0e0 5.4e-1 5.53e0 5.53e0
7.0e0 5.4e-1 5.302e0 5.302e0
8.0e0 5.4e-1 5.14e0 5.14e0
9.0e0 5.4e-1 5.051e0 5.051e0
1.0e1 5.4e-1 5.015e0 5.015e0
1.1e1 5.4e-1 5.01e0 5.01e0
1.2e1 5.4e-1 5.014e0 5.014e0
1.3e1 5.4e-1 5.022e0 5.022e0
1.4e1 5.4e-1 5.035e0 5.035e0
1.5e1 5.4e-1 5.054e0 5.054e0
1.6e1 5.4e-1 5.078e0 5.078e0
1.7e1 5.4e-1 5.105e0 5.105e0
1.8e1 5.4e-1 5.133e0 5.133e0
1.9e1 5.4e-1 5.163e0 5.163e0
2.0e1 5.4e-1 5.192e0 5.192e0
2.1e1 5.4e-1 5.222e0 5.222e0
2.2e1 5.4e-1 5.253e0 5.253e0
2.3e1 5.4e-1 5.283e0 5.283e0
2.4e1 5.4e-1 5.313e0 5.313e0
2.5e1 5.4e-1 5.343e0 5.343e0
2.6e1 5.4e-1 5.373e0 5.373e0
2.7e1 5.4e-1 5.402e0 5.402e0
2.8e1 5.4e-1 5.431e0 5.431e0
2.9e1 5.4e-1 5.46e0 5.46e0
3.0e1 5.4e-1 5.488e0 5.488e0
3.1e1 5.4e-1 5.515e0 5.515e0
3.2e1 5.4e-1 5.543e0 5.543e0
3.3e1 5.4e-1 5.569e0 5.569e0
3.4e1 5.4e-1 5.596e0 5.596e0
3.5e1 5.4e-1 5.622e0 5.622e0
3.6e1 5.4e-1 5.647e0 5.647e0
3.7e1 5.4e-1 5.672e0 5.672e0
3.8e1 5.4e-1 5.697e0 5.697e0
3.9e1 5.4e-1 5.721e0 5.721e0
4.0e1 5.4e-1 5.744e0 5.744e0
4.1e1 5.4e-1 5.768e0 5.768e0
4.2e1 5.4e-1 5.791e0 5.791e0
4.3e1 5.4e-1 5.813e0 5.813e0
4.4e1 5.4e-1 5.836e0 5.836e0
4.5e1 5.4e-1 5.857e0 5.857e0
4.6e1 5.4e-1 5.879e0 5.879e0
4.7e1 5.4e-1 5.9e0 5.9e0
4.8e1 5.4e-1 5.921e0 5.921e0
4.9e1 5.4e-1 5.941e0 5.941e0
5.0e1 5.4e-1 5.962e0 5.962e0
5.1e1 5.4e-1 5.981e0 5.981e0
5.2e1 5.4e-1 6.001e0 6.001e0
5.3e1 5.4e-1 6.02e0 6.02e0
5.4e1 5.4e-1 6.039e0 6.039e0
5.5e1 5.4e-1 6.058e0 6.058e0
5.6e1 5.4e-1 6.077e0 6.077e0
5.7e1 5.4e-1 6.095e0 6.095e0
5.8e1 5.4e-1 6.113e0 6.113e0
5.9e1 5.4e-1 6.13e0 6.13e0
6.0e1 5.4e-1 6.148e0 6.148e0
6.1e1 5.4e-1 6.165e0 6.165e0
6.2e1 5.4e-1 6.182e0 6.182e0
6.3e1 5.4e-1 6.199e0 6.199e0
6.4e1 5.4e-1 6.216e0 6.216e0
6.5e1 5.4e-1 6.232e0 6.232e0
6.6e1 5.4e-1 6.248e0 6.248e0
6.7e1 5.4e-1 6.264e0 6.264e0
6.8e1 5.4e-1 6.28e0 6.28e0
6.9e1 5.4e-1 6.296e0 6.296e0
7.0e1 5.4e-1 6.311e0 6.311e0
7.1e1 5.4e-1 6.326e0 6.326e0
7.2e1 5.4e-1 6.341e0 6.341e0
7.3e1 5.4e-1 6.356e0 6.356e0
7.4e1 5.4e-1 6.371e0 6.371e0
7.5e1 5.4e-1 6.385e0 6.385e0
7.6e1 5.4e-1 6.4e0 6.4e0
7.7e1 5.4e-1 6.414e0 6.414e0
7.8e1 5.4e-1 6.428e0 6.428e0
7.9e1 5.4e-1 6.442e0 6.442e0
8.0e1 5.4e-1 6.456e0 6.456e0
8.1e1 5.4e-1 6.47e0 6.47e0
8.2e1 5.4e-1 6.483e0 6.483e0
8.3e1 5.4e-1 6.496e0 6.496e0
8.4e1 5.4e-1 6.51e0 6.51e0
8.5e1 5.4e-1 6.523e0 6.523e0
8.6e1 5.4e-1 6.536e0 6.536e0
8.7e1 5.4e-1 6.548e0 6.548e0
8.8e1 5.4e-1 6.561e0 6.561e0
8.9e1 5.4e-1 6.574e0 6.574e0
9.0e1 5.4e-1 6.586e0 6.586e0
9.1e1 5.4e-1 6.599e0 6.599e0
9.2e1 5.4e-1 6.611e0 6.611e0
9.3e1 5.4e-1 6.623e0 6.623e0
9.4e1 5.4e-1 6.635e0 6.635e0
9.5e1 5.4e-1 6.647e0 6.647e0
9.6e1 5.4e-1 6.659e0 6.659e0
9.7e1 5.4e-1 6.67e0 6.67e0
9.8e1 5.4e-1 6.682e0 6.682e0
9.9e1 5.4e-1 6.693e0 6.693e0
1.0e2 5.4e-1 6.705e0 6.705e0
1.01e2 5.4e-1 6.716e0 6.716e0
1.02e2 5.4e-1 6.727e0 6.727e0
1.03e2 5.4e-1 6.738e0 6.738e0
1.04e2 5.4e-1 6.749e0 6.749e0
1.05e2 5.4e-1 6.76e0 6.76e0
1.06e2 5.4e-1 6.771e0 6.771e0
1.07e2 5.4e-1 6.782e0 6.782e0
1.08e2 5.4e-1 6.793e0 6.793e0
1.09e2 5.4e-1 6.803e0 6.803e0
1.1e2 5.4e-1 6.814e0 6.814e0
1.11e2 5.4e-1 6.824e0 6.824e0
1.12e2 5.4e-1 6.834e0 6.834e0
1.13e2 5.4e-1 6.845e0 6.845e0
1.14e2 5.4e-1 6.855e0 6.855e0
1.15e2 5.4e-1 6.865e0 6.865e0
1.16e2 5.4e-1 6.875e0 6.875e0
1.17e2 5.4e-1 6.885e0 6.885e0
1.18e2 5.4e-1 6.895e0 6.895e0
1.19e2 5.4e-1 6.904e0 6.904e0
1.2e2 5.4e-1 6.914e0 6.914e0
1.21e2 5.4e-1 6.924e0 6.924e0
1.22e2 5.4e-1 6.933e0 6.933e0
1.23e2 5.4e-1 6.943e0 6.943e0
1.24e2 5.4e-1 6.952e0 6.952e0
1.25e2 5.4e-1 6.962e0 6.962e0
1.26e2 5.4e-1 6.971e0 6.971e0
1.27e2 5.4e-1 6.98e0 6.98e0
1.28e2 5.4e-1 6.989e0 6.989e0
1.29e2 5.4e-1 6.998e0 6.998e0
1.3e2 5.4e-1 7.008e0 7.008e0
1.31e2 5.4e-1 7.017e0 7.017e0
1.32e2 5.4e-1 7.025e0 7.025e0
1.33e2 5.4e-1 7.034e0 7.034e0
1.34e2 5.4e-1 7.043e0 7.043e0
1.35e2 5.4e-1 7.052e0 7.052e0
1.36e2 5.4e-1 7.061e0 7.061e0
1.37e2 5.4e-1 7.069e0 7.069e0
1.38e2 5.4e-1 7.078e0 7.078e0
1.39e2 5.4e-1 7.086e0 7.086e0
1.4e2 5.4e-1 7.095e0 7.095e0
1.41e2 5.4e-1 7.103e0 7.103e0
1.42e2 5.4e-1 7.112e0 7.112e0
1.43e2 5.4e-1 7.12e0 7.12e0
1.44e2 5.4e-1 7.128e0 7.128e0
1.45e2 5.4e-1 7.136e0 7.136e0
1.46e2 5.4e-1 7.145e0 7.145e0
1.47e2 5.4e-1 7.153e0 7.153e0
1.48e2 5.4e-1 7.161e0 7.161e0
1.49e2 5.4e-1 7.169e0 7.169e0
1.5e2 5.4e-1 7.177e0 7.177e0
1.51e2 5.4e-1 7.185e0 7.185e0
1.52e2 5.4e-1 7.193e0 7.193e0
1.53e2 5.4e-1 7.2e0 7.2e0
1.54e2 5.4e-1 7.208e0 7.208e0
1.55e2 5.4e-1 7.216e0 7.216e0
1.56e2 5.4e-1 7.224e0 7.224e0
1.57e2 5.4e-1 7.231e0 7.231e0
1.58e2 5.4e-1 7.239e0 7.239e0
1.59e2 5.4e-1 7.247e0 7.247e0
1.6e2 5.4e-1 7.254e0 7.254e0
1.61e2 5.4e-1 7.262e0 7.262e0
1.62e2 5.4e-1 7.269e0 7.269e0
1.63e2 5.4e-1 7.276e0 7.276e0
1.64e2 5.4e-1 7.284e0 7.284e0
1.65e2 5.4e-1 7.291e0 7.291e0
1.66e2 5.4e-1 7.298e0 7.298e0
1.67e2 5.4e-1 7.306e0 7.306e0
1.68e2 5.4e-1 7.313e0 7.313e0
1.69e2 5.4e-1 7.32e0 7.32e0
1.7e2 5.4e-1 7.327e0 7.327e0
1.71e2 5.4e-1 7.334e0 7.334e0
1.72e2 5.4e-1 7.341e0 7.341e0
1.73e2 5.4e-1 7.348e0 7.348e0
1.74e2 5.4e-1 7.355e0 7.355e0
1.75e2 5.4e-1 7.362e0 7.362e0
1.76e2 5.4e-1 7.369e0 7.369e0
1.77e2 5.4e-1 7.376e0 7.376e0
1.78e2 5.4e-1 7.383e0 7.383e0
1.79e2 5.4e-1 7.39e0 7.39e0
1.8e2 5.4e-1 7.397e0 7.397e0
1.81e2 5.4e-1 7.403e0 7.403e0
1.82e2 5.4e-1 7.41e0 7.41e0
1.83e2 5.4e-1 7.417e0 7.417e0
1.84e2 5.4e-1 7.423e0 7.423e0
1.85e2 5.4e-1 7.43e0 7.43e0
1.86e2 5.4e-1 7.437e0 7.437e0
1.87e2 5.4e-1 7.443e0 7.443e0
1.88e2 5.4e-1 7.45e0 7.45e0
1.89e2 5.4e-1 7.456e0 7.456e0
1.9e2 5.4e-1 7.463e0 7.463e0
1.91e2 5.4e-1 7.469e0 7.469e0
1.92e2 5.4e-1 7.475e0 7.475e0
1.93e2 5.4e-1 7.482e0 7.482e0
1.94e2 5.4e-1 7.488e0 7.488e0
1.95e2 5.4e-1 7.494e0 7.494e0
1.96e2 5.4e-1 7.501e0 7.501e0
1.97e2 5.4e-1 7.507e0 7.507e0
1.98e2 5.4e-1 7.513e0 7.513e0
1.99e2 5.4e-1 7.519e0 7.519e0
2.0e2 5.4e-1 7.525e0 7.525e0

5.0e0 5.5e-1 5.793e0 5.793e0
6.0e0 5.5e-1 5.517e0 5.517e0
7.0e0 5.5e-1 5.291e0 5.291e0
8.0e0 5.5e-1 5.13e0 5.13e0
9.0e0 5.5e-1 5.043e0 5.043e0
1.0e1 5.5e-1 5.009e0 5.009e0
1.1e1 5.5e-1 5.004e0 5.004e0
1.2e1 5.5e-1 5.009e0 5.009e0
1.3e1 5.5e-1 5.018e0 5.018e0
1.4e1 5.5e-1 5.032e0 5.032e0
1.5e1 5.5e-1 5.052e0 5.052e0
1.6e1 5.5e-1 5.076e0 5.076e0
1.7e1 5.5e-1 5.104e0 5.104e0
1.8e1 5.5e-1 5.133e0 5.133e0
1.9e1 5.5e-1 5.162e0 5.162e0
2.0e1 5.5e-1 5.192e0 5.192e0
2.1e1 5.5e-1 5.223e0 5.223e0
2.2e1 5.5e-1 5.253e0 5.253e0
2.3e1 5.5e-1 5.284e0 5.284e0
2.4e1 5.5e-1 5.315e0 5.315e0
2.5e1 5.5e-1 5.345e0 5.345e0
2.6e1 5.5e-1 5.375e0 5.375e0
2.7e1 5.5e-1 5.404e0 5.404e0
2.8e1 5.5e-1 5.433e0 5.433e0
2.9e1 5.5e-1 5.462e0 5.462e0
3.0e1 5.5e-1 5.49e0 5.49e0
3.1e1 5.5e-1 5.518e0 5.518e0
3.2e1 5.5e-1 5.545e0 5.545e0
3.3e1 5.5e-1 5.572e0 5.572e0
3.4e1 5.5e-1 5.598e0 5.598e0
3.5e1 5.5e-1 5.624e0 5.624e0
3.6e1 5.5e-1 5.65e0 5.65e0
3.7e1 5.5e-1 5.675e0 5.675e0
3.8e1 5.5e-1 5.7e0 5.7e0
3.9e1 5.5e-1 5.724e0 5.724e0
4.0e1 5.5e-1 5.748e0 5.748e0
4.1e1 5.5e-1 5.771e0 5.771e0
4.2e1 5.5e-1 5.794e0 5.794e0
4.3e1 5.5e-1 5.816e0 5.816e0
4.4e1 5.5e-1 5.839e0 5.839e0
4.5e1 5.5e-1 5.861e0 5.861e0
4.6e1 5.5e-1 5.882e0 5.882e0
4.7e1 5.5e-1 5.903e0 5.903e0
4.8e1 5.5e-1 5.924e0 5.924e0
4.9e1 5.5e-1 5.945e0 5.945e0
5.0e1 5.5e-1 5.965e0 5.965e0
5.1e1 5.5e-1 5.985e0 5.985e0
5.2e1 5.5e-1 6.004e0 6.004e0
5.3e1 5.5e-1 6.024e0 6.024e0
5.4e1 5.5e-1 6.043e0 6.043e0
5.5e1 5.5e-1 6.061e0 6.061e0
5.6e1 5.5e-1 6.08e0 6.08e0
5.7e1 5.5e-1 6.098e0 6.098e0
5.8e1 5.5e-1 6.116e0 6.116e0
5.9e1 5.5e-1 6.134e0 6.134e0
6.0e1 5.5e-1 6.151e0 6.151e0
6.1e1 5.5e-1 6.169e0 6.169e0
6.2e1 5.5e-1 6.186e0 6.186e0
6.3e1 5.5e-1 6.202e0 6.202e0
6.4e1 5.5e-1 6.219e0 6.219e0
6.5e1 5.5e-1 6.235e0 6.235e0
6.6e1 5.5e-1 6.252e0 6.252e0
6.7e1 5.5e-1 6.268e0 6.268e0
6.8e1 5.5e-1 6.283e0 6.283e0
6.9e1 5.5e-1 6.299e0 6.299e0
7.0e1 5.5e-1 6.314e0 6.314e0
7.1e1 5.5e-1 6.33e0 6.33e0
7.2e1 5.5e-1 6.345e0 6.345e0
7.3e1 5.5e-1 6.36e0 6.36e0
7.4e1 5.5e-1 6.374e0 6.374e0
7.5e1 5.5e-1 6.389e0 6.389e0
7.6e1 5.5e-1 6.403e0 6.403e0
7.7e1 5.5e-1 6.417e0 6.417e0
7.8e1 5.5e-1 6.431e0 6.431e0
7.9e1 5.5e-1 6.445e0 6.445e0
8.0e1 5.5e-1 6.459e0 6.459e0
8.1e1 5.5e-1 6.473e0 6.473e0
8.2e1 5.5e-1 6.486e0 6.486e0
8.3e1 5.5e-1 6.5e0 6.5e0
8.4e1 5.5e-1 6.513e0 6.513e0
8.5e1 5.5e-1 6.526e0 6.526e0
8.6e1 5.5e-1 6.539e0 6.539e0
8.7e1 5.5e-1 6.552e0 6.552e0
8.8e1 5.5e-1 6.564e0 6.564e0
8.9e1 5.5e-1 6.577e0 6.577e0
9.0e1 5.5e-1 6.589e0 6.589e0
9.1e1 5.5e-1 6.602e0 6.602e0
9.2e1 5.5e-1 6.614e0 6.614e0
9.3e1 5.5e-1 6.626e0 6.626e0
9.4e1 5.5e-1 6.638e0 6.638e0
9.5e1 5.5e-1 6.65e0 6.65e0
9.6e1 5.5e-1 6.662e0 6.662e0
9.7e1 5.5e-1 6.673e0 6.673e0
9.8e1 5.5e-1 6.685e0 6.685e0
9.9e1 5.5e-1 6.696e0 6.696e0
1.0e2 5.5e-1 6.708e0 6.708e0
1.01e2 5.5e-1 6.719e0 6.719e0
1.02e2 5.5e-1 6.73e0 6.73e0
1.03e2 5.5e-1 6.741e0 6.741e0
1.04e2 5.5e-1 6.752e0 6.752e0
1.05e2 5.5e-1 6.763e0 6.763e0
1.06e2 5.5e-1 6.774e0 6.774e0
1.07e2 5.5e-1 6.785e0 6.785e0
1.08e2 5.5e-1 6.795e0 6.795e0
1.09e2 5.5e-1 6.806e0 6.806e0
1.1e2 5.5e-1 6.816e0 6.816e0
1.11e2 5.5e-1 6.827e0 6.827e0
1.12e2 5.5e-1 6.837e0 6.837e0
1.13e2 5.5e-1 6.847e0 6.847e0
1.14e2 5.5e-1 6.858e0 6.858e0
1.15e2 5.5e-1 6.868e0 6.868e0
1.16e2 5.5e-1 6.878e0 6.878e0
1.17e2 5.5e-1 6.888e0 6.888e0
1.18e2 5.5e-1 6.897e0 6.897e0
1.19e2 5.5e-1 6.907e0 6.907e0
1.2e2 5.5e-1 6.917e0 6.917e0
1.21e2 5.5e-1 6.926e0 6.926e0
1.22e2 5.5e-1 6.936e0 6.936e0
1.23e2 5.5e-1 6.946e0 6.946e0
1.24e2 5.5e-1 6.955e0 6.955e0
1.25e2 5.5e-1 6.964e0 6.964e0
1.26e2 5.5e-1 6.974e0 6.974e0
1.27e2 5.5e-1 6.983e0 6.983e0
1.28e2 5.5e-1 6.992e0 6.992e0
1.29e2 5.5e-1 7.001e0 7.001e0
1.3e2 5.5e-1 7.01e0 7.01e0
1.31e2 5.5e-1 7.019e0 7.019e0
1.32e2 5.5e-1 7.028e0 7.028e0
1.33e2 5.5e-1 7.037e0 7.037e0
1.34e2 5.5e-1 7.046e0 7.046e0
1.35e2 5.5e-1 7.055e0 7.055e0
1.36e2 5.5e-1 7.063e0 7.063e0
1.37e2 5.5e-1 7.072e0 7.072e0
1.38e2 5.5e-1 7.08e0 7.08e0
1.39e2 5.5e-1 7.089e0 7.089e0
1.4e2 5.5e-1 7.097e0 7.097e0
1.41e2 5.5e-1 7.106e0 7.106e0
1.42e2 5.5e-1 7.114e0 7.114e0
1.43e2 5.5e-1 7.123e0 7.123e0
1.44e2 5.5e-1 7.131e0 7.131e0
1.45e2 5.5e-1 7.139e0 7.139e0
1.46e2 5.5e-1 7.147e0 7.147e0
1.47e2 5.5e-1 7.155e0 7.155e0
1.48e2 5.5e-1 7.163e0 7.163e0
1.49e2 5.5e-1 7.171e0 7.171e0
1.5e2 5.5e-1 7.179e0 7.179e0
1.51e2 5.5e-1 7.187e0 7.187e0
1.52e2 5.5e-1 7.195e0 7.195e0
1.53e2 5.5e-1 7.203e0 7.203e0
1.54e2 5.5e-1 7.211e0 7.211e0
1.55e2 5.5e-1 7.218e0 7.218e0
1.56e2 5.5e-1 7.226e0 7.226e0
1.57e2 5.5e-1 7.234e0 7.234e0
1.58e2 5.5e-1 7.241e0 7.241e0
1.59e2 5.5e-1 7.249e0 7.249e0
1.6e2 5.5e-1 7.257e0 7.257e0
1.61e2 5.5e-1 7.264e0 7.264e0
1.62e2 5.5e-1 7.271e0 7.271e0
1.63e2 5.5e-1 7.279e0 7.279e0
1.64e2 5.5e-1 7.286e0 7.286e0
1.65e2 5.5e-1 7.294e0 7.294e0
1.66e2 5.5e-1 7.301e0 7.301e0
1.67e2 5.5e-1 7.308e0 7.308e0
1.68e2 5.5e-1 7.315e0 7.315e0
1.69e2 5.5e-1 7.322e0 7.322e0
1.7e2 5.5e-1 7.33e0 7.33e0
1.71e2 5.5e-1 7.337e0 7.337e0
1.72e2 5.5e-1 7.344e0 7.344e0
1.73e2 5.5e-1 7.351e0 7.351e0
1.74e2 5.5e-1 7.358e0 7.358e0
1.75e2 5.5e-1 7.365e0 7.365e0
1.76e2 5.5e-1 7.372e0 7.372e0
1.77e2 5.5e-1 7.378e0 7.378e0
1.78e2 5.5e-1 7.385e0 7.385e0
1.79e2 5.5e-1 7.392e0 7.392e0
1.8e2 5.5e-1 7.399e0 7.399e0
1.81e2 5.5e-1 7.406e0 7.406e0
1.82e2 5.5e-1 7.412e0 7.412e0
1.83e2 5.5e-1 7.419e0 7.419e0
1.84e2 5.5e-1 7.426e0 7.426e0
1.85e2 5.5e-1 7.432e0 7.432e0
1.86e2 5.5e-1 7.439e0 7.439e0
1.87e2 5.5e-1 7.445e0 7.445e0
1.88e2 5.5e-1 7.452e0 7.452e0
1.89e2 5.5e-1 7.458e0 7.458e0
1.9e2 5.5e-1 7.465e0 7.465e0
1.91e2 5.5e-1 7.471e0 7.471e0
1.92e2 5.5e-1 7.478e0 7.478e0
1.93e2 5.5e-1 7.484e0 7.484e0
1.94e2 5.5e-1 7.49e0 7.49e0
1.95e2 5.5e-1 7.497e0 7.497e0
1.96e2 5.5e-1 7.503e0 7.503e0
1.97e2 5.5e-1 7.509e0 7.509e0
1.98e2 5.5e-1 7.515e0 7.515e0
1.99e2 5.5e-1 7.521e0 7.521e0
2.0e2 5.5e-1 7.528e0 7.528e0

5.0e0 5.6e-1 5.776e0 5.776e0
6.0e0 5.6e-1 5.502e0 5.502e0
7.0e0 5.6e-1 5.279e0 5.279e0
8.0e0 5.6e-1 5.121e0 5.121e0
9.0e0 5.6e-1 5.035e0 5.035e0
1.0e1 5.6e-1 5.002e0 5.002e0
1.1e1 5.6e-1 4.999e0 4.999e0
1.2e1 5.6e-1 5.005e0 5.005e0
1.3e1 5.6e-1 5.015e0 5.015e0
1.4e1 5.6e-1 5.029e0 5.029e0
1.5e1 5.6e-1 5.05e0 5.05e0
1.6e1 5.6e-1 5.075e0 5.075e0
1.7e1 5.6e-1 5.103e0 5.103e0
1.8e1 5.6e-1 5.132e0 5.132e0
1.9e1 5.6e-1 5.162e0 5.162e0
2.0e1 5.6e-1 5.193e0 5.193e0
2.1e1 5.6e-1 5.223e0 5.223e0
2.2e1 5.6e-1 5.254e0 5.254e0
2.3e1 5.6e-1 5.285e0 5.285e0
2.4e1 5.6e-1 5.316e0 5.316e0
2.5e1 5.6e-1 5.346e0 5.346e0
2.6e1 5.6e-1 5.376e0 5.376e0
2.7e1 5.6e-1 5.406e0 5.406e0
2.8e1 5.6e-1 5.435e0 5.435e0
2.9e1 5.6e-1 5.464e0 5.464e0
3.0e1 5.6e-1 5.493e0 5.493e0
3.1e1 5.6e-1 5.52e0 5.52e0
3.2e1 5.6e-1 5.548e0 5.548e0
3.3e1 5.6e-1 5.575e0 5.575e0
3.4e1 5.6e-1 5.601e0 5.601e0
3.5e1 5.6e-1 5.627e0 5.627e0
3.6e1 5.6e-1 5.653e0 5.653e0
3.7e1 5.6e-1 5.678e0 5.678e0
3.8e1 5.6e-1 5.703e0 5.703e0
3.9e1 5.6e-1 5.727e0 5.727e0
4.0e1 5.6e-1 5.751e0 5.751e0
4.1e1 5.6e-1 5.774e0 5.774e0
4.2e1 5.6e-1 5.797e0 5.797e0
4.3e1 5.6e-1 5.82e0 5.82e0
4.4e1 5.6e-1 5.842e0 5.842e0
4.5e1 5.6e-1 5.864e0 5.864e0
4.6e1 5.6e-1 5.885e0 5.885e0
4.7e1 5.6e-1 5.907e0 5.907e0
4.8e1 5.6e-1 5.928e0 5.928e0
4.9e1 5.6e-1 5.948e0 5.948e0
5.0e1 5.6e-1 5.968e0 5.968e0
5.1e1 5.6e-1 5.988e0 5.988e0
5.2e1 5.6e-1 6.008e0 6.008e0
5.3e1 5.6e-1 6.027e0 6.027e0
5.4e1 5.6e-1 6.046e0 6.046e0
5.5e1 5.6e-1 6.065e0 6.065e0
5.6e1 5.6e-1 6.083e0 6.083e0
5.7e1 5.6e-1 6.102e0 6.102e0
5.8e1 5.6e-1 6.12e0 6.12e0
5.9e1 5.6e-1 6.137e0 6.137e0
6.0e1 5.6e-1 6.155e0 6.155e0
6.1e1 5.6e-1 6.172e0 6.172e0
6.2e1 5.6e-1 6.189e0 6.189e0
6.3e1 5.6e-1 6.206e0 6.206e0
6.4e1 5.6e-1 6.222e0 6.222e0
6.5e1 5.6e-1 6.239e0 6.239e0
6.6e1 5.6e-1 6.255e0 6.255e0
6.7e1 5.6e-1 6.271e0 6.271e0
6.8e1 5.6e-1 6.287e0 6.287e0
6.9e1 5.6e-1 6.302e0 6.302e0
7.0e1 5.6e-1 6.318e0 6.318e0
7.1e1 5.6e-1 6.333e0 6.333e0
7.2e1 5.6e-1 6.348e0 6.348e0
7.3e1 5.6e-1 6.363e0 6.363e0
7.4e1 5.6e-1 6.378e0 6.378e0
7.5e1 5.6e-1 6.392e0 6.392e0
7.6e1 5.6e-1 6.406e0 6.406e0
7.7e1 5.6e-1 6.421e0 6.421e0
7.8e1 5.6e-1 6.435e0 6.435e0
7.9e1 5.6e-1 6.449e0 6.449e0
8.0e1 5.6e-1 6.462e0 6.462e0
8.1e1 5.6e-1 6.476e0 6.476e0
8.2e1 5.6e-1 6.49e0 6.49e0
8.3e1 5.6e-1 6.503e0 6.503e0
8.4e1 5.6e-1 6.516e0 6.516e0
8.5e1 5.6e-1 6.529e0 6.529e0
8.6e1 5.6e-1 6.542e0 6.542e0
8.7e1 5.6e-1 6.555e0 6.555e0
8.8e1 5.6e-1 6.568e0 6.568e0
8.9e1 5.6e-1 6.58e0 6.58e0
9.0e1 5.6e-1 6.593e0 6.593e0
9.1e1 5.6e-1 6.605e0 6.605e0
9.2e1 5.6e-1 6.617e0 6.617e0
9.3e1 5.6e-1 6.629e0 6.629e0
9.4e1 5.6e-1 6.641e0 6.641e0
9.5e1 5.6e-1 6.653e0 6.653e0
9.6e1 5.6e-1 6.665e0 6.665e0
9.7e1 5.6e-1 6.677e0 6.677e0
9.8e1 5.6e-1 6.688e0 6.688e0
9.9e1 5.6e-1 6.7e0 6.7e0
1.0e2 5.6e-1 6.711e0 6.711e0
1.01e2 5.6e-1 6.722e0 6.722e0
1.02e2 5.6e-1 6.733e0 6.733e0
1.03e2 5.6e-1 6.744e0 6.744e0
1.04e2 5.6e-1 6.755e0 6.755e0
1.05e2 5.6e-1 6.766e0 6.766e0
1.06e2 5.6e-1 6.777e0 6.777e0
1.07e2 5.6e-1 6.788e0 6.788e0
1.08e2 5.6e-1 6.798e0 6.798e0
1.09e2 5.6e-1 6.809e0 6.809e0
1.1e2 5.6e-1 6.819e0 6.819e0
1.11e2 5.6e-1 6.83e0 6.83e0
1.12e2 5.6e-1 6.84e0 6.84e0
1.13e2 5.6e-1 6.85e0 6.85e0
1.14e2 5.6e-1 6.86e0 6.86e0
1.15e2 5.6e-1 6.871e0 6.871e0
1.16e2 5.6e-1 6.881e0 6.881e0
1.17e2 5.6e-1 6.89e0 6.89e0
1.18e2 5.6e-1 6.9e0 6.9e0
1.19e2 5.6e-1 6.91e0 6.91e0
1.2e2 5.6e-1 6.92e0 6.92e0
1.21e2 5.6e-1 6.929e0 6.929e0
1.22e2 5.6e-1 6.939e0 6.939e0
1.23e2 5.6e-1 6.948e0 6.948e0
1.24e2 5.6e-1 6.958e0 6.958e0
1.25e2 5.6e-1 6.967e0 6.967e0
1.26e2 5.6e-1 6.976e0 6.976e0
1.27e2 5.6e-1 6.986e0 6.986e0
1.28e2 5.6e-1 6.995e0 6.995e0
1.29e2 5.6e-1 7.004e0 7.004e0
1.3e2 5.6e-1 7.013e0 7.013e0
1.31e2 5.6e-1 7.022e0 7.022e0
1.32e2 5.6e-1 7.031e0 7.031e0
1.33e2 5.6e-1 7.04e0 7.04e0
1.34e2 5.6e-1 7.048e0 7.048e0
1.35e2 5.6e-1 7.057e0 7.057e0
1.36e2 5.6e-1 7.066e0 7.066e0
1.37e2 5.6e-1 7.075e0 7.075e0
1.38e2 5.6e-1 7.083e0 7.083e0
1.39e2 5.6e-1 7.092e0 7.092e0
1.4e2 5.6e-1 7.1e0 7.1e0
1.41e2 5.6e-1 7.108e0 7.108e0
1.42e2 5.6e-1 7.117e0 7.117e0
1.43e2 5.6e-1 7.125e0 7.125e0
1.44e2 5.6e-1 7.133e0 7.133e0
1.45e2 5.6e-1 7.142e0 7.142e0
1.46e2 5.6e-1 7.15e0 7.15e0
1.47e2 5.6e-1 7.158e0 7.158e0
1.48e2 5.6e-1 7.166e0 7.166e0
1.49e2 5.6e-1 7.174e0 7.174e0
1.5e2 5.6e-1 7.182e0 7.182e0
1.51e2 5.6e-1 7.19e0 7.19e0
1.52e2 5.6e-1 7.198e0 7.198e0
1.53e2 5.6e-1 7.205e0 7.205e0
1.54e2 5.6e-1 7.213e0 7.213e0
1.55e2 5.6e-1 7.221e0 7.221e0
1.56e2 5.6e-1 7.229e0 7.229e0
1.57e2 5.6e-1 7.236e0 7.236e0
1.58e2 5.6e-1 7.244e0 7.244e0
1.59e2 5.6e-1 7.251e0 7.251e0
1.6e2 5.6e-1 7.259e0 7.259e0
1.61e2 5.6e-1 7.266e0 7.266e0
1.62e2 5.6e-1 7.274e0 7.274e0
1.63e2 5.6e-1 7.281e0 7.281e0
1.64e2 5.6e-1 7.289e0 7.289e0
1.65e2 5.6e-1 7.296e0 7.296e0
1.66e2 5.6e-1 7.303e0 7.303e0
1.67e2 5.6e-1 7.31e0 7.31e0
1.68e2 5.6e-1 7.318e0 7.318e0
1.69e2 5.6e-1 7.325e0 7.325e0
1.7e2 5.6e-1 7.332e0 7.332e0
1.71e2 5.6e-1 7.339e0 7.339e0
1.72e2 5.6e-1 7.346e0 7.346e0
1.73e2 5.6e-1 7.353e0 7.353e0
1.74e2 5.6e-1 7.36e0 7.36e0
1.75e2 5.6e-1 7.367e0 7.367e0
1.76e2 5.6e-1 7.374e0 7.374e0
1.77e2 5.6e-1 7.381e0 7.381e0
1.78e2 5.6e-1 7.388e0 7.388e0
1.79e2 5.6e-1 7.394e0 7.394e0
1.8e2 5.6e-1 7.401e0 7.401e0
1.81e2 5.6e-1 7.408e0 7.408e0
1.82e2 5.6e-1 7.415e0 7.415e0
1.83e2 5.6e-1 7.421e0 7.421e0
1.84e2 5.6e-1 7.428e0 7.428e0
1.85e2 5.6e-1 7.434e0 7.434e0
1.86e2 5.6e-1 7.441e0 7.441e0
1.87e2 5.6e-1 7.448e0 7.448e0
1.88e2 5.6e-1 7.454e0 7.454e0
1.89e2 5.6e-1 7.461e0 7.461e0
1.9e2 5.6e-1 7.467e0 7.467e0
1.91e2 5.6e-1 7.473e0 7.473e0
1.92e2 5.6e-1 7.48e0 7.48e0
1.93e2 5.6e-1 7.486e0 7.486e0
1.94e2 5.6e-1 7.492e0 7.492e0
1.95e2 5.6e-1 7.499e0 7.499e0
1.96e2 5.6e-1 7.505e0 7.505e0
1.97e2 5.6e-1 7.511e0 7.511e0
1.98e2 5.6e-1 7.517e0 7.517e0
1.99e2 5.6e-1 7.524e0 7.524e0
2.0e2 5.6e-1 7.53e0 7.53e0

5.0e0 5.7e-1 5.758e0 5.758e0
6.0e0 5.7e-1 5.488e0 5.488e0
7.0e0 5.7e-1 5.267e0 5.267e0
8.0e0 5.7e-1 5.111e0 5.111e0
9.0e0 5.7e-1 5.026e0 5.026e0
1.0e1 5.7e-1 4.995e0 4.995e0
1.1e1 5.7e-1 4.993e0 4.993e0
1.2e1 5.7e-1 5.0e0 5.0e0
1.3e1 5.7e-1 5.011e0 5.011e0
1.4e1 5.7e-1 5.026e0 5.026e0
1.5e1 5.7e-1 5.047e0 5.047e0
1.6e1 5.7e-1 5.073e0 5.073e0
1.7e1 5.7e-1 5.102e0 5.102e0
1.8e1 5.7e-1 5.132e0 5.132e0
1.9e1 5.7e-1 5.162e0 5.162e0
2.0e1 5.7e-1 5.193e0 5.193e0
2.1e1 5.7e-1 5.224e0 5.224e0
2.2e1 5.7e-1 5.255e0 5.255e0
2.3e1 5.7e-1 5.286e0 5.286e0
2.4e1 5.7e-1 5.317e0 5.317e0
2.5e1 5.7e-1 5.348e0 5.348e0
2.6e1 5.7e-1 5.378e0 5.378e0
2.7e1 5.7e-1 5.408e0 5.408e0
2.8e1 5.7e-1 5.438e0 5.438e0
2.9e1 5.7e-1 5.467e0 5.467e0
3.0e1 5.7e-1 5.495e0 5.495e0
3.1e1 5.7e-1 5.523e0 5.523e0
3.2e1 5.7e-1 5.551e0 5.551e0
3.3e1 5.7e-1 5.578e0 5.578e0
3.4e1 5.7e-1 5.604e0 5.604e0
3.5e1 5.7e-1 5.63e0 5.63e0
3.6e1 5.7e-1 5.656e0 5.656e0
3.7e1 5.7e-1 5.681e0 5.681e0
3.8e1 5.7e-1 5.706e0 5.706e0
3.9e1 5.7e-1 5.73e0 5.73e0
4.0e1 5.7e-1 5.754e0 5.754e0
4.1e1 5.7e-1 5.777e0 5.777e0
4.2e1 5.7e-1 5.8e0 5.8e0
4.3e1 5.7e-1 5.823e0 5.823e0
4.4e1 5.7e-1 5.845e0 5.845e0
4.5e1 5.7e-1 5.867e0 5.867e0
4.6e1 5.7e-1 5.889e0 5.889e0
4.7e1 5.7e-1 5.91e0 5.91e0
4.8e1 5.7e-1 5.931e0 5.931e0
4.9e1 5.7e-1 5.952e0 5.952e0
5.0e1 5.7e-1 5.972e0 5.972e0
5.1e1 5.7e-1 5.992e0 5.992e0
5.2e1 5.7e-1 6.011e0 6.011e0
5.3e1 5.7e-1 6.031e0 6.031e0
5.4e1 5.7e-1 6.05e0 6.05e0
5.5e1 5.7e-1 6.068e0 6.068e0
5.6e1 5.7e-1 6.087e0 6.087e0
5.7e1 5.7e-1 6.105e0 6.105e0
5.8e1 5.7e-1 6.123e0 6.123e0
5.9e1 5.7e-1 6.141e0 6.141e0
6.0e1 5.7e-1 6.158e0 6.158e0
6.1e1 5.7e-1 6.176e0 6.176e0
6.2e1 5.7e-1 6.193e0 6.193e0
6.3e1 5.7e-1 6.209e0 6.209e0
6.4e1 5.7e-1 6.226e0 6.226e0
6.5e1 5.7e-1 6.242e0 6.242e0
6.6e1 5.7e-1 6.259e0 6.259e0
6.7e1 5.7e-1 6.275e0 6.275e0
6.8e1 5.7e-1 6.29e0 6.29e0
6.9e1 5.7e-1 6.306e0 6.306e0
7.0e1 5.7e-1 6.321e0 6.321e0
7.1e1 5.7e-1 6.336e0 6.336e0
7.2e1 5.7e-1 6.351e0 6.351e0
7.3e1 5.7e-1 6.366e0 6.366e0
7.4e1 5.7e-1 6.381e0 6.381e0
7.5e1 5.7e-1 6.396e0 6.396e0
7.6e1 5.7e-1 6.41e0 6.41e0
7.7e1 5.7e-1 6.424e0 6.424e0
7.8e1 5.7e-1 6.438e0 6.438e0
7.9e1 5.7e-1 6.452e0 6.452e0
8.0e1 5.7e-1 6.466e0 6.466e0
8.1e1 5.7e-1 6.479e0 6.479e0
8.2e1 5.7e-1 6.493e0 6.493e0
8.3e1 5.7e-1 6.506e0 6.506e0
8.4e1 5.7e-1 6.519e0 6.519e0
8.5e1 5.7e-1 6.532e0 6.532e0
8.6e1 5.7e-1 6.545e0 6.545e0
8.7e1 5.7e-1 6.558e0 6.558e0
8.8e1 5.7e-1 6.571e0 6.571e0
8.9e1 5.7e-1 6.583e0 6.583e0
9.0e1 5.7e-1 6.596e0 6.596e0
9.1e1 5.7e-1 6.608e0 6.608e0
9.2e1 5.7e-1 6.62e0 6.62e0
9.3e1 5.7e-1 6.632e0 6.632e0
9.4e1 5.7e-1 6.644e0 6.644e0
9.5e1 5.7e-1 6.656e0 6.656e0
9.6e1 5.7e-1 6.668e0 6.668e0
9.7e1 5.7e-1 6.68e0 6.68e0
9.8e1 5.7e-1 6.691e0 6.691e0
9.9e1 5.7e-1 6.703e0 6.703e0
1.0e2 5.7e-1 6.714e0 6.714e0
1.01e2 5.7e-1 6.725e0 6.725e0
1.02e2 5.7e-1 6.736e0 6.736e0
1.03e2 5.7e-1 6.748e0 6.748e0
1.04e2 5.7e-1 6.758e0 6.758e0
1.05e2 5.7e-1 6.769e0 6.769e0
1.06e2 5.7e-1 6.78e0 6.78e0
1.07e2 5.7e-1 6.791e0 6.791e0
1.08e2 5.7e-1 6.801e0 6.801e0
1.09e2 5.7e-1 6.812e0 6.812e0
1.1e2 5.7e-1 6.822e0 6.822e0
1.11e2 5.7e-1 6.833e0 6.833e0
1.12e2 5.7e-1 6.843e0 6.843e0
1.13e2 5.7e-1 6.853e0 6.853e0
1.14e2 5.7e-1 6.863e0 6.863e0
1.15e2 5.7e-1 6.873e0 6.873e0
1.16e2 5.7e-1 6.883e0 6.883e0
1.17e2 5.7e-1 6.893e0 6.893e0
1.18e2 5.7e-1 6.903e0 6.903e0
1.19e2 5.7e-1 6.913e0 6.913e0
1.2e2 5.7e-1 6.923e0 6.923e0
1.21e2 5.7e-1 6.932e0 6.932e0
1.22e2 5.7e-1 6.942e0 6.942e0
1.23e2 5.7e-1 6.951e0 6.951e0
1.24e2 5.7e-1 6.961e0 6.961e0
1.25e2 5.7e-1 6.97e0 6.97e0
1.26e2 5.7e-1 6.979e0 6.979e0
1.27e2 5.7e-1 6.988e0 6.988e0
1.28e2 5.7e-1 6.998e0 6.998e0
1.29e2 5.7e-1 7.007e0 7.007e0
1.3e2 5.7e-1 7.016e0 7.016e0
1.31e2 5.7e-1 7.025e0 7.025e0
1.32e2 5.7e-1 7.034e0 7.034e0
1.33e2 5.7e-1 7.042e0 7.042e0
1.34e2 5.7e-1 7.051e0 7.051e0
1.35e2 5.7e-1 7.06e0 7.06e0
1.36e2 5.7e-1 7.069e0 7.069e0
1.37e2 5.7e-1 7.077e0 7.077e0
1.38e2 5.7e-1 7.086e0 7.086e0
1.39e2 5.7e-1 7.094e0 7.094e0
1.4e2 5.7e-1 7.103e0 7.103e0
1.41e2 5.7e-1 7.111e0 7.111e0
1.42e2 5.7e-1 7.12e0 7.12e0
1.43e2 5.7e-1 7.128e0 7.128e0
1.44e2 5.7e-1 7.136e0 7.136e0
1.45e2 5.7e-1 7.144e0 7.144e0
1.46e2 5.7e-1 7.152e0 7.152e0
1.47e2 5.7e-1 7.16e0 7.16e0
1.48e2 5.7e-1 7.169e0 7.169e0
1.49e2 5.7e-1 7.177e0 7.177e0
1.5e2 5.7e-1 7.184e0 7.184e0
1.51e2 5.7e-1 7.192e0 7.192e0
1.52e2 5.7e-1 7.2e0 7.2e0
1.53e2 5.7e-1 7.208e0 7.208e0
1.54e2 5.7e-1 7.216e0 7.216e0
1.55e2 5.7e-1 7.224e0 7.224e0
1.56e2 5.7e-1 7.231e0 7.231e0
1.57e2 5.7e-1 7.239e0 7.239e0
1.58e2 5.7e-1 7.246e0 7.246e0
1.59e2 5.7e-1 7.254e0 7.254e0
1.6e2 5.7e-1 7.262e0 7.262e0
1.61e2 5.7e-1 7.269e0 7.269e0
1.62e2 5.7e-1 7.276e0 7.276e0
1.63e2 5.7e-1 7.284e0 7.284e0
1.64e2 5.7e-1 7.291e0 7.291e0
1.65e2 5.7e-1 7.298e0 7.298e0
1.66e2 5.7e-1 7.306e0 7.306e0
1.67e2 5.7e-1 7.313e0 7.313e0
1.68e2 5.7e-1 7.32e0 7.32e0
1.69e2 5.7e-1 7.327e0 7.327e0
1.7e2 5.7e-1 7.334e0 7.334e0
1.71e2 5.7e-1 7.341e0 7.341e0
1.72e2 5.7e-1 7.348e0 7.348e0
1.73e2 5.7e-1 7.355e0 7.355e0
1.74e2 5.7e-1 7.362e0 7.362e0
1.75e2 5.7e-1 7.369e0 7.369e0
1.76e2 5.7e-1 7.376e0 7.376e0
1.77e2 5.7e-1 7.383e0 7.383e0
1.78e2 5.7e-1 7.39e0 7.39e0
1.79e2 5.7e-1 7.397e0 7.397e0
1.8e2 5.7e-1 7.403e0 7.403e0
1.81e2 5.7e-1 7.41e0 7.41e0
1.82e2 5.7e-1 7.417e0 7.417e0
1.83e2 5.7e-1 7.424e0 7.424e0
1.84e2 5.7e-1 7.43e0 7.43e0
1.85e2 5.7e-1 7.437e0 7.437e0
1.86e2 5.7e-1 7.443e0 7.443e0
1.87e2 5.7e-1 7.45e0 7.45e0
1.88e2 5.7e-1 7.456e0 7.456e0
1.89e2 5.7e-1 7.463e0 7.463e0
1.9e2 5.7e-1 7.469e0 7.469e0
1.91e2 5.7e-1 7.476e0 7.476e0
1.92e2 5.7e-1 7.482e0 7.482e0
1.93e2 5.7e-1 7.488e0 7.488e0
1.94e2 5.7e-1 7.495e0 7.495e0
1.95e2 5.7e-1 7.501e0 7.501e0
1.96e2 5.7e-1 7.507e0 7.507e0
1.97e2 5.7e-1 7.513e0 7.513e0
1.98e2 5.7e-1 7.52e0 7.52e0
1.99e2 5.7e-1 7.526e0 7.526e0
2.0e2 5.7e-1 7.532e0 7.532e0

5.0e0 5.8e-1 5.74e0 5.74e0
6.0e0 5.8e-1 5.473e0 5.473e0
7.0e0 5.8e-1 5.255e0 5.255e0
8.0e0 5.8e-1 5.1e0 5.1e0
9.0e0 5.8e-1 5.018e0 5.018e0
1.0e1 5.8e-1 4.988e0 4.988e0
1.1e1 5.8e-1 4.987e0 4.987e0
1.2e1 5.8e-1 4.995e0 4.995e0
1.3e1 5.8e-1 5.007e0 5.007e0
1.4e1 5.8e-1 5.023e0 5.023e0
1.5e1 5.8e-1 5.045e0 5.045e0
1.6e1 5.8e-1 5.071e0 5.071e0
1.7e1 5.8e-1 5.101e0 5.101e0
1.8e1 5.8e-1 5.131e0 5.131e0
1.9e1 5.8e-1 5.162e0 5.162e0
2.0e1 5.8e-1 5.193e0 5.193e0
2.1e1 5.8e-1 5.225e0 5.225e0
2.2e1 5.8e-1 5.256e0 5.256e0
2.3e1 5.8e-1 5.288e0 5.288e0
2.4e1 5.8e-1 5.319e0 5.319e0
2.5e1 5.8e-1 5.35e0 5.35e0
2.6e1 5.8e-1 5.38e0 5.38e0
2.7e1 5.8e-1 5.41e0 5.41e0
2.8e1 5.8e-1 5.44e0 5.44e0
2.9e1 5.8e-1 5.469e0 5.469e0
3.0e1 5.8e-1 5.498e0 5.498e0
3.1e1 5.8e-1 5.526e0 5.526e0
3.2e1 5.8e-1 5.553e0 5.553e0
3.3e1 5.8e-1 5.58e0 5.58e0
3.4e1 5.8e-1 5.607e0 5.607e0
3.5e1 5.8e-1 5.633e0 5.633e0
3.6e1 5.8e-1 5.659e0 5.659e0
3.7e1 5.8e-1 5.684e0 5.684e0
3.8e1 5.8e-1 5.709e0 5.709e0
3.9e1 5.8e-1 5.733e0 5.733e0
4.0e1 5.8e-1 5.757e0 5.757e0
4.1e1 5.8e-1 5.781e0 5.781e0
4.2e1 5.8e-1 5.804e0 5.804e0
4.3e1 5.8e-1 5.827e0 5.827e0
4.4e1 5.8e-1 5.849e0 5.849e0
4.5e1 5.8e-1 5.871e0 5.871e0
4.6e1 5.8e-1 5.892e0 5.892e0
4.7e1 5.8e-1 5.914e0 5.914e0
4.8e1 5.8e-1 5.935e0 5.935e0
4.9e1 5.8e-1 5.955e0 5.955e0
5.0e1 5.8e-1 5.975e0 5.975e0
5.1e1 5.8e-1 5.995e0 5.995e0
5.2e1 5.8e-1 6.015e0 6.015e0
5.3e1 5.8e-1 6.034e0 6.034e0
5.4e1 5.8e-1 6.053e0 6.053e0
5.5e1 5.8e-1 6.072e0 6.072e0
5.6e1 5.8e-1 6.091e0 6.091e0
5.7e1 5.8e-1 6.109e0 6.109e0
5.8e1 5.8e-1 6.127e0 6.127e0
5.9e1 5.8e-1 6.145e0 6.145e0
6.0e1 5.8e-1 6.162e0 6.162e0
6.1e1 5.8e-1 6.179e0 6.179e0
6.2e1 5.8e-1 6.196e0 6.196e0
6.3e1 5.8e-1 6.213e0 6.213e0
6.4e1 5.8e-1 6.23e0 6.23e0
6.5e1 5.8e-1 6.246e0 6.246e0
6.6e1 5.8e-1 6.262e0 6.262e0
6.7e1 5.8e-1 6.278e0 6.278e0
6.8e1 5.8e-1 6.294e0 6.294e0
6.9e1 5.8e-1 6.309e0 6.309e0
7.0e1 5.8e-1 6.325e0 6.325e0
7.1e1 5.8e-1 6.34e0 6.34e0
7.2e1 5.8e-1 6.355e0 6.355e0
7.3e1 5.8e-1 6.37e0 6.37e0
7.4e1 5.8e-1 6.385e0 6.385e0
7.5e1 5.8e-1 6.399e0 6.399e0
7.6e1 5.8e-1 6.413e0 6.413e0
7.7e1 5.8e-1 6.428e0 6.428e0
7.8e1 5.8e-1 6.442e0 6.442e0
7.9e1 5.8e-1 6.456e0 6.456e0
8.0e1 5.8e-1 6.469e0 6.469e0
8.1e1 5.8e-1 6.483e0 6.483e0
8.2e1 5.8e-1 6.496e0 6.496e0
8.3e1 5.8e-1 6.51e0 6.51e0
8.4e1 5.8e-1 6.523e0 6.523e0
8.5e1 5.8e-1 6.536e0 6.536e0
8.6e1 5.8e-1 6.549e0 6.549e0
8.7e1 5.8e-1 6.562e0 6.562e0
8.8e1 5.8e-1 6.574e0 6.574e0
8.9e1 5.8e-1 6.587e0 6.587e0
9.0e1 5.8e-1 6.599e0 6.599e0
9.1e1 5.8e-1 6.611e0 6.611e0
9.2e1 5.8e-1 6.624e0 6.624e0
9.3e1 5.8e-1 6.636e0 6.636e0
9.4e1 5.8e-1 6.648e0 6.648e0
9.5e1 5.8e-1 6.66e0 6.66e0
9.6e1 5.8e-1 6.671e0 6.671e0
9.7e1 5.8e-1 6.683e0 6.683e0
9.8e1 5.8e-1 6.694e0 6.694e0
9.9e1 5.8e-1 6.706e0 6.706e0
1.0e2 5.8e-1 6.717e0 6.717e0
1.01e2 5.8e-1 6.728e0 6.728e0
1.02e2 5.8e-1 6.74e0 6.74e0
1.03e2 5.8e-1 6.751e0 6.751e0
1.04e2 5.8e-1 6.762e0 6.762e0
1.05e2 5.8e-1 6.773e0 6.773e0
1.06e2 5.8e-1 6.783e0 6.783e0
1.07e2 5.8e-1 6.794e0 6.794e0
1.08e2 5.8e-1 6.805e0 6.805e0
1.09e2 5.8e-1 6.815e0 6.815e0
1.1e2 5.8e-1 6.826e0 6.826e0
1.11e2 5.8e-1 6.836e0 6.836e0
1.12e2 5.8e-1 6.846e0 6.846e0
1.13e2 5.8e-1 6.856e0 6.856e0
1.14e2 5.8e-1 6.866e0 6.866e0
1.15e2 5.8e-1 6.877e0 6.877e0
1.16e2 5.8e-1 6.886e0 6.886e0
1.17e2 5.8e-1 6.896e0 6.896e0
1.18e2 5.8e-1 6.906e0 6.906e0
1.19e2 5.8e-1 6.916e0 6.916e0
1.2e2 5.8e-1 6.926e0 6.926e0
1.21e2 5.8e-1 6.935e0 6.935e0
1.22e2 5.8e-1 6.945e0 6.945e0
1.23e2 5.8e-1 6.954e0 6.954e0
1.24e2 5.8e-1 6.964e0 6.964e0
1.25e2 5.8e-1 6.973e0 6.973e0
1.26e2 5.8e-1 6.982e0 6.982e0
1.27e2 5.8e-1 6.991e0 6.991e0
1.28e2 5.8e-1 7.001e0 7.001e0
1.29e2 5.8e-1 7.01e0 7.01e0
1.3e2 5.8e-1 7.019e0 7.019e0
1.31e2 5.8e-1 7.028e0 7.028e0
1.32e2 5.8e-1 7.036e0 7.036e0
1.33e2 5.8e-1 7.045e0 7.045e0
1.34e2 5.8e-1 7.054e0 7.054e0
1.35e2 5.8e-1 7.063e0 7.063e0
1.36e2 5.8e-1 7.071e0 7.071e0
1.37e2 5.8e-1 7.08e0 7.08e0
1.38e2 5.8e-1 7.089e0 7.089e0
1.39e2 5.8e-1 7.097e0 7.097e0
1.4e2 5.8e-1 7.106e0 7.106e0
1.41e2 5.8e-1 7.114e0 7.114e0
1.42e2 5.8e-1 7.122e0 7.122e0
1.43e2 5.8e-1 7.131e0 7.131e0
1.44e2 5.8e-1 7.139e0 7.139e0
1.45e2 5.8e-1 7.147e0 7.147e0
1.46e2 5.8e-1 7.155e0 7.155e0
1.47e2 5.8e-1 7.163e0 7.163e0
1.48e2 5.8e-1 7.171e0 7.171e0
1.49e2 5.8e-1 7.179e0 7.179e0
1.5e2 5.8e-1 7.187e0 7.187e0
1.51e2 5.8e-1 7.195e0 7.195e0
1.52e2 5.8e-1 7.203e0 7.203e0
1.53e2 5.8e-1 7.211e0 7.211e0
1.54e2 5.8e-1 7.218e0 7.218e0
1.55e2 5.8e-1 7.226e0 7.226e0
1.56e2 5.8e-1 7.234e0 7.234e0
1.57e2 5.8e-1 7.241e0 7.241e0
1.58e2 5.8e-1 7.249e0 7.249e0
1.59e2 5.8e-1 7.257e0 7.257e0
1.6e2 5.8e-1 7.264e0 7.264e0
1.61e2 5.8e-1 7.272e0 7.272e0
1.62e2 5.8e-1 7.279e0 7.279e0
1.63e2 5.8e-1 7.286e0 7.286e0
1.64e2 5.8e-1 7.294e0 7.294e0
1.65e2 5.8e-1 7.301e0 7.301e0
1.66e2 5.8e-1 7.308e0 7.308e0
1.67e2 5.8e-1 7.315e0 7.315e0
1.68e2 5.8e-1 7.323e0 7.323e0
1.69e2 5.8e-1 7.33e0 7.33e0
1.7e2 5.8e-1 7.337e0 7.337e0
1.71e2 5.8e-1 7.344e0 7.344e0
1.72e2 5.8e-1 7.351e0 7.351e0
1.73e2 5.8e-1 7.358e0 7.358e0
1.74e2 5.8e-1 7.365e0 7.365e0
1.75e2 5.8e-1 7.372e0 7.372e0
1.76e2 5.8e-1 7.379e0 7.379e0
1.77e2 5.8e-1 7.386e0 7.386e0
1.78e2 5.8e-1 7.392e0 7.392e0
1.79e2 5.8e-1 7.399e0 7.399e0
1.8e2 5.8e-1 7.406e0 7.406e0
1.81e2 5.8e-1 7.413e0 7.413e0
1.82e2 5.8e-1 7.419e0 7.419e0
1.83e2 5.8e-1 7.426e0 7.426e0
1.84e2 5.8e-1 7.433e0 7.433e0
1.85e2 5.8e-1 7.439e0 7.439e0
1.86e2 5.8e-1 7.446e0 7.446e0
1.87e2 5.8e-1 7.452e0 7.452e0
1.88e2 5.8e-1 7.459e0 7.459e0
1.89e2 5.8e-1 7.465e0 7.465e0
1.9e2 5.8e-1 7.472e0 7.472e0
1.91e2 5.8e-1 7.478e0 7.478e0
1.92e2 5.8e-1 7.484e0 7.484e0
1.93e2 5.8e-1 7.491e0 7.491e0
1.94e2 5.8e-1 7.497e0 7.497e0
1.95e2 5.8e-1 7.503e0 7.503e0
1.96e2 5.8e-1 7.51e0 7.51e0
1.97e2 5.8e-1 7.516e0 7.516e0
1.98e2 5.8e-1 7.522e0 7.522e0
1.99e2 5.8e-1 7.528e0 7.528e0
2.0e2 5.8e-1 7.534e0 7.534e0

5.0e0 5.9e-1 5.722e0 5.722e0
6.0e0 5.9e-1 5.458e0 5.458e0
7.0e0 5.9e-1 5.242e0 5.242e0
8.0e0 5.9e-1 5.09e0 5.09e0
9.0e0 5.9e-1 5.009e0 5.009e0
1.0e1 5.9e-1 4.981e0 4.981e0
1.1e1 5.9e-1 4.981e0 4.981e0
1.2e1 5.9e-1 4.991e0 4.991e0
1.3e1 5.9e-1 5.003e0 5.003e0
1.4e1 5.9e-1 5.02e0 5.02e0
1.5e1 5.9e-1 5.043e0 5.043e0
1.6e1 5.9e-1 5.07e0 5.07e0
1.7e1 5.9e-1 5.1e0 5.1e0
1.8e1 5.9e-1 5.131e0 5.131e0
1.9e1 5.9e-1 5.162e0 5.162e0
2.0e1 5.9e-1 5.194e0 5.194e0
2.1e1 5.9e-1 5.225e0 5.225e0
2.2e1 5.9e-1 5.257e0 5.257e0
2.3e1 5.9e-1 5.289e0 5.289e0
2.4e1 5.9e-1 5.321e0 5.321e0
2.5e1 5.9e-1 5.352e0 5.352e0
2.6e1 5.9e-1 5.382e0 5.382e0
2.7e1 5.9e-1 5.412e0 5.412e0
2.8e1 5.9e-1 5.442e0 5.442e0
2.9e1 5.9e-1 5.471e0 5.471e0
3.0e1 5.9e-1 5.5e0 5.5e0
3.1e1 5.9e-1 5.528e0 5.528e0
3.2e1 5.9e-1 5.556e0 5.556e0
3.3e1 5.9e-1 5.583e0 5.583e0
3.4e1 5.9e-1 5.61e0 5.61e0
3.5e1 5.9e-1 5.636e0 5.636e0
3.6e1 5.9e-1 5.662e0 5.662e0
3.7e1 5.9e-1 5.688e0 5.688e0
3.8e1 5.9e-1 5.712e0 5.712e0
3.9e1 5.9e-1 5.737e0 5.737e0
4.0e1 5.9e-1 5.761e0 5.761e0
4.1e1 5.9e-1 5.784e0 5.784e0
4.2e1 5.9e-1 5.807e0 5.807e0
4.3e1 5.9e-1 5.83e0 5.83e0
4.4e1 5.9e-1 5.853e0 5.853e0
4.5e1 5.9e-1 5.875e0 5.875e0
4.6e1 5.9e-1 5.896e0 5.896e0
4.7e1 5.9e-1 5.917e0 5.917e0
4.8e1 5.9e-1 5.938e0 5.938e0
4.9e1 5.9e-1 5.959e0 5.959e0
5.0e1 5.9e-1 5.979e0 5.979e0
5.1e1 5.9e-1 5.999e0 5.999e0
5.2e1 5.9e-1 6.019e0 6.019e0
5.3e1 5.9e-1 6.038e0 6.038e0
5.4e1 5.9e-1 6.057e0 6.057e0
5.5e1 5.9e-1 6.076e0 6.076e0
5.6e1 5.9e-1 6.094e0 6.094e0
5.7e1 5.9e-1 6.113e0 6.113e0
5.8e1 5.9e-1 6.131e0 6.131e0
5.9e1 5.9e-1 6.148e0 6.148e0
6.0e1 5.9e-1 6.166e0 6.166e0
6.1e1 5.9e-1 6.183e0 6.183e0
6.2e1 5.9e-1 6.2e0 6.2e0
6.3e1 5.9e-1 6.217e0 6.217e0
6.4e1 5.9e-1 6.233e0 6.233e0
6.5e1 5.9e-1 6.25e0 6.25e0
6.6e1 5.9e-1 6.266e0 6.266e0
6.7e1 5.9e-1 6.282e0 6.282e0
6.8e1 5.9e-1 6.298e0 6.298e0
6.9e1 5.9e-1 6.313e0 6.313e0
7.0e1 5.9e-1 6.328e0 6.328e0
7.1e1 5.9e-1 6.344e0 6.344e0
7.2e1 5.9e-1 6.359e0 6.359e0
7.3e1 5.9e-1 6.373e0 6.373e0
7.4e1 5.9e-1 6.388e0 6.388e0
7.5e1 5.9e-1 6.403e0 6.403e0
7.6e1 5.9e-1 6.417e0 6.417e0
7.7e1 5.9e-1 6.431e0 6.431e0
7.8e1 5.9e-1 6.445e0 6.445e0
7.9e1 5.9e-1 6.459e0 6.459e0
8.0e1 5.9e-1 6.473e0 6.473e0
8.1e1 5.9e-1 6.486e0 6.486e0
8.2e1 5.9e-1 6.5e0 6.5e0
8.3e1 5.9e-1 6.513e0 6.513e0
8.4e1 5.9e-1 6.526e0 6.526e0
8.5e1 5.9e-1 6.539e0 6.539e0
8.6e1 5.9e-1 6.552e0 6.552e0
8.7e1 5.9e-1 6.565e0 6.565e0
8.8e1 5.9e-1 6.578e0 6.578e0
8.9e1 5.9e-1 6.59e0 6.59e0
9.0e1 5.9e-1 6.603e0 6.603e0
9.1e1 5.9e-1 6.615e0 6.615e0
9.2e1 5.9e-1 6.627e0 6.627e0
9.3e1 5.9e-1 6.639e0 6.639e0
9.4e1 5.9e-1 6.651e0 6.651e0
9.5e1 5.9e-1 6.663e0 6.663e0
9.6e1 5.9e-1 6.675e0 6.675e0
9.7e1 5.9e-1 6.686e0 6.686e0
9.8e1 5.9e-1 6.698e0 6.698e0
9.9e1 5.9e-1 6.709e0 6.709e0
1.0e2 5.9e-1 6.721e0 6.721e0
1.01e2 5.9e-1 6.732e0 6.732e0
1.02e2 5.9e-1 6.743e0 6.743e0
1.03e2 5.9e-1 6.754e0 6.754e0
1.04e2 5.9e-1 6.765e0 6.765e0
1.05e2 5.9e-1 6.776e0 6.776e0
1.06e2 5.9e-1 6.786e0 6.786e0
1.07e2 5.9e-1 6.797e0 6.797e0
1.08e2 5.9e-1 6.808e0 6.808e0
1.09e2 5.9e-1 6.818e0 6.818e0
1.1e2 5.9e-1 6.829e0 6.829e0
1.11e2 5.9e-1 6.839e0 6.839e0
1.12e2 5.9e-1 6.849e0 6.849e0
1.13e2 5.9e-1 6.859e0 6.859e0
1.14e2 5.9e-1 6.87e0 6.87e0
1.15e2 5.9e-1 6.88e0 6.88e0
1.16e2 5.9e-1 6.89e0 6.89e0
1.17e2 5.9e-1 6.899e0 6.899e0
1.18e2 5.9e-1 6.909e0 6.909e0
1.19e2 5.9e-1 6.919e0 6.919e0
1.2e2 5.9e-1 6.929e0 6.929e0
1.21e2 5.9e-1 6.938e0 6.938e0
1.22e2 5.9e-1 6.948e0 6.948e0
1.23e2 5.9e-1 6.957e0 6.957e0
1.24e2 5.9e-1 6.967e0 6.967e0
1.25e2 5.9e-1 6.976e0 6.976e0
1.26e2 5.9e-1 6.985e0 6.985e0
1.27e2 5.9e-1 6.994e0 6.994e0
1.28e2 5.9e-1 7.003e0 7.003e0
1.29e2 5.9e-1 7.013e0 7.013e0
1.3e2 5.9e-1 7.022e0 7.022e0
1.31e2 5.9e-1 7.03e0 7.03e0
1.32e2 5.9e-1 7.039e0 7.039e0
1.33e2 5.9e-1 7.048e0 7.048e0
1.34e2 5.9e-1 7.057e0 7.057e0
1.35e2 5.9e-1 7.066e0 7.066e0
1.36e2 5.9e-1 7.074e0 7.074e0
1.37e2 5.9e-1 7.083e0 7.083e0
1.38e2 5.9e-1 7.091e0 7.091e0
1.39e2 5.9e-1 7.1e0 7.1e0
1.4e2 5.9e-1 7.108e0 7.108e0
1.41e2 5.9e-1 7.117e0 7.117e0
1.42e2 5.9e-1 7.125e0 7.125e0
1.43e2 5.9e-1 7.133e0 7.133e0
1.44e2 5.9e-1 7.142e0 7.142e0
1.45e2 5.9e-1 7.15e0 7.15e0
1.46e2 5.9e-1 7.158e0 7.158e0
1.47e2 5.9e-1 7.166e0 7.166e0
1.48e2 5.9e-1 7.174e0 7.174e0
1.49e2 5.9e-1 7.182e0 7.182e0
1.5e2 5.9e-1 7.19e0 7.19e0
1.51e2 5.9e-1 7.198e0 7.198e0
1.52e2 5.9e-1 7.206e0 7.206e0
1.53e2 5.9e-1 7.213e0 7.213e0
1.54e2 5.9e-1 7.221e0 7.221e0
1.55e2 5.9e-1 7.229e0 7.229e0
1.56e2 5.9e-1 7.236e0 7.236e0
1.57e2 5.9e-1 7.244e0 7.244e0
1.58e2 5.9e-1 7.252e0 7.252e0
1.59e2 5.9e-1 7.259e0 7.259e0
1.6e2 5.9e-1 7.267e0 7.267e0
1.61e2 5.9e-1 7.274e0 7.274e0
1.62e2 5.9e-1 7.282e0 7.282e0
1.63e2 5.9e-1 7.289e0 7.289e0
1.64e2 5.9e-1 7.296e0 7.296e0
1.65e2 5.9e-1 7.304e0 7.304e0
1.66e2 5.9e-1 7.311e0 7.311e0
1.67e2 5.9e-1 7.318e0 7.318e0
1.68e2 5.9e-1 7.325e0 7.325e0
1.69e2 5.9e-1 7.332e0 7.332e0
1.7e2 5.9e-1 7.339e0 7.339e0
1.71e2 5.9e-1 7.346e0 7.346e0
1.72e2 5.9e-1 7.353e0 7.353e0
1.73e2 5.9e-1 7.36e0 7.36e0
1.74e2 5.9e-1 7.367e0 7.367e0
1.75e2 5.9e-1 7.374e0 7.374e0
1.76e2 5.9e-1 7.381e0 7.381e0
1.77e2 5.9e-1 7.388e0 7.388e0
1.78e2 5.9e-1 7.395e0 7.395e0
1.79e2 5.9e-1 7.402e0 7.402e0
1.8e2 5.9e-1 7.408e0 7.408e0
1.81e2 5.9e-1 7.415e0 7.415e0
1.82e2 5.9e-1 7.422e0 7.422e0
1.83e2 5.9e-1 7.428e0 7.428e0
1.84e2 5.9e-1 7.435e0 7.435e0
1.85e2 5.9e-1 7.442e0 7.442e0
1.86e2 5.9e-1 7.448e0 7.448e0
1.87e2 5.9e-1 7.455e0 7.455e0
1.88e2 5.9e-1 7.461e0 7.461e0
1.89e2 5.9e-1 7.468e0 7.468e0
1.9e2 5.9e-1 7.474e0 7.474e0
1.91e2 5.9e-1 7.48e0 7.48e0
1.92e2 5.9e-1 7.487e0 7.487e0
1.93e2 5.9e-1 7.493e0 7.493e0
1.94e2 5.9e-1 7.499e0 7.499e0
1.95e2 5.9e-1 7.506e0 7.506e0
1.96e2 5.9e-1 7.512e0 7.512e0
1.97e2 5.9e-1 7.518e0 7.518e0
1.98e2 5.9e-1 7.524e0 7.524e0
1.99e2 5.9e-1 7.53e0 7.53e0
2.0e2 5.9e-1 7.537e0 7.537e0

5.0e0 6.0e-1 5.703e0 5.703e0
6.0e0 6.0e-1 5.442e0 5.442e0
7.0e0 6.0e-1 5.229e0 5.229e0
8.0e0 6.0e-1 5.079e0 5.079e0
9.0e0 6.0e-1 5.0e0 5.0e0
1.0e1 6.0e-1 4.973e0 4.973e0
1.1e1 6.0e-1 4.975e0 4.975e0
1.2e1 6.0e-1 4.986e0 4.986e0
1.3e1 6.0e-1 4.999e0 4.999e0
1.4e1 6.0e-1 5.017e0 5.017e0
1.5e1 6.0e-1 5.041e0 5.041e0
1.6e1 6.0e-1 5.068e0 5.068e0
1.7e1 6.0e-1 5.099e0 5.099e0
1.8e1 6.0e-1 5.13e0 5.13e0
1.9e1 6.0e-1 5.162e0 5.162e0
2.0e1 6.0e-1 5.194e0 5.194e0
2.1e1 6.0e-1 5.226e0 5.226e0
2.2e1 6.0e-1 5.258e0 5.258e0
2.3e1 6.0e-1 5.29e0 5.29e0
2.4e1 6.0e-1 5.322e0 5.322e0
2.5e1 6.0e-1 5.353e0 5.353e0
2.6e1 6.0e-1 5.384e0 5.384e0
2.7e1 6.0e-1 5.415e0 5.415e0
2.8e1 6.0e-1 5.445e0 5.445e0
2.9e1 6.0e-1 5.474e0 5.474e0
3.0e1 6.0e-1 5.503e0 5.503e0
3.1e1 6.0e-1 5.531e0 5.531e0
3.2e1 6.0e-1 5.559e0 5.559e0
3.3e1 6.0e-1 5.587e0 5.587e0
3.4e1 6.0e-1 5.613e0 5.613e0
3.5e1 6.0e-1 5.64e0 5.64e0
3.6e1 6.0e-1 5.666e0 5.666e0
3.7e1 6.0e-1 5.691e0 5.691e0
3.8e1 6.0e-1 5.716e0 5.716e0
3.9e1 6.0e-1 5.74e0 5.74e0
4.0e1 6.0e-1 5.764e0 5.764e0
4.1e1 6.0e-1 5.788e0 5.788e0
4.2e1 6.0e-1 5.811e0 5.811e0
4.3e1 6.0e-1 5.834e0 5.834e0
4.4e1 6.0e-1 5.856e0 5.856e0
4.5e1 6.0e-1 5.878e0 5.878e0
4.6e1 6.0e-1 5.9e0 5.9e0
4.7e1 6.0e-1 5.921e0 5.921e0
4.8e1 6.0e-1 5.942e0 5.942e0
4.9e1 6.0e-1 5.963e0 5.963e0
5.0e1 6.0e-1 5.983e0 5.983e0
5.1e1 6.0e-1 6.003e0 6.003e0
5.2e1 6.0e-1 6.022e0 6.022e0
5.3e1 6.0e-1 6.042e0 6.042e0
5.4e1 6.0e-1 6.061e0 6.061e0
5.5e1 6.0e-1 6.08e0 6.08e0
5.6e1 6.0e-1 6.098e0 6.098e0
5.7e1 6.0e-1 6.116e0 6.116e0
5.8e1 6.0e-1 6.134e0 6.134e0
5.9e1 6.0e-1 6.152e0 6.152e0
6.0e1 6.0e-1 6.17e0 6.17e0
6.1e1 6.0e-1 6.187e0 6.187e0
6.2e1 6.0e-1 6.204e0 6.204e0
6.3e1 6.0e-1 6.221e0 6.221e0
6.4e1 6.0e-1 6.237e0 6.237e0
6.5e1 6.0e-1 6.253e0 6.253e0
6.6e1 6.0e-1 6.27e0 6.27e0
6.7e1 6.0e-1 6.286e0 6.286e0
6.8e1 6.0e-1 6.301e0 6.301e0
6.9e1 6.0e-1 6.317e0 6.317e0
7.0e1 6.0e-1 6.332e0 6.332e0
7.1e1 6.0e-1 6.347e0 6.347e0
7.2e1 6.0e-1 6.362e0 6.362e0
7.3e1 6.0e-1 6.377e0 6.377e0
7.4e1 6.0e-1 6.392e0 6.392e0
7.5e1 6.0e-1 6.406e0 6.406e0
7.6e1 6.0e-1 6.421e0 6.421e0
7.7e1 6.0e-1 6.435e0 6.435e0
7.8e1 6.0e-1 6.449e0 6.449e0
7.9e1 6.0e-1 6.463e0 6.463e0
8.0e1 6.0e-1 6.476e0 6.476e0
8.1e1 6.0e-1 6.49e0 6.49e0
8.2e1 6.0e-1 6.503e0 6.503e0
8.3e1 6.0e-1 6.517e0 6.517e0
8.4e1 6.0e-1 6.53e0 6.53e0
8.5e1 6.0e-1 6.543e0 6.543e0
8.6e1 6.0e-1 6.556e0 6.556e0
8.7e1 6.0e-1 6.569e0 6.569e0
8.8e1 6.0e-1 6.581e0 6.581e0
8.9e1 6.0e-1 6.594e0 6.594e0
9.0e1 6.0e-1 6.606e0 6.606e0
9.1e1 6.0e-1 6.618e0 6.618e0
9.2e1 6.0e-1 6.63e0 6.63e0
9.3e1 6.0e-1 6.643e0 6.643e0
9.4e1 6.0e-1 6.654e0 6.654e0
9.5e1 6.0e-1 6.666e0 6.666e0
9.6e1 6.0e-1 6.678e0 6.678e0
9.7e1 6.0e-1 6.69e0 6.69e0
9.8e1 6.0e-1 6.701e0 6.701e0
9.9e1 6.0e-1 6.713e0 6.713e0
1.0e2 6.0e-1 6.724e0 6.724e0
1.01e2 6.0e-1 6.735e0 6.735e0
1.02e2 6.0e-1 6.746e0 6.746e0
1.03e2 6.0e-1 6.757e0 6.757e0
1.04e2 6.0e-1 6.768e0 6.768e0
1.05e2 6.0e-1 6.779e0 6.779e0
1.06e2 6.0e-1 6.79e0 6.79e0
1.07e2 6.0e-1 6.8e0 6.8e0
1.08e2 6.0e-1 6.811e0 6.811e0
1.09e2 6.0e-1 6.822e0 6.822e0
1.1e2 6.0e-1 6.832e0 6.832e0
1.11e2 6.0e-1 6.842e0 6.842e0
1.12e2 6.0e-1 6.852e0 6.852e0
1.13e2 6.0e-1 6.863e0 6.863e0
1.14e2 6.0e-1 6.873e0 6.873e0
1.15e2 6.0e-1 6.883e0 6.883e0
1.16e2 6.0e-1 6.893e0 6.893e0
1.17e2 6.0e-1 6.903e0 6.903e0
1.18e2 6.0e-1 6.912e0 6.912e0
1.19e2 6.0e-1 6.922e0 6.922e0
1.2e2 6.0e-1 6.932e0 6.932e0
1.21e2 6.0e-1 6.941e0 6.941e0
1.22e2 6.0e-1 6.951e0 6.951e0
1.23e2 6.0e-1 6.96e0 6.96e0
1.24e2 6.0e-1 6.97e0 6.97e0
1.25e2 6.0e-1 6.979e0 6.979e0
1.26e2 6.0e-1 6.988e0 6.988e0
1.27e2 6.0e-1 6.997e0 6.997e0
1.28e2 6.0e-1 7.006e0 7.006e0
1.29e2 6.0e-1 7.016e0 7.016e0
1.3e2 6.0e-1 7.025e0 7.025e0
1.31e2 6.0e-1 7.033e0 7.033e0
1.32e2 6.0e-1 7.042e0 7.042e0
1.33e2 6.0e-1 7.051e0 7.051e0
1.34e2 6.0e-1 7.06e0 7.06e0
1.35e2 6.0e-1 7.069e0 7.069e0
1.36e2 6.0e-1 7.077e0 7.077e0
1.37e2 6.0e-1 7.086e0 7.086e0
1.38e2 6.0e-1 7.094e0 7.094e0
1.39e2 6.0e-1 7.103e0 7.103e0
1.4e2 6.0e-1 7.111e0 7.111e0
1.41e2 6.0e-1 7.12e0 7.12e0
1.42e2 6.0e-1 7.128e0 7.128e0
1.43e2 6.0e-1 7.136e0 7.136e0
1.44e2 6.0e-1 7.144e0 7.144e0
1.45e2 6.0e-1 7.153e0 7.153e0
1.46e2 6.0e-1 7.161e0 7.161e0
1.47e2 6.0e-1 7.169e0 7.169e0
1.48e2 6.0e-1 7.177e0 7.177e0
1.49e2 6.0e-1 7.185e0 7.185e0
1.5e2 6.0e-1 7.193e0 7.193e0
1.51e2 6.0e-1 7.201e0 7.201e0
1.52e2 6.0e-1 7.208e0 7.208e0
1.53e2 6.0e-1 7.216e0 7.216e0
1.54e2 6.0e-1 7.224e0 7.224e0
1.55e2 6.0e-1 7.232e0 7.232e0
1.56e2 6.0e-1 7.239e0 7.239e0
1.57e2 6.0e-1 7.247e0 7.247e0
1.58e2 6.0e-1 7.254e0 7.254e0
1.59e2 6.0e-1 7.262e0 7.262e0
1.6e2 6.0e-1 7.269e0 7.269e0
1.61e2 6.0e-1 7.277e0 7.277e0
1.62e2 6.0e-1 7.284e0 7.284e0
1.63e2 6.0e-1 7.292e0 7.292e0
1.64e2 6.0e-1 7.299e0 7.299e0
1.65e2 6.0e-1 7.306e0 7.306e0
1.66e2 6.0e-1 7.313e0 7.313e0
1.67e2 6.0e-1 7.321e0 7.321e0
1.68e2 6.0e-1 7.328e0 7.328e0
1.69e2 6.0e-1 7.335e0 7.335e0
1.7e2 6.0e-1 7.342e0 7.342e0
1.71e2 6.0e-1 7.349e0 7.349e0
1.72e2 6.0e-1 7.356e0 7.356e0
1.73e2 6.0e-1 7.363e0 7.363e0
1.74e2 6.0e-1 7.37e0 7.37e0
1.75e2 6.0e-1 7.377e0 7.377e0
1.76e2 6.0e-1 7.384e0 7.384e0
1.77e2 6.0e-1 7.391e0 7.391e0
1.78e2 6.0e-1 7.397e0 7.397e0
1.79e2 6.0e-1 7.404e0 7.404e0
1.8e2 6.0e-1 7.411e0 7.411e0
1.81e2 6.0e-1 7.418e0 7.418e0
1.82e2 6.0e-1 7.424e0 7.424e0
1.83e2 6.0e-1 7.431e0 7.431e0
1.84e2 6.0e-1 7.437e0 7.437e0
1.85e2 6.0e-1 7.444e0 7.444e0
1.86e2 6.0e-1 7.451e0 7.451e0
1.87e2 6.0e-1 7.457e0 7.457e0
1.88e2 6.0e-1 7.464e0 7.464e0
1.89e2 6.0e-1 7.47e0 7.47e0
1.9e2 6.0e-1 7.476e0 7.476e0
1.91e2 6.0e-1 7.483e0 7.483e0
1.92e2 6.0e-1 7.489e0 7.489e0
1.93e2 6.0e-1 7.495e0 7.495e0
1.94e2 6.0e-1 7.502e0 7.502e0
1.95e2 6.0e-1 7.508e0 7.508e0
1.96e2 6.0e-1 7.514e0 7.514e0
1.97e2 6.0e-1 7.52e0 7.52e0
1.98e2 6.0e-1 7.527e0 7.527e0
1.99e2 6.0e-1 7.533e0 7.533e0
2.0e2 6.0e-1 7.539e0 7.539e0

5.0e0 6.1e-1 5.684e0 5.684e0
6.0e0 6.1e-1 5.426e0 5.426e0
7.0e0 6.1e-1 5.216e0 5.216e0
8.0e0 6.1e-1 5.068e0 5.068e0
9.0e0 6.1e-1 4.991e0 4.991e0
1.0e1 6.1e-1 4.966e0 4.966e0
1.1e1 6.1e-1 4.969e0 4.969e0
1.2e1 6.1e-1 4.981e0 4.981e0
1.3e1 6.1e-1 4.995e0 4.995e0
1.4e1 6.1e-1 5.014e0 5.014e0
1.5e1 6.1e-1 5.038e0 5.038e0
1.6e1 6.1e-1 5.067e0 5.067e0
1.7e1 6.1e-1 5.098e0 5.098e0
1.8e1 6.1e-1 5.13e0 5.13e0
1.9e1 6.1e-1 5.162e0 5.162e0
2.0e1 6.1e-1 5.194e0 5.194e0
2.1e1 6.1e-1 5.227e0 5.227e0
2.2e1 6.1e-1 5.259e0 5.259e0
2.3e1 6.1e-1 5.292e0 5.292e0
2.4e1 6.1e-1 5.324e0 5.324e0
2.5e1 6.1e-1 5.355e0 5.355e0
2.6e1 6.1e-1 5.386e0 5.386e0
2.7e1 6.1e-1 5.417e0 5.417e0
2.8e1 6.1e-1 5.447e0 5.447e0
2.9e1 6.1e-1 5.477e0 5.477e0
3.0e1 6.1e-1 5.506e0 5.506e0
3.1e1 6.1e-1 5.534e0 5.534e0
3.2e1 6.1e-1 5.562e0 5.562e0
3.3e1 6.1e-1 5.59e0 5.59e0
3.4e1 6.1e-1 5.617e0 5.617e0
3.5e1 6.1e-1 5.643e0 5.643e0
3.6e1 6.1e-1 5.669e0 5.669e0
3.7e1 6.1e-1 5.694e0 5.694e0
3.8e1 6.1e-1 5.719e0 5.719e0
3.9e1 6.1e-1 5.744e0 5.744e0
4.0e1 6.1e-1 5.768e0 5.768e0
4.1e1 6.1e-1 5.792e0 5.792e0
4.2e1 6.1e-1 5.815e0 5.815e0
4.3e1 6.1e-1 5.838e0 5.838e0
4.4e1 6.1e-1 5.86e0 5.86e0
4.5e1 6.1e-1 5.882e0 5.882e0
4.6e1 6.1e-1 5.904e0 5.904e0
4.7e1 6.1e-1 5.925e0 5.925e0
4.8e1 6.1e-1 5.946e0 5.946e0
4.9e1 6.1e-1 5.967e0 5.967e0
5.0e1 6.1e-1 5.987e0 5.987e0
5.1e1 6.1e-1 6.007e0 6.007e0
5.2e1 6.1e-1 6.026e0 6.026e0
5.3e1 6.1e-1 6.046e0 6.046e0
5.4e1 6.1e-1 6.065e0 6.065e0
5.5e1 6.1e-1 6.084e0 6.084e0
5.6e1 6.1e-1 6.102e0 6.102e0
5.7e1 6.1e-1 6.12e0 6.12e0
5.8e1 6.1e-1 6.138e0 6.138e0
5.9e1 6.1e-1 6.156e0 6.156e0
6.0e1 6.1e-1 6.173e0 6.173e0
6.1e1 6.1e-1 6.191e0 6.191e0
6.2e1 6.1e-1 6.208e0 6.208e0
6.3e1 6.1e-1 6.224e0 6.224e0
6.4e1 6.1e-1 6.241e0 6.241e0
6.5e1 6.1e-1 6.257e0 6.257e0
6.6e1 6.1e-1 6.273e0 6.273e0
6.7e1 6.1e-1 6.289e0 6.289e0
6.8e1 6.1e-1 6.305e0 6.305e0
6.9e1 6.1e-1 6.321e0 6.321e0
7.0e1 6.1e-1 6.336e0 6.336e0
7.1e1 6.1e-1 6.351e0 6.351e0
7.2e1 6.1e-1 6.366e0 6.366e0
7.3e1 6.1e-1 6.381e0 6.381e0
7.4e1 6.1e-1 6.396e0 6.396e0
7.5e1 6.1e-1 6.41e0 6.41e0
7.6e1 6.1e-1 6.424e0 6.424e0
7.7e1 6.1e-1 6.439e0 6.439e0
7.8e1 6.1e-1 6.453e0 6.453e0
7.9e1 6.1e-1 6.466e0 6.466e0
8.0e1 6.1e-1 6.48e0 6.48e0
8.1e1 6.1e-1 6.494e0 6.494e0
8.2e1 6.1e-1 6.507e0 6.507e0
8.3e1 6.1e-1 6.52e0 6.52e0
8.4e1 6.1e-1 6.533e0 6.533e0
8.5e1 6.1e-1 6.546e0 6.546e0
8.6e1 6.1e-1 6.559e0 6.559e0
8.7e1 6.1e-1 6.572e0 6.572e0
8.8e1 6.1e-1 6.585e0 6.585e0
8.9e1 6.1e-1 6.597e0 6.597e0
9.0e1 6.1e-1 6.61e0 6.61e0
9.1e1 6.1e-1 6.622e0 6.622e0
9.2e1 6.1e-1 6.634e0 6.634e0
9.3e1 6.1e-1 6.646e0 6.646e0
9.4e1 6.1e-1 6.658e0 6.658e0
9.5e1 6.1e-1 6.67e0 6.67e0
9.6e1 6.1e-1 6.682e0 6.682e0
9.7e1 6.1e-1 6.693e0 6.693e0
9.8e1 6.1e-1 6.705e0 6.705e0
9.9e1 6.1e-1 6.716e0 6.716e0
1.0e2 6.1e-1 6.727e0 6.727e0
1.01e2 6.1e-1 6.738e0 6.738e0
1.02e2 6.1e-1 6.75e0 6.75e0
1.03e2 6.1e-1 6.761e0 6.761e0
1.04e2 6.1e-1 6.772e0 6.772e0
1.05e2 6.1e-1 6.782e0 6.782e0
1.06e2 6.1e-1 6.793e0 6.793e0
1.07e2 6.1e-1 6.804e0 6.804e0
1.08e2 6.1e-1 6.814e0 6.814e0
1.09e2 6.1e-1 6.825e0 6.825e0
1.1e2 6.1e-1 6.835e0 6.835e0
1.11e2 6.1e-1 6.846e0 6.846e0
1.12e2 6.1e-1 6.856e0 6.856e0
1.13e2 6.1e-1 6.866e0 6.866e0
1.14e2 6.1e-1 6.876e0 6.876e0
1.15e2 6.1e-1 6.886e0 6.886e0
1.16e2 6.1e-1 6.896e0 6.896e0
1.17e2 6.1e-1 6.906e0 6.906e0
1.18e2 6.1e-1 6.916e0 6.916e0
1.19e2 6.1e-1 6.925e0 6.925e0
1.2e2 6.1e-1 6.935e0 6.935e0
1.21e2 6.1e-1 6.944e0 6.944e0
1.22e2 6.1e-1 6.954e0 6.954e0
1.23e2 6.1e-1 6.963e0 6.963e0
1.24e2 6.1e-1 6.973e0 6.973e0
1.25e2 6.1e-1 6.982e0 6.982e0
1.26e2 6.1e-1 6.991e0 6.991e0
1.27e2 6.1e-1 7.0e0 7.0e0
1.28e2 6.1e-1 7.01e0 7.01e0
1.29e2 6.1e-1 7.019e0 7.019e0
1.3e2 6.1e-1 7.028e0 7.028e0
1.31e2 6.1e-1 7.036e0 7.036e0
1.32e2 6.1e-1 7.045e0 7.045e0
1.33e2 6.1e-1 7.054e0 7.054e0
1.34e2 6.1e-1 7.063e0 7.063e0
1.35e2 6.1e-1 7.072e0 7.072e0
1.36e2 6.1e-1 7.08e0 7.08e0
1.37e2 6.1e-1 7.089e0 7.089e0
1.38e2 6.1e-1 7.097e0 7.097e0
1.39e2 6.1e-1 7.106e0 7.106e0
1.4e2 6.1e-1 7.114e0 7.114e0
1.41e2 6.1e-1 7.123e0 7.123e0
1.42e2 6.1e-1 7.131e0 7.131e0
1.43e2 6.1e-1 7.139e0 7.139e0
1.44e2 6.1e-1 7.147e0 7.147e0
1.45e2 6.1e-1 7.155e0 7.155e0
1.46e2 6.1e-1 7.164e0 7.164e0
1.47e2 6.1e-1 7.172e0 7.172e0
1.48e2 6.1e-1 7.18e0 7.18e0
1.49e2 6.1e-1 7.188e0 7.188e0
1.5e2 6.1e-1 7.195e0 7.195e0
1.51e2 6.1e-1 7.203e0 7.203e0
1.52e2 6.1e-1 7.211e0 7.211e0
1.53e2 6.1e-1 7.219e0 7.219e0
1.54e2 6.1e-1 7.227e0 7.227e0
1.55e2 6.1e-1 7.234e0 7.234e0
1.56e2 6.1e-1 7.242e0 7.242e0
1.57e2 6.1e-1 7.25e0 7.25e0
1.58e2 6.1e-1 7.257e0 7.257e0
1.59e2 6.1e-1 7.265e0 7.265e0
1.6e2 6.1e-1 7.272e0 7.272e0
1.61e2 6.1e-1 7.28e0 7.28e0
1.62e2 6.1e-1 7.287e0 7.287e0
1.63e2 6.1e-1 7.294e0 7.294e0
1.64e2 6.1e-1 7.302e0 7.302e0
1.65e2 6.1e-1 7.309e0 7.309e0
1.66e2 6.1e-1 7.316e0 7.316e0
1.67e2 6.1e-1 7.323e0 7.323e0
1.68e2 6.1e-1 7.33e0 7.33e0
1.69e2 6.1e-1 7.338e0 7.338e0
1.7e2 6.1e-1 7.345e0 7.345e0
1.71e2 6.1e-1 7.352e0 7.352e0
1.72e2 6.1e-1 7.359e0 7.359e0
1.73e2 6.1e-1 7.366e0 7.366e0
1.74e2 6.1e-1 7.373e0 7.373e0
1.75e2 6.1e-1 7.379e0 7.379e0
1.76e2 6.1e-1 7.386e0 7.386e0
1.77e2 6.1e-1 7.393e0 7.393e0
1.78e2 6.1e-1 7.4e0 7.4e0
1.79e2 6.1e-1 7.407e0 7.407e0
1.8e2 6.1e-1 7.413e0 7.413e0
1.81e2 6.1e-1 7.42e0 7.42e0
1.82e2 6.1e-1 7.427e0 7.427e0
1.83e2 6.1e-1 7.433e0 7.433e0
1.84e2 6.1e-1 7.44e0 7.44e0
1.85e2 6.1e-1 7.447e0 7.447e0
1.86e2 6.1e-1 7.453e0 7.453e0
1.87e2 6.1e-1 7.46e0 7.46e0
1.88e2 6.1e-1 7.466e0 7.466e0
1.89e2 6.1e-1 7.472e0 7.472e0
1.9e2 6.1e-1 7.479e0 7.479e0
1.91e2 6.1e-1 7.485e0 7.485e0
1.92e2 6.1e-1 7.492e0 7.492e0
1.93e2 6.1e-1 7.498e0 7.498e0
1.94e2 6.1e-1 7.504e0 7.504e0
1.95e2 6.1e-1 7.51e0 7.51e0
1.96e2 6.1e-1 7.517e0 7.517e0
1.97e2 6.1e-1 7.523e0 7.523e0
1.98e2 6.1e-1 7.529e0 7.529e0
1.99e2 6.1e-1 7.535e0 7.535e0
2.0e2 6.1e-1 7.541e0 7.541e0

5.0e0 6.2e-1 5.664e0 5.664e0
6.0e0 6.2e-1 5.41e0 5.41e0
7.0e0 6.2e-1 5.202e0 5.202e0
8.0e0 6.2e-1 5.057e0 5.057e0
9.0e0 6.2e-1 4.982e0 4.982e0
1.0e1 6.2e-1 4.958e0 4.958e0
1.1e1 6.2e-1 4.963e0 4.963e0
1.2e1 6.2e-1 4.976e0 4.976e0
1.3e1 6.2e-1 4.991e0 4.991e0
1.4e1 6.2e-1 5.011e0 5.011e0
1.5e1 6.2e-1 5.036e0 5.036e0
1.6e1 6.2e-1 5.065e0 5.065e0
1.7e1 6.2e-1 5.097e0 5.097e0
1.8e1 6.2e-1 5.129e0 5.129e0
1.9e1 6.2e-1 5.162e0 5.162e0
2.0e1 6.2e-1 5.195e0 5.195e0
2.1e1 6.2e-1 5.228e0 5.228e0
2.2e1 6.2e-1 5.261e0 5.261e0
2.3e1 6.2e-1 5.293e0 5.293e0
2.4e1 6.2e-1 5.326e0 5.326e0
2.5e1 6.2e-1 5.357e0 5.357e0
2.6e1 6.2e-1 5.389e0 5.389e0
2.7e1 6.2e-1 5.419e0 5.419e0
2.8e1 6.2e-1 5.45e0 5.45e0
2.9e1 6.2e-1 5.479e0 5.479e0
3.0e1 6.2e-1 5.509e0 5.509e0
3.1e1 6.2e-1 5.537e0 5.537e0
3.2e1 6.2e-1 5.565e0 5.565e0
3.3e1 6.2e-1 5.593e0 5.593e0
3.4e1 6.2e-1 5.62e0 5.62e0
3.5e1 6.2e-1 5.646e0 5.646e0
3.6e1 6.2e-1 5.672e0 5.672e0
3.7e1 6.2e-1 5.698e0 5.698e0
3.8e1 6.2e-1 5.723e0 5.723e0
3.9e1 6.2e-1 5.748e0 5.748e0
4.0e1 6.2e-1 5.772e0 5.772e0
4.1e1 6.2e-1 5.795e0 5.795e0
4.2e1 6.2e-1 5.819e0 5.819e0
4.3e1 6.2e-1 5.841e0 5.841e0
4.4e1 6.2e-1 5.864e0 5.864e0
4.5e1 6.2e-1 5.886e0 5.886e0
4.6e1 6.2e-1 5.908e0 5.908e0
4.7e1 6.2e-1 5.929e0 5.929e0
4.8e1 6.2e-1 5.95e0 5.95e0
4.9e1 6.2e-1 5.97e0 5.97e0
5.0e1 6.2e-1 5.991e0 5.991e0
5.1e1 6.2e-1 6.011e0 6.011e0
5.2e1 6.2e-1 6.03e0 6.03e0
5.3e1 6.2e-1 6.05e0 6.05e0
5.4e1 6.2e-1 6.069e0 6.069e0
5.5e1 6.2e-1 6.088e0 6.088e0
5.6e1 6.2e-1 6.106e0 6.106e0
5.7e1 6.2e-1 6.124e0 6.124e0
5.8e1 6.2e-1 6.142e0 6.142e0
5.9e1 6.2e-1 6.16e0 6.16e0
6.0e1 6.2e-1 6.177e0 6.177e0
6.1e1 6.2e-1 6.195e0 6.195e0
6.2e1 6.2e-1 6.212e0 6.212e0
6.3e1 6.2e-1 6.228e0 6.228e0
6.4e1 6.2e-1 6.245e0 6.245e0
6.5e1 6.2e-1 6.261e0 6.261e0
6.6e1 6.2e-1 6.277e0 6.277e0
6.7e1 6.2e-1 6.293e0 6.293e0
6.8e1 6.2e-1 6.309e0 6.309e0
6.9e1 6.2e-1 6.325e0 6.325e0
7.0e1 6.2e-1 6.34e0 6.34e0
7.1e1 6.2e-1 6.355e0 6.355e0
7.2e1 6.2e-1 6.37e0 6.37e0
7.3e1 6.2e-1 6.385e0 6.385e0
7.4e1 6.2e-1 6.399e0 6.399e0
7.5e1 6.2e-1 6.414e0 6.414e0
7.6e1 6.2e-1 6.428e0 6.428e0
7.7e1 6.2e-1 6.442e0 6.442e0
7.8e1 6.2e-1 6.456e0 6.456e0
7.9e1 6.2e-1 6.47e0 6.47e0
8.0e1 6.2e-1 6.484e0 6.484e0
8.1e1 6.2e-1 6.497e0 6.497e0
8.2e1 6.2e-1 6.511e0 6.511e0
8.3e1 6.2e-1 6.524e0 6.524e0
8.4e1 6.2e-1 6.537e0 6.537e0
8.5e1 6.2e-1 6.55e0 6.55e0
8.6e1 6.2e-1 6.563e0 6.563e0
8.7e1 6.2e-1 6.576e0 6.576e0
8.8e1 6.2e-1 6.588e0 6.588e0
8.9e1 6.2e-1 6.601e0 6.601e0
9.0e1 6.2e-1 6.613e0 6.613e0
9.1e1 6.2e-1 6.626e0 6.626e0
9.2e1 6.2e-1 6.638e0 6.638e0
9.3e1 6.2e-1 6.65e0 6.65e0
9.4e1 6.2e-1 6.662e0 6.662e0
9.5e1 6.2e-1 6.673e0 6.673e0
9.6e1 6.2e-1 6.685e0 6.685e0
9.7e1 6.2e-1 6.697e0 6.697e0
9.8e1 6.2e-1 6.708e0 6.708e0
9.9e1 6.2e-1 6.72e0 6.72e0
1.0e2 6.2e-1 6.731e0 6.731e0
1.01e2 6.2e-1 6.742e0 6.742e0
1.02e2 6.2e-1 6.753e0 6.753e0
1.03e2 6.2e-1 6.764e0 6.764e0
1.04e2 6.2e-1 6.775e0 6.775e0
1.05e2 6.2e-1 6.786e0 6.786e0
1.06e2 6.2e-1 6.797e0 6.797e0
1.07e2 6.2e-1 6.807e0 6.807e0
1.08e2 6.2e-1 6.818e0 6.818e0
1.09e2 6.2e-1 6.828e0 6.828e0
1.1e2 6.2e-1 6.839e0 6.839e0
1.11e2 6.2e-1 6.849e0 6.849e0
1.12e2 6.2e-1 6.859e0 6.859e0
1.13e2 6.2e-1 6.869e0 6.869e0
1.14e2 6.2e-1 6.879e0 6.879e0
1.15e2 6.2e-1 6.889e0 6.889e0
1.16e2 6.2e-1 6.899e0 6.899e0
1.17e2 6.2e-1 6.909e0 6.909e0
1.18e2 6.2e-1 6.919e0 6.919e0
1.19e2 6.2e-1 6.928e0 6.928e0
1.2e2 6.2e-1 6.938e0 6.938e0
1.21e2 6.2e-1 6.948e0 6.948e0
1.22e2 6.2e-1 6.957e0 6.957e0
1.23e2 6.2e-1 6.967e0 6.967e0
1.24e2 6.2e-1 6.976e0 6.976e0
1.25e2 6.2e-1 6.985e0 6.985e0
1.26e2 6.2e-1 6.994e0 6.994e0
1.27e2 6.2e-1 7.004e0 7.004e0
1.28e2 6.2e-1 7.013e0 7.013e0
1.29e2 6.2e-1 7.022e0 7.022e0
1.3e2 6.2e-1 7.031e0 7.031e0
1.31e2 6.2e-1 7.04e0 7.04e0
1.32e2 6.2e-1 7.048e0 7.048e0
1.33e2 6.2e-1 7.057e0 7.057e0
1.34e2 6.2e-1 7.066e0 7.066e0
1.35e2 6.2e-1 7.075e0 7.075e0
1.36e2 6.2e-1 7.083e0 7.083e0
1.37e2 6.2e-1 7.092e0 7.092e0
1.38e2 6.2e-1 7.1e0 7.1e0
1.39e2 6.2e-1 7.109e0 7.109e0
1.4e2 6.2e-1 7.117e0 7.117e0
1.41e2 6.2e-1 7.125e0 7.125e0
1.42e2 6.2e-1 7.134e0 7.134e0
1.43e2 6.2e-1 7.142e0 7.142e0
1.44e2 6.2e-1 7.15e0 7.15e0
1.45e2 6.2e-1 7.158e0 7.158e0
1.46e2 6.2e-1 7.166e0 7.166e0
1.47e2 6.2e-1 7.174e0 7.174e0
1.48e2 6.2e-1 7.182e0 7.182e0
1.49e2 6.2e-1 7.19e0 7.19e0
1.5e2 6.2e-1 7.198e0 7.198e0
1.51e2 6.2e-1 7.206e0 7.206e0
1.52e2 6.2e-1 7.214e0 7.214e0
1.53e2 6.2e-1 7.222e0 7.222e0
1.54e2 6.2e-1 7.229e0 7.229e0
1.55e2 6.2e-1 7.237e0 7.237e0
1.56e2 6.2e-1 7.245e0 7.245e0
1.57e2 6.2e-1 7.252e0 7.252e0
1.58e2 6.2e-1 7.26e0 7.26e0
1.59e2 6.2e-1 7.267e0 7.267e0
1.6e2 6.2e-1 7.275e0 7.275e0
1.61e2 6.2e-1 7.282e0 7.282e0
1.62e2 6.2e-1 7.29e0 7.29e0
1.63e2 6.2e-1 7.297e0 7.297e0
1.64e2 6.2e-1 7.304e0 7.304e0
1.65e2 6.2e-1 7.312e0 7.312e0
1.66e2 6.2e-1 7.319e0 7.319e0
1.67e2 6.2e-1 7.326e0 7.326e0
1.68e2 6.2e-1 7.333e0 7.333e0
1.69e2 6.2e-1 7.34e0 7.34e0
1.7e2 6.2e-1 7.347e0 7.347e0
1.71e2 6.2e-1 7.354e0 7.354e0
1.72e2 6.2e-1 7.361e0 7.361e0
1.73e2 6.2e-1 7.368e0 7.368e0
1.74e2 6.2e-1 7.375e0 7.375e0
1.75e2 6.2e-1 7.382e0 7.382e0
1.76e2 6.2e-1 7.389e0 7.389e0
1.77e2 6.2e-1 7.396e0 7.396e0
1.78e2 6.2e-1 7.403e0 7.403e0
1.79e2 6.2e-1 7.409e0 7.409e0
1.8e2 6.2e-1 7.416e0 7.416e0
1.81e2 6.2e-1 7.423e0 7.423e0
1.82e2 6.2e-1 7.429e0 7.429e0
1.83e2 6.2e-1 7.436e0 7.436e0
1.84e2 6.2e-1 7.443e0 7.443e0
1.85e2 6.2e-1 7.449e0 7.449e0
1.86e2 6.2e-1 7.456e0 7.456e0
1.87e2 6.2e-1 7.462e0 7.462e0
1.88e2 6.2e-1 7.469e0 7.469e0
1.89e2 6.2e-1 7.475e0 7.475e0
1.9e2 6.2e-1 7.481e0 7.481e0
1.91e2 6.2e-1 7.488e0 7.488e0
1.92e2 6.2e-1 7.494e0 7.494e0
1.93e2 6.2e-1 7.5e0 7.5e0
1.94e2 6.2e-1 7.507e0 7.507e0
1.95e2 6.2e-1 7.513e0 7.513e0
1.96e2 6.2e-1 7.519e0 7.519e0
1.97e2 6.2e-1 7.525e0 7.525e0
1.98e2 6.2e-1 7.532e0 7.532e0
1.99e2 6.2e-1 7.538e0 7.538e0
2.0e2 6.2e-1 7.544e0 7.544e0

5.0e0 6.3e-1 5.644e0 5.644e0
6.0e0 6.3e-1 5.393e0 5.393e0
7.0e0 6.3e-1 5.188e0 5.188e0
8.0e0 6.3e-1 5.045e0 5.045e0
9.0e0 6.3e-1 4.972e0 4.972e0
1.0e1 6.3e-1 4.95e0 4.95e0
1.1e1 6.3e-1 4.956e0 4.956e0
1.2e1 6.3e-1 4.97e0 4.97e0
1.3e1 6.3e-1 4.987e0 4.987e0
1.4e1 6.3e-1 5.008e0 5.008e0
1.5e1 6.3e-1 5.033e0 5.033e0
1.6e1 6.3e-1 5.063e0 5.063e0
1.7e1 6.3e-1 5.096e0 5.096e0
1.8e1 6.3e-1 5.129e0 5.129e0
1.9e1 6.3e-1 5.162e0 5.162e0
2.0e1 6.3e-1 5.195e0 5.195e0
2.1e1 6.3e-1 5.229e0 5.229e0
2.2e1 6.3e-1 5.262e0 5.262e0
2.3e1 6.3e-1 5.295e0 5.295e0
2.4e1 6.3e-1 5.327e0 5.327e0
2.5e1 6.3e-1 5.359e0 5.359e0
2.6e1 6.3e-1 5.391e0 5.391e0
2.7e1 6.3e-1 5.422e0 5.422e0
2.8e1 6.3e-1 5.452e0 5.452e0
2.9e1 6.3e-1 5.482e0 5.482e0
3.0e1 6.3e-1 5.512e0 5.512e0
3.1e1 6.3e-1 5.54e0 5.54e0
3.2e1 6.3e-1 5.569e0 5.569e0
3.3e1 6.3e-1 5.596e0 5.596e0
3.4e1 6.3e-1 5.623e0 5.623e0
3.5e1 6.3e-1 5.65e0 5.65e0
3.6e1 6.3e-1 5.676e0 5.676e0
3.7e1 6.3e-1 5.702e0 5.702e0
3.8e1 6.3e-1 5.727e0 5.727e0
3.9e1 6.3e-1 5.751e0 5.751e0
4.0e1 6.3e-1 5.776e0 5.776e0
4.1e1 6.3e-1 5.799e0 5.799e0
4.2e1 6.3e-1 5.823e0 5.823e0
4.3e1 6.3e-1 5.845e0 5.845e0
4.4e1 6.3e-1 5.868e0 5.868e0
4.5e1 6.3e-1 5.89e0 5.89e0
4.6e1 6.3e-1 5.912e0 5.912e0
4.7e1 6.3e-1 5.933e0 5.933e0
4.8e1 6.3e-1 5.954e0 5.954e0
4.9e1 6.3e-1 5.975e0 5.975e0
5.0e1 6.3e-1 5.995e0 5.995e0
5.1e1 6.3e-1 6.015e0 6.015e0
5.2e1 6.3e-1 6.034e0 6.034e0
5.3e1 6.3e-1 6.054e0 6.054e0
5.4e1 6.3e-1 6.073e0 6.073e0
5.5e1 6.3e-1 6.092e0 6.092e0
5.6e1 6.3e-1 6.11e0 6.11e0
5.7e1 6.3e-1 6.128e0 6.128e0
5.8e1 6.3e-1 6.146e0 6.146e0
5.9e1 6.3e-1 6.164e0 6.164e0
6.0e1 6.3e-1 6.181e0 6.181e0
6.1e1 6.3e-1 6.199e0 6.199e0
6.2e1 6.3e-1 6.216e0 6.216e0
6.3e1 6.3e-1 6.232e0 6.232e0
6.4e1 6.3e-1 6.249e0 6.249e0
6.5e1 6.3e-1 6.265e0 6.265e0
6.6e1 6.3e-1 6.281e0 6.281e0
6.7e1 6.3e-1 6.297e0 6.297e0
6.8e1 6.3e-1 6.313e0 6.313e0
6.9e1 6.3e-1 6.329e0 6.329e0
7.0e1 6.3e-1 6.344e0 6.344e0
7.1e1 6.3e-1 6.359e0 6.359e0
7.2e1 6.3e-1 6.374e0 6.374e0
7.3e1 6.3e-1 6.389e0 6.389e0
7.4e1 6.3e-1 6.403e0 6.403e0
7.5e1 6.3e-1 6.418e0 6.418e0
7.6e1 6.3e-1 6.432e0 6.432e0
7.7e1 6.3e-1 6.446e0 6.446e0
7.8e1 6.3e-1 6.46e0 6.46e0
7.9e1 6.3e-1 6.474e0 6.474e0
8.0e1 6.3e-1 6.488e0 6.488e0
8.1e1 6.3e-1 6.501e0 6.501e0
8.2e1 6.3e-1 6.515e0 6.515e0
8.3e1 6.3e-1 6.528e0 6.528e0
8.4e1 6.3e-1 6.541e0 6.541e0
8.5e1 6.3e-1 6.554e0 6.554e0
8.6e1 6.3e-1 6.567e0 6.567e0
8.7e1 6.3e-1 6.58e0 6.58e0
8.8e1 6.3e-1 6.592e0 6.592e0
8.9e1 6.3e-1 6.605e0 6.605e0
9.0e1 6.3e-1 6.617e0 6.617e0
9.1e1 6.3e-1 6.629e0 6.629e0
9.2e1 6.3e-1 6.641e0 6.641e0
9.3e1 6.3e-1 6.653e0 6.653e0
9.4e1 6.3e-1 6.665e0 6.665e0
9.5e1 6.3e-1 6.677e0 6.677e0
9.6e1 6.3e-1 6.689e0 6.689e0
9.7e1 6.3e-1 6.7e0 6.7e0
9.8e1 6.3e-1 6.712e0 6.712e0
9.9e1 6.3e-1 6.723e0 6.723e0
1.0e2 6.3e-1 6.734e0 6.734e0
1.01e2 6.3e-1 6.746e0 6.746e0
1.02e2 6.3e-1 6.757e0 6.757e0
1.03e2 6.3e-1 6.768e0 6.768e0
1.04e2 6.3e-1 6.778e0 6.778e0
1.05e2 6.3e-1 6.789e0 6.789e0
1.06e2 6.3e-1 6.8e0 6.8e0
1.07e2 6.3e-1 6.811e0 6.811e0
1.08e2 6.3e-1 6.821e0 6.821e0
1.09e2 6.3e-1 6.832e0 6.832e0
1.1e2 6.3e-1 6.842e0 6.842e0
1.11e2 6.3e-1 6.852e0 6.852e0
1.12e2 6.3e-1 6.862e0 6.862e0
1.13e2 6.3e-1 6.873e0 6.873e0
1.14e2 6.3e-1 6.883e0 6.883e0
1.15e2 6.3e-1 6.893e0 6.893e0
1.16e2 6.3e-1 6.903e0 6.903e0
1.17e2 6.3e-1 6.912e0 6.912e0
1.18e2 6.3e-1 6.922e0 6.922e0
1.19e2 6.3e-1 6.932e0 6.932e0
1.2e2 6.3e-1 6.941e0 6.941e0
1.21e2 6.3e-1 6.951e0 6.951e0
1.22e2 6.3e-1 6.96e0 6.96e0
1.23e2 6.3e-1 6.97e0 6.97e0
1.24e2 6.3e-1 6.979e0 6.979e0
1.25e2 6.3e-1 6.988e0 6.988e0
1.26e2 6.3e-1 6.998e0 6.998e0
1.27e2 6.3e-1 7.007e0 7.007e0
1.28e2 6.3e-1 7.016e0 7.016e0
1.29e2 6.3e-1 7.025e0 7.025e0
1.3e2 6.3e-1 7.034e0 7.034e0
1.31e2 6.3e-1 7.043e0 7.043e0
1.32e2 6.3e-1 7.052e0 7.052e0
1.33e2 6.3e-1 7.06e0 7.06e0
1.34e2 6.3e-1 7.069e0 7.069e0
1.35e2 6.3e-1 7.078e0 7.078e0
1.36e2 6.3e-1 7.086e0 7.086e0
1.37e2 6.3e-1 7.095e0 7.095e0
1.38e2 6.3e-1 7.103e0 7.103e0
1.39e2 6.3e-1 7.112e0 7.112e0
1.4e2 6.3e-1 7.12e0 7.12e0
1.41e2 6.3e-1 7.129e0 7.129e0
1.42e2 6.3e-1 7.137e0 7.137e0
1.43e2 6.3e-1 7.145e0 7.145e0
1.44e2 6.3e-1 7.153e0 7.153e0
1.45e2 6.3e-1 7.161e0 7.161e0
1.46e2 6.3e-1 7.169e0 7.169e0
1.47e2 6.3e-1 7.177e0 7.177e0
1.48e2 6.3e-1 7.185e0 7.185e0
1.49e2 6.3e-1 7.193e0 7.193e0
1.5e2 6.3e-1 7.201e0 7.201e0
1.51e2 6.3e-1 7.209e0 7.209e0
1.52e2 6.3e-1 7.217e0 7.217e0
1.53e2 6.3e-1 7.225e0 7.225e0
1.54e2 6.3e-1 7.232e0 7.232e0
1.55e2 6.3e-1 7.24e0 7.24e0
1.56e2 6.3e-1 7.248e0 7.248e0
1.57e2 6.3e-1 7.255e0 7.255e0
1.58e2 6.3e-1 7.263e0 7.263e0
1.59e2 6.3e-1 7.27e0 7.27e0
1.6e2 6.3e-1 7.278e0 7.278e0
1.61e2 6.3e-1 7.285e0 7.285e0
1.62e2 6.3e-1 7.293e0 7.293e0
1.63e2 6.3e-1 7.3e0 7.3e0
1.64e2 6.3e-1 7.307e0 7.307e0
1.65e2 6.3e-1 7.314e0 7.314e0
1.66e2 6.3e-1 7.322e0 7.322e0
1.67e2 6.3e-1 7.329e0 7.329e0
1.68e2 6.3e-1 7.336e0 7.336e0
1.69e2 6.3e-1 7.343e0 7.343e0
1.7e2 6.3e-1 7.35e0 7.35e0
1.71e2 6.3e-1 7.357e0 7.357e0
1.72e2 6.3e-1 7.364e0 7.364e0
1.73e2 6.3e-1 7.371e0 7.371e0
1.74e2 6.3e-1 7.378e0 7.378e0
1.75e2 6.3e-1 7.385e0 7.385e0
1.76e2 6.3e-1 7.392e0 7.392e0
1.77e2 6.3e-1 7.398e0 7.398e0
1.78e2 6.3e-1 7.405e0 7.405e0
1.79e2 6.3e-1 7.412e0 7.412e0
1.8e2 6.3e-1 7.419e0 7.419e0
1.81e2 6.3e-1 7.425e0 7.425e0
1.82e2 6.3e-1 7.432e0 7.432e0
1.83e2 6.3e-1 7.439e0 7.439e0
1.84e2 6.3e-1 7.445e0 7.445e0
1.85e2 6.3e-1 7.452e0 7.452e0
1.86e2 6.3e-1 7.458e0 7.458e0
1.87e2 6.3e-1 7.465e0 7.465e0
1.88e2 6.3e-1 7.471e0 7.471e0
1.89e2 6.3e-1 7.478e0 7.478e0
1.9e2 6.3e-1 7.484e0 7.484e0
1.91e2 6.3e-1 7.49e0 7.49e0
1.92e2 6.3e-1 7.497e0 7.497e0
1.93e2 6.3e-1 7.503e0 7.503e0
1.94e2 6.3e-1 7.509e0 7.509e0
1.95e2 6.3e-1 7.515e0 7.515e0
1.96e2 6.3e-1 7.522e0 7.522e0
1.97e2 6.3e-1 7.528e0 7.528e0
1.98e2 6.3e-1 7.534e0 7.534e0
1.99e2 6.3e-1 7.54e0 7.54e0
2.0e2 6.3e-1 7.546e0 7.546e0

5.0e0 6.4e-1 5.623e0 5.623e0
6.0e0 6.4e-1 5.376e0 5.376e0
7.0e0 6.4e-1 5.174e0 5.174e0
8.0e0 6.4e-1 5.034e0 5.034e0
9.0e0 6.4e-1 4.962e0 4.962e0
1.0e1 6.4e-1 4.942e0 4.942e0
1.1e1 6.4e-1 4.95e0 4.95e0
1.2e1 6.4e-1 4.965e0 4.965e0
1.3e1 6.4e-1 4.983e0 4.983e0
1.4e1 6.4e-1 5.005e0 5.005e0
1.5e1 6.4e-1 5.031e0 5.031e0
1.6e1 6.4e-1 5.062e0 5.062e0
1.7e1 6.4e-1 5.095e0 5.095e0
1.8e1 6.4e-1 5.128e0 5.128e0
1.9e1 6.4e-1 5.162e0 5.162e0
2.0e1 6.4e-1 5.196e0 5.196e0
2.1e1 6.4e-1 5.229e0 5.229e0
2.2e1 6.4e-1 5.263e0 5.263e0
2.3e1 6.4e-1 5.296e0 5.296e0
2.4e1 6.4e-1 5.329e0 5.329e0
2.5e1 6.4e-1 5.362e0 5.362e0
2.6e1 6.4e-1 5.393e0 5.393e0
2.7e1 6.4e-1 5.425e0 5.425e0
2.8e1 6.4e-1 5.455e0 5.455e0
2.9e1 6.4e-1 5.485e0 5.485e0
3.0e1 6.4e-1 5.515e0 5.515e0
3.1e1 6.4e-1 5.544e0 5.544e0
3.2e1 6.4e-1 5.572e0 5.572e0
3.3e1 6.4e-1 5.6e0 5.6e0
3.4e1 6.4e-1 5.627e0 5.627e0
3.5e1 6.4e-1 5.654e0 5.654e0
3.6e1 6.4e-1 5.68e0 5.68e0
3.7e1 6.4e-1 5.705e0 5.705e0
3.8e1 6.4e-1 5.731e0 5.731e0
3.9e1 6.4e-1 5.755e0 5.755e0
4.0e1 6.4e-1 5.779e0 5.779e0
4.1e1 6.4e-1 5.803e0 5.803e0
4.2e1 6.4e-1 5.827e0 5.827e0
4.3e1 6.4e-1 5.849e0 5.849e0
4.4e1 6.4e-1 5.872e0 5.872e0
4.5e1 6.4e-1 5.894e0 5.894e0
4.6e1 6.4e-1 5.916e0 5.916e0
4.7e1 6.4e-1 5.937e0 5.937e0
4.8e1 6.4e-1 5.958e0 5.958e0
4.9e1 6.4e-1 5.979e0 5.979e0
5.0e1 6.4e-1 5.999e0 5.999e0
5.1e1 6.4e-1 6.019e0 6.019e0
5.2e1 6.4e-1 6.039e0 6.039e0
5.3e1 6.4e-1 6.058e0 6.058e0
5.4e1 6.4e-1 6.077e0 6.077e0
5.5e1 6.4e-1 6.096e0 6.096e0
5.6e1 6.4e-1 6.114e0 6.114e0
5.7e1 6.4e-1 6.133e0 6.133e0
5.8e1 6.4e-1 6.151e0 6.151e0
5.9e1 6.4e-1 6.168e0 6.168e0
6.0e1 6.4e-1 6.186e0 6.186e0
6.1e1 6.4e-1 6.203e0 6.203e0
6.2e1 6.4e-1 6.22e0 6.22e0
6.3e1 6.4e-1 6.237e0 6.237e0
6.4e1 6.4e-1 6.253e0 6.253e0
6.5e1 6.4e-1 6.269e0 6.269e0
6.6e1 6.4e-1 6.286e0 6.286e0
6.7e1 6.4e-1 6.301e0 6.301e0
6.8e1 6.4e-1 6.317e0 6.317e0
6.9e1 6.4e-1 6.333e0 6.333e0
7.0e1 6.4e-1 6.348e0 6.348e0
7.1e1 6.4e-1 6.363e0 6.363e0
7.2e1 6.4e-1 6.378e0 6.378e0
7.3e1 6.4e-1 6.393e0 6.393e0
7.4e1 6.4e-1 6.407e0 6.407e0
7.5e1 6.4e-1 6.422e0 6.422e0
7.6e1 6.4e-1 6.436e0 6.436e0
7.7e1 6.4e-1 6.45e0 6.45e0
7.8e1 6.4e-1 6.464e0 6.464e0
7.9e1 6.4e-1 6.478e0 6.478e0
8.0e1 6.4e-1 6.492e0 6.492e0
8.1e1 6.4e-1 6.505e0 6.505e0
8.2e1 6.4e-1 6.519e0 6.519e0
8.3e1 6.4e-1 6.532e0 6.532e0
8.4e1 6.4e-1 6.545e0 6.545e0
8.5e1 6.4e-1 6.558e0 6.558e0
8.6e1 6.4e-1 6.571e0 6.571e0
8.7e1 6.4e-1 6.583e0 6.583e0
8.8e1 6.4e-1 6.596e0 6.596e0
8.9e1 6.4e-1 6.608e0 6.608e0
9.0e1 6.4e-1 6.621e0 6.621e0
9.1e1 6.4e-1 6.633e0 6.633e0
9.2e1 6.4e-1 6.645e0 6.645e0
9.3e1 6.4e-1 6.657e0 6.657e0
9.4e1 6.4e-1 6.669e0 6.669e0
9.5e1 6.4e-1 6.681e0 6.681e0
9.6e1 6.4e-1 6.692e0 6.692e0
9.7e1 6.4e-1 6.704e0 6.704e0
9.8e1 6.4e-1 6.715e0 6.715e0
9.9e1 6.4e-1 6.727e0 6.727e0
1.0e2 6.4e-1 6.738e0 6.738e0
1.01e2 6.4e-1 6.749e0 6.749e0
1.02e2 6.4e-1 6.76e0 6.76e0
1.03e2 6.4e-1 6.771e0 6.771e0
1.04e2 6.4e-1 6.782e0 6.782e0
1.05e2 6.4e-1 6.793e0 6.793e0
1.06e2 6.4e-1 6.804e0 6.804e0
1.07e2 6.4e-1 6.814e0 6.814e0
1.08e2 6.4e-1 6.825e0 6.825e0
1.09e2 6.4e-1 6.835e0 6.835e0
1.1e2 6.4e-1 6.845e0 6.845e0
1.11e2 6.4e-1 6.856e0 6.856e0
1.12e2 6.4e-1 6.866e0 6.866e0
1.13e2 6.4e-1 6.876e0 6.876e0
1.14e2 6.4e-1 6.886e0 6.886e0
1.15e2 6.4e-1 6.896e0 6.896e0
1.16e2 6.4e-1 6.906e0 6.906e0
1.17e2 6.4e-1 6.916e0 6.916e0
1.18e2 6.4e-1 6.926e0 6.926e0
1.19e2 6.4e-1 6.935e0 6.935e0
1.2e2 6.4e-1 6.945e0 6.945e0
1.21e2 6.4e-1 6.954e0 6.954e0
1.22e2 6.4e-1 6.964e0 6.964e0
1.23e2 6.4e-1 6.973e0 6.973e0
1.24e2 6.4e-1 6.982e0 6.982e0
1.25e2 6.4e-1 6.992e0 6.992e0
1.26e2 6.4e-1 7.001e0 7.001e0
1.27e2 6.4e-1 7.01e0 7.01e0
1.28e2 6.4e-1 7.019e0 7.019e0
1.29e2 6.4e-1 7.028e0 7.028e0
1.3e2 6.4e-1 7.037e0 7.037e0
1.31e2 6.4e-1 7.046e0 7.046e0
1.32e2 6.4e-1 7.055e0 7.055e0
1.33e2 6.4e-1 7.064e0 7.064e0
1.34e2 6.4e-1 7.072e0 7.072e0
1.35e2 6.4e-1 7.081e0 7.081e0
1.36e2 6.4e-1 7.089e0 7.089e0
1.37e2 6.4e-1 7.098e0 7.098e0
1.38e2 6.4e-1 7.106e0 7.106e0
1.39e2 6.4e-1 7.115e0 7.115e0
1.4e2 6.4e-1 7.123e0 7.123e0
1.41e2 6.4e-1 7.132e0 7.132e0
1.42e2 6.4e-1 7.14e0 7.14e0
1.43e2 6.4e-1 7.148e0 7.148e0
1.44e2 6.4e-1 7.156e0 7.156e0
1.45e2 6.4e-1 7.164e0 7.164e0
1.46e2 6.4e-1 7.172e0 7.172e0
1.47e2 6.4e-1 7.181e0 7.181e0
1.48e2 6.4e-1 7.188e0 7.188e0
1.49e2 6.4e-1 7.196e0 7.196e0
1.5e2 6.4e-1 7.204e0 7.204e0
1.51e2 6.4e-1 7.212e0 7.212e0
1.52e2 6.4e-1 7.22e0 7.22e0
1.53e2 6.4e-1 7.228e0 7.228e0
1.54e2 6.4e-1 7.235e0 7.235e0
1.55e2 6.4e-1 7.243e0 7.243e0
1.56e2 6.4e-1 7.251e0 7.251e0
1.57e2 6.4e-1 7.258e0 7.258e0
1.58e2 6.4e-1 7.266e0 7.266e0
1.59e2 6.4e-1 7.273e0 7.273e0
1.6e2 6.4e-1 7.281e0 7.281e0
1.61e2 6.4e-1 7.288e0 7.288e0
1.62e2 6.4e-1 7.295e0 7.295e0
1.63e2 6.4e-1 7.303e0 7.303e0
1.64e2 6.4e-1 7.31e0 7.31e0
1.65e2 6.4e-1 7.317e0 7.317e0
1.66e2 6.4e-1 7.324e0 7.324e0
1.67e2 6.4e-1 7.332e0 7.332e0
1.68e2 6.4e-1 7.339e0 7.339e0
1.69e2 6.4e-1 7.346e0 7.346e0
1.7e2 6.4e-1 7.353e0 7.353e0
1.71e2 6.4e-1 7.36e0 7.36e0
1.72e2 6.4e-1 7.367e0 7.367e0
1.73e2 6.4e-1 7.374e0 7.374e0
1.74e2 6.4e-1 7.381e0 7.381e0
1.75e2 6.4e-1 7.388e0 7.388e0
1.76e2 6.4e-1 7.394e0 7.394e0
1.77e2 6.4e-1 7.401e0 7.401e0
1.78e2 6.4e-1 7.408e0 7.408e0
1.79e2 6.4e-1 7.415e0 7.415e0
1.8e2 6.4e-1 7.421e0 7.421e0
1.81e2 6.4e-1 7.428e0 7.428e0
1.82e2 6.4e-1 7.435e0 7.435e0
1.83e2 6.4e-1 7.441e0 7.441e0
1.84e2 6.4e-1 7.448e0 7.448e0
1.85e2 6.4e-1 7.454e0 7.454e0
1.86e2 6.4e-1 7.461e0 7.461e0
1.87e2 6.4e-1 7.467e0 7.467e0
1.88e2 6.4e-1 7.474e0 7.474e0
1.89e2 6.4e-1 7.48e0 7.48e0
1.9e2 6.4e-1 7.487e0 7.487e0
1.91e2 6.4e-1 7.493e0 7.493e0
1.92e2 6.4e-1 7.499e0 7.499e0
1.93e2 6.4e-1 7.506e0 7.506e0
1.94e2 6.4e-1 7.512e0 7.512e0
1.95e2 6.4e-1 7.518e0 7.518e0
1.96e2 6.4e-1 7.524e0 7.524e0
1.97e2 6.4e-1 7.53e0 7.53e0
1.98e2 6.4e-1 7.537e0 7.537e0
1.99e2 6.4e-1 7.543e0 7.543e0
2.0e2 6.4e-1 7.549e0 7.549e0

5.0e0 6.5e-1 5.602e0 5.602e0
6.0e0 6.5e-1 5.359e0 5.359e0
7.0e0 6.5e-1 5.16e0 5.16e0
8.0e0 6.5e-1 5.022e0 5.022e0
9.0e0 6.5e-1 4.952e0 4.952e0
1.0e1 6.5e-1 4.934e0 4.934e0
1.1e1 6.5e-1 4.943e0 4.943e0
1.2e1 6.5e-1 4.96e0 4.96e0
1.3e1 6.5e-1 4.979e0 4.979e0
1.4e1 6.5e-1 5.001e0 5.001e0
1.5e1 6.5e-1 5.028e0 5.028e0
1.6e1 6.5e-1 5.06e0 5.06e0
1.7e1 6.5e-1 5.094e0 5.094e0
1.8e1 6.5e-1 5.128e0 5.128e0
1.9e1 6.5e-1 5.162e0 5.162e0
2.0e1 6.5e-1 5.196e0 5.196e0
2.1e1 6.5e-1 5.23e0 5.23e0
2.2e1 6.5e-1 5.264e0 5.264e0
2.3e1 6.5e-1 5.298e0 5.298e0
2.4e1 6.5e-1 5.331e0 5.331e0
2.5e1 6.5e-1 5.364e0 5.364e0
2.6e1 6.5e-1 5.396e0 5.396e0
2.7e1 6.5e-1 5.427e0 5.427e0
2.8e1 6.5e-1 5.458e0 5.458e0
2.9e1 6.5e-1 5.488e0 5.488e0
3.0e1 6.5e-1 5.518e0 5.518e0
3.1e1 6.5e-1 5.547e0 5.547e0
3.2e1 6.5e-1 5.575e0 5.575e0
3.3e1 6.5e-1 5.603e0 5.603e0
3.4e1 6.5e-1 5.631e0 5.631e0
3.5e1 6.5e-1 5.657e0 5.657e0
3.6e1 6.5e-1 5.684e0 5.684e0
3.7e1 6.5e-1 5.709e0 5.709e0
3.8e1 6.5e-1 5.734e0 5.734e0
3.9e1 6.5e-1 5.759e0 5.759e0
4.0e1 6.5e-1 5.783e0 5.783e0
4.1e1 6.5e-1 5.807e0 5.807e0
4.2e1 6.5e-1 5.831e0 5.831e0
4.3e1 6.5e-1 5.854e0 5.854e0
4.4e1 6.5e-1 5.876e0 5.876e0
4.5e1 6.5e-1 5.898e0 5.898e0
4.6e1 6.5e-1 5.92e0 5.92e0
4.7e1 6.5e-1 5.941e0 5.941e0
4.8e1 6.5e-1 5.962e0 5.962e0
4.9e1 6.5e-1 5.983e0 5.983e0
5.0e1 6.5e-1 6.003e0 6.003e0
5.1e1 6.5e-1 6.023e0 6.023e0
5.2e1 6.5e-1 6.043e0 6.043e0
5.3e1 6.5e-1 6.062e0 6.062e0
5.4e1 6.5e-1 6.081e0 6.081e0
5.5e1 6.5e-1 6.1e0 6.1e0
5.6e1 6.5e-1 6.119e0 6.119e0
5.7e1 6.5e-1 6.137e0 6.137e0
5.8e1 6.5e-1 6.155e0 6.155e0
5.9e1 6.5e-1 6.173e0 6.173e0
6.0e1 6.5e-1 6.19e0 6.19e0
6.1e1 6.5e-1 6.207e0 6.207e0
6.2e1 6.5e-1 6.224e0 6.224e0
6.3e1 6.5e-1 6.241e0 6.241e0
6.4e1 6.5e-1 6.257e0 6.257e0
6.5e1 6.5e-1 6.274e0 6.274e0
6.6e1 6.5e-1 6.29e0 6.29e0
6.7e1 6.5e-1 6.306e0 6.306e0
6.8e1 6.5e-1 6.321e0 6.321e0
6.9e1 6.5e-1 6.337e0 6.337e0
7.0e1 6.5e-1 6.352e0 6.352e0
7.1e1 6.5e-1 6.367e0 6.367e0
7.2e1 6.5e-1 6.382e0 6.382e0
7.3e1 6.5e-1 6.397e0 6.397e0
7.4e1 6.5e-1 6.412e0 6.412e0
7.5e1 6.5e-1 6.426e0 6.426e0
7.6e1 6.5e-1 6.44e0 6.44e0
7.7e1 6.5e-1 6.454e0 6.454e0
7.8e1 6.5e-1 6.468e0 6.468e0
7.9e1 6.5e-1 6.482e0 6.482e0
8.0e1 6.5e-1 6.496e0 6.496e0
8.1e1 6.5e-1 6.509e0 6.509e0
8.2e1 6.5e-1 6.523e0 6.523e0
8.3e1 6.5e-1 6.536e0 6.536e0
8.4e1 6.5e-1 6.549e0 6.549e0
8.5e1 6.5e-1 6.562e0 6.562e0
8.6e1 6.5e-1 6.575e0 6.575e0
8.7e1 6.5e-1 6.587e0 6.587e0
8.8e1 6.5e-1 6.6e0 6.6e0
8.9e1 6.5e-1 6.612e0 6.612e0
9.0e1 6.5e-1 6.625e0 6.625e0
9.1e1 6.5e-1 6.637e0 6.637e0
9.2e1 6.5e-1 6.649e0 6.649e0
9.3e1 6.5e-1 6.661e0 6.661e0
9.4e1 6.5e-1 6.673e0 6.673e0
9.5e1 6.5e-1 6.685e0 6.685e0
9.6e1 6.5e-1 6.696e0 6.696e0
9.7e1 6.5e-1 6.708e0 6.708e0
9.8e1 6.5e-1 6.719e0 6.719e0
9.9e1 6.5e-1 6.73e0 6.73e0
1.0e2 6.5e-1 6.742e0 6.742e0
1.01e2 6.5e-1 6.753e0 6.753e0
1.02e2 6.5e-1 6.764e0 6.764e0
1.03e2 6.5e-1 6.775e0 6.775e0
1.04e2 6.5e-1 6.786e0 6.786e0
1.05e2 6.5e-1 6.797e0 6.797e0
1.06e2 6.5e-1 6.807e0 6.807e0
1.07e2 6.5e-1 6.818e0 6.818e0
1.08e2 6.5e-1 6.828e0 6.828e0
1.09e2 6.5e-1 6.839e0 6.839e0
1.1e2 6.5e-1 6.849e0 6.849e0
1.11e2 6.5e-1 6.859e0 6.859e0
1.12e2 6.5e-1 6.869e0 6.869e0
1.13e2 6.5e-1 6.88e0 6.88e0
1.14e2 6.5e-1 6.89e0 6.89e0
1.15e2 6.5e-1 6.9e0 6.9e0
1.16e2 6.5e-1 6.909e0 6.909e0
1.17e2 6.5e-1 6.919e0 6.919e0
1.18e2 6.5e-1 6.929e0 6.929e0
1.19e2 6.5e-1 6.939e0 6.939e0
1.2e2 6.5e-1 6.948e0 6.948e0
1.21e2 6.5e-1 6.958e0 6.958e0
1.22e2 6.5e-1 6.967e0 6.967e0
1.23e2 6.5e-1 6.977e0 6.977e0
1.24e2 6.5e-1 6.986e0 6.986e0
1.25e2 6.5e-1 6.995e0 6.995e0
1.26e2 6.5e-1 7.004e0 7.004e0
1.27e2 6.5e-1 7.013e0 7.013e0
1.28e2 6.5e-1 7.022e0 7.022e0
1.29e2 6.5e-1 7.031e0 7.031e0
1.3e2 6.5e-1 7.04e0 7.04e0
1.31e2 6.5e-1 7.049e0 7.049e0
1.32e2 6.5e-1 7.058e0 7.058e0
1.33e2 6.5e-1 7.067e0 7.067e0
1.34e2 6.5e-1 7.075e0 7.075e0
1.35e2 6.5e-1 7.084e0 7.084e0
1.36e2 6.5e-1 7.093e0 7.093e0
1.37e2 6.5e-1 7.101e0 7.101e0
1.38e2 6.5e-1 7.11e0 7.11e0
1.39e2 6.5e-1 7.118e0 7.118e0
1.4e2 6.5e-1 7.126e0 7.126e0
1.41e2 6.5e-1 7.135e0 7.135e0
1.42e2 6.5e-1 7.143e0 7.143e0
1.43e2 6.5e-1 7.151e0 7.151e0
1.44e2 6.5e-1 7.159e0 7.159e0
1.45e2 6.5e-1 7.168e0 7.168e0
1.46e2 6.5e-1 7.176e0 7.176e0
1.47e2 6.5e-1 7.184e0 7.184e0
1.48e2 6.5e-1 7.192e0 7.192e0
1.49e2 6.5e-1 7.199e0 7.199e0
1.5e2 6.5e-1 7.207e0 7.207e0
1.51e2 6.5e-1 7.215e0 7.215e0
1.52e2 6.5e-1 7.223e0 7.223e0
1.53e2 6.5e-1 7.231e0 7.231e0
1.54e2 6.5e-1 7.238e0 7.238e0
1.55e2 6.5e-1 7.246e0 7.246e0
1.56e2 6.5e-1 7.254e0 7.254e0
1.57e2 6.5e-1 7.261e0 7.261e0
1.58e2 6.5e-1 7.269e0 7.269e0
1.59e2 6.5e-1 7.276e0 7.276e0
1.6e2 6.5e-1 7.284e0 7.284e0
1.61e2 6.5e-1 7.291e0 7.291e0
1.62e2 6.5e-1 7.298e0 7.298e0
1.63e2 6.5e-1 7.306e0 7.306e0
1.64e2 6.5e-1 7.313e0 7.313e0
1.65e2 6.5e-1 7.32e0 7.32e0
1.66e2 6.5e-1 7.327e0 7.327e0
1.67e2 6.5e-1 7.334e0 7.334e0
1.68e2 6.5e-1 7.342e0 7.342e0
1.69e2 6.5e-1 7.349e0 7.349e0
1.7e2 6.5e-1 7.356e0 7.356e0
1.71e2 6.5e-1 7.363e0 7.363e0
1.72e2 6.5e-1 7.37e0 7.37e0
1.73e2 6.5e-1 7.377e0 7.377e0
1.74e2 6.5e-1 7.383e0 7.383e0
1.75e2 6.5e-1 7.39e0 7.39e0
1.76e2 6.5e-1 7.397e0 7.397e0
1.77e2 6.5e-1 7.404e0 7.404e0
1.78e2 6.5e-1 7.411e0 7.411e0
1.79e2 6.5e-1 7.417e0 7.417e0
1.8e2 6.5e-1 7.424e0 7.424e0
1.81e2 6.5e-1 7.431e0 7.431e0
1.82e2 6.5e-1 7.437e0 7.437e0
1.83e2 6.5e-1 7.444e0 7.444e0
1.84e2 6.5e-1 7.451e0 7.451e0
1.85e2 6.5e-1 7.457e0 7.457e0
1.86e2 6.5e-1 7.464e0 7.464e0
1.87e2 6.5e-1 7.47e0 7.47e0
1.88e2 6.5e-1 7.476e0 7.476e0
1.89e2 6.5e-1 7.483e0 7.483e0
1.9e2 6.5e-1 7.489e0 7.489e0
1.91e2 6.5e-1 7.496e0 7.496e0
1.92e2 6.5e-1 7.502e0 7.502e0
1.93e2 6.5e-1 7.508e0 7.508e0
1.94e2 6.5e-1 7.514e0 7.514e0
1.95e2 6.5e-1 7.521e0 7.521e0
1.96e2 6.5e-1 7.527e0 7.527e0
1.97e2 6.5e-1 7.533e0 7.533e0
1.98e2 6.5e-1 7.539e0 7.539e0
1.99e2 6.5e-1 7.545e0 7.545e0
2.0e2 6.5e-1 7.551e0 7.551e0

5.0e0 6.6e-1 5.58e0 5.58e0
6.0e0 6.6e-1 5.341e0 5.341e0
7.0e0 6.6e-1 5.145e0 5.145e0
8.0e0 6.6e-1 5.009e0 5.009e0
9.0e0 6.6e-1 4.942e0 4.942e0
1.0e1 6.6e-1 4.925e0 4.925e0
1.1e1 6.6e-1 4.936e0 4.936e0
1.2e1 6.6e-1 4.954e0 4.954e0
1.3e1 6.6e-1 4.974e0 4.974e0
1.4e1 6.6e-1 4.998e0 4.998e0
1.5e1 6.6e-1 5.026e0 5.026e0
1.6e1 6.6e-1 5.058e0 5.058e0
1.7e1 6.6e-1 5.092e0 5.092e0
1.8e1 6.6e-1 5.127e0 5.127e0
1.9e1 6.6e-1 5.162e0 5.162e0
2.0e1 6.6e-1 5.197e0 5.197e0
2.1e1 6.6e-1 5.231e0 5.231e0
2.2e1 6.6e-1 5.266e0 5.266e0
2.3e1 6.6e-1 5.3e0 5.3e0
2.4e1 6.6e-1 5.333e0 5.333e0
2.5e1 6.6e-1 5.366e0 5.366e0
2.6e1 6.6e-1 5.398e0 5.398e0
2.7e1 6.6e-1 5.43e0 5.43e0
2.8e1 6.6e-1 5.461e0 5.461e0
2.9e1 6.6e-1 5.491e0 5.491e0
3.0e1 6.6e-1 5.521e0 5.521e0
3.1e1 6.6e-1 5.55e0 5.55e0
3.2e1 6.6e-1 5.579e0 5.579e0
3.3e1 6.6e-1 5.607e0 5.607e0
3.4e1 6.6e-1 5.634e0 5.634e0
3.5e1 6.6e-1 5.661e0 5.661e0
3.6e1 6.6e-1 5.687e0 5.687e0
3.7e1 6.6e-1 5.713e0 5.713e0
3.8e1 6.6e-1 5.739e0 5.739e0
3.9e1 6.6e-1 5.763e0 5.763e0
4.0e1 6.6e-1 5.788e0 5.788e0
4.1e1 6.6e-1 5.811e0 5.811e0
4.2e1 6.6e-1 5.835e0 5.835e0
4.3e1 6.6e-1 5.858e0 5.858e0
4.4e1 6.6e-1 5.88e0 5.88e0
4.5e1 6.6e-1 5.903e0 5.903e0
4.6e1 6.6e-1 5.924e0 5.924e0
4.7e1 6.6e-1 5.946e0 5.946e0
4.8e1 6.6e-1 5.967e0 5.967e0
4.9e1 6.6e-1 5.987e0 5.987e0
5.0e1 6.6e-1 6.008e0 6.008e0
5.1e1 6.6e-1 6.028e0 6.028e0
5.2e1 6.6e-1 6.047e0 6.047e0
5.3e1 6.6e-1 6.067e0 6.067e0
5.4e1 6.6e-1 6.086e0 6.086e0
5.5e1 6.6e-1 6.105e0 6.105e0
5.6e1 6.6e-1 6.123e0 6.123e0
5.7e1 6.6e-1 6.141e0 6.141e0
5.8e1 6.6e-1 6.159e0 6.159e0
5.9e1 6.6e-1 6.177e0 6.177e0
6.0e1 6.6e-1 6.194e0 6.194e0
6.1e1 6.6e-1 6.212e0 6.212e0
6.2e1 6.6e-1 6.229e0 6.229e0
6.3e1 6.6e-1 6.245e0 6.245e0
6.4e1 6.6e-1 6.262e0 6.262e0
6.5e1 6.6e-1 6.278e0 6.278e0
6.6e1 6.6e-1 6.294e0 6.294e0
6.7e1 6.6e-1 6.31e0 6.31e0
6.8e1 6.6e-1 6.326e0 6.326e0
6.9e1 6.6e-1 6.341e0 6.341e0
7.0e1 6.6e-1 6.356e0 6.356e0
7.1e1 6.6e-1 6.372e0 6.372e0
7.2e1 6.6e-1 6.386e0 6.386e0
7.3e1 6.6e-1 6.401e0 6.401e0
7.4e1 6.6e-1 6.416e0 6.416e0
7.5e1 6.6e-1 6.43e0 6.43e0
7.6e1 6.6e-1 6.444e0 6.444e0
7.7e1 6.6e-1 6.459e0 6.459e0
7.8e1 6.6e-1 6.472e0 6.472e0
7.9e1 6.6e-1 6.486e0 6.486e0
8.0e1 6.6e-1 6.5e0 6.5e0
8.1e1 6.6e-1 6.513e0 6.513e0
8.2e1 6.6e-1 6.527e0 6.527e0
8.3e1 6.6e-1 6.54e0 6.54e0
8.4e1 6.6e-1 6.553e0 6.553e0
8.5e1 6.6e-1 6.566e0 6.566e0
8.6e1 6.6e-1 6.579e0 6.579e0
8.7e1 6.6e-1 6.591e0 6.591e0
8.8e1 6.6e-1 6.604e0 6.604e0
8.9e1 6.6e-1 6.616e0 6.616e0
9.0e1 6.6e-1 6.629e0 6.629e0
9.1e1 6.6e-1 6.641e0 6.641e0
9.2e1 6.6e-1 6.653e0 6.653e0
9.3e1 6.6e-1 6.665e0 6.665e0
9.4e1 6.6e-1 6.677e0 6.677e0
9.5e1 6.6e-1 6.688e0 6.688e0
9.6e1 6.6e-1 6.7e0 6.7e0
9.7e1 6.6e-1 6.712e0 6.712e0
9.8e1 6.6e-1 6.723e0 6.723e0
9.9e1 6.6e-1 6.734e0 6.734e0
1.0e2 6.6e-1 6.746e0 6.746e0
1.01e2 6.6e-1 6.757e0 6.757e0
1.02e2 6.6e-1 6.768e0 6.768e0
1.03e2 6.6e-1 6.779e0 6.779e0
1.04e2 6.6e-1 6.789e0 6.789e0
1.05e2 6.6e-1 6.8e0 6.8e0
1.06e2 6.6e-1 6.811e0 6.811e0
1.07e2 6.6e-1 6.821e0 6.821e0
1.08e2 6.6e-1 6.832e0 6.832e0
1.09e2 6.6e-1 6.842e0 6.842e0
1.1e2 6.6e-1 6.853e0 6.853e0
1.11e2 6.6e-1 6.863e0 6.863e0
1.12e2 6.6e-1 6.873e0 6.873e0
1.13e2 6.6e-1 6.883e0 6.883e0
1.14e2 6.6e-1 6.893e0 6.893e0
1.15e2 6.6e-1 6.903e0 6.903e0
1.16e2 6.6e-1 6.913e0 6.913e0
1.17e2 6.6e-1 6.923e0 6.923e0
1.18e2 6.6e-1 6.932e0 6.932e0
1.19e2 6.6e-1 6.942e0 6.942e0
1.2e2 6.6e-1 6.952e0 6.952e0
1.21e2 6.6e-1 6.961e0 6.961e0
1.22e2 6.6e-1 6.971e0 6.971e0
1.23e2 6.6e-1 6.98e0 6.98e0
1.24e2 6.6e-1 6.989e0 6.989e0
1.25e2 6.6e-1 6.999e0 6.999e0
1.26e2 6.6e-1 7.008e0 7.008e0
1.27e2 6.6e-1 7.017e0 7.017e0
1.28e2 6.6e-1 7.026e0 7.026e0
1.29e2 6.6e-1 7.035e0 7.035e0
1.3e2 6.6e-1 7.044e0 7.044e0
1.31e2 6.6e-1 7.053e0 7.053e0
1.32e2 6.6e-1 7.061e0 7.061e0
1.33e2 6.6e-1 7.07e0 7.07e0
1.34e2 6.6e-1 7.079e0 7.079e0
1.35e2 6.6e-1 7.087e0 7.087e0
1.36e2 6.6e-1 7.096e0 7.096e0
1.37e2 6.6e-1 7.104e0 7.104e0
1.38e2 6.6e-1 7.113e0 7.113e0
1.39e2 6.6e-1 7.121e0 7.121e0
1.4e2 6.6e-1 7.13e0 7.13e0
1.41e2 6.6e-1 7.138e0 7.138e0
1.42e2 6.6e-1 7.146e0 7.146e0
1.43e2 6.6e-1 7.154e0 7.154e0
1.44e2 6.6e-1 7.163e0 7.163e0
1.45e2 6.6e-1 7.171e0 7.171e0
1.46e2 6.6e-1 7.179e0 7.179e0
1.47e2 6.6e-1 7.187e0 7.187e0
1.48e2 6.6e-1 7.195e0 7.195e0
1.49e2 6.6e-1 7.203e0 7.203e0
1.5e2 6.6e-1 7.21e0 7.21e0
1.51e2 6.6e-1 7.218e0 7.218e0
1.52e2 6.6e-1 7.226e0 7.226e0
1.53e2 6.6e-1 7.234e0 7.234e0
1.54e2 6.6e-1 7.241e0 7.241e0
1.55e2 6.6e-1 7.249e0 7.249e0
1.56e2 6.6e-1 7.257e0 7.257e0
1.57e2 6.6e-1 7.264e0 7.264e0
1.58e2 6.6e-1 7.272e0 7.272e0
1.59e2 6.6e-1 7.279e0 7.279e0
1.6e2 6.6e-1 7.287e0 7.287e0
1.61e2 6.6e-1 7.294e0 7.294e0
1.62e2 6.6e-1 7.301e0 7.301e0
1.63e2 6.6e-1 7.309e0 7.309e0
1.64e2 6.6e-1 7.316e0 7.316e0
1.65e2 6.6e-1 7.323e0 7.323e0
1.66e2 6.6e-1 7.33e0 7.33e0
1.67e2 6.6e-1 7.337e0 7.337e0
1.68e2 6.6e-1 7.344e0 7.344e0
1.69e2 6.6e-1 7.352e0 7.352e0
1.7e2 6.6e-1 7.359e0 7.359e0
1.71e2 6.6e-1 7.366e0 7.366e0
1.72e2 6.6e-1 7.373e0 7.373e0
1.73e2 6.6e-1 7.379e0 7.379e0
1.74e2 6.6e-1 7.386e0 7.386e0
1.75e2 6.6e-1 7.393e0 7.393e0
1.76e2 6.6e-1 7.4e0 7.4e0
1.77e2 6.6e-1 7.407e0 7.407e0
1.78e2 6.6e-1 7.414e0 7.414e0
1.79e2 6.6e-1 7.42e0 7.42e0
1.8e2 6.6e-1 7.427e0 7.427e0
1.81e2 6.6e-1 7.434e0 7.434e0
1.82e2 6.6e-1 7.44e0 7.44e0
1.83e2 6.6e-1 7.447e0 7.447e0
1.84e2 6.6e-1 7.453e0 7.453e0
1.85e2 6.6e-1 7.46e0 7.46e0
1.86e2 6.6e-1 7.466e0 7.466e0
1.87e2 6.6e-1 7.473e0 7.473e0
1.88e2 6.6e-1 7.479e0 7.479e0
1.89e2 6.6e-1 7.486e0 7.486e0
1.9e2 6.6e-1 7.492e0 7.492e0
1.91e2 6.6e-1 7.498e0 7.498e0
1.92e2 6.6e-1 7.505e0 7.505e0
1.93e2 6.6e-1 7.511e0 7.511e0
1.94e2 6.6e-1 7.517e0 7.517e0
1.95e2 6.6e-1 7.523e0 7.523e0
1.96e2 6.6e-1 7.53e0 7.53e0
1.97e2 6.6e-1 7.536e0 7.536e0
1.98e2 6.6e-1 7.542e0 7.542e0
1.99e2 6.6e-1 7.548e0 7.548e0
2.0e2 6.6e-1 7.554e0 7.554e0

5.0e0 6.7e-1 5.558e0 5.558e0
6.0e0 6.7e-1 5.322e0 5.322e0
7.0e0 6.7e-1 5.13e0 5.13e0
8.0e0 6.7e-1 4.997e0 4.997e0
9.0e0 6.7e-1 4.931e0 4.931e0
1.0e1 6.7e-1 4.917e0 4.917e0
1.1e1 6.7e-1 4.929e0 4.929e0
1.2e1 6.7e-1 4.948e0 4.948e0
1.3e1 6.7e-1 4.97e0 4.97e0
1.4e1 6.7e-1 4.994e0 4.994e0
1.5e1 6.7e-1 5.023e0 5.023e0
1.6e1 6.7e-1 5.056e0 5.056e0
1.7e1 6.7e-1 5.091e0 5.091e0
1.8e1 6.7e-1 5.127e0 5.127e0
1.9e1 6.7e-1 5.162e0 5.162e0
2.0e1 6.7e-1 5.197e0 5.197e0
2.1e1 6.7e-1 5.232e0 5.232e0
2.2e1 6.7e-1 5.267e0 5.267e0
2.3e1 6.7e-1 5.301e0 5.301e0
2.4e1 6.7e-1 5.335e0 5.335e0
2.5e1 6.7e-1 5.368e0 5.368e0
2.6e1 6.7e-1 5.401e0 5.401e0
2.7e1 6.7e-1 5.433e0 5.433e0
2.8e1 6.7e-1 5.464e0 5.464e0
2.9e1 6.7e-1 5.495e0 5.495e0
3.0e1 6.7e-1 5.524e0 5.524e0
3.1e1 6.7e-1 5.554e0 5.554e0
3.2e1 6.7e-1 5.582e0 5.582e0
3.3e1 6.7e-1 5.611e0 5.611e0
3.4e1 6.7e-1 5.638e0 5.638e0
3.5e1 6.7e-1 5.665e0 5.665e0
3.6e1 6.7e-1 5.691e0 5.691e0
3.7e1 6.7e-1 5.717e0 5.717e0
3.8e1 6.7e-1 5.743e0 5.743e0
3.9e1 6.7e-1 5.768e0 5.768e0
4.0e1 6.7e-1 5.792e0 5.792e0
4.1e1 6.7e-1 5.816e0 5.816e0
4.2e1 6.7e-1 5.839e0 5.839e0
4.3e1 6.7e-1 5.862e0 5.862e0
4.4e1 6.7e-1 5.885e0 5.885e0
4.5e1 6.7e-1 5.907e0 5.907e0
4.6e1 6.7e-1 5.929e0 5.929e0
4.7e1 6.7e-1 5.95e0 5.95e0
4.8e1 6.7e-1 5.971e0 5.971e0
4.9e1 6.7e-1 5.992e0 5.992e0
5.0e1 6.7e-1 6.012e0 6.012e0
5.1e1 6.7e-1 6.032e0 6.032e0
5.2e1 6.7e-1 6.052e0 6.052e0
5.3e1 6.7e-1 6.071e0 6.071e0
5.4e1 6.7e-1 6.09e0 6.09e0
5.5e1 6.7e-1 6.109e0 6.109e0
5.6e1 6.7e-1 6.128e0 6.128e0
5.7e1 6.7e-1 6.146e0 6.146e0
5.8e1 6.7e-1 6.164e0 6.164e0
5.9e1 6.7e-1 6.181e0 6.181e0
6.0e1 6.7e-1 6.199e0 6.199e0
6.1e1 6.7e-1 6.216e0 6.216e0
6.2e1 6.7e-1 6.233e0 6.233e0
6.3e1 6.7e-1 6.25e0 6.25e0
6.4e1 6.7e-1 6.266e0 6.266e0
6.5e1 6.7e-1 6.282e0 6.282e0
6.6e1 6.7e-1 6.299e0 6.299e0
6.7e1 6.7e-1 6.314e0 6.314e0
6.8e1 6.7e-1 6.33e0 6.33e0
6.9e1 6.7e-1 6.346e0 6.346e0
7.0e1 6.7e-1 6.361e0 6.361e0
7.1e1 6.7e-1 6.376e0 6.376e0
7.2e1 6.7e-1 6.391e0 6.391e0
7.3e1 6.7e-1 6.406e0 6.406e0
7.4e1 6.7e-1 6.42e0 6.42e0
7.5e1 6.7e-1 6.434e0 6.434e0
7.6e1 6.7e-1 6.449e0 6.449e0
7.7e1 6.7e-1 6.463e0 6.463e0
7.8e1 6.7e-1 6.477e0 6.477e0
7.9e1 6.7e-1 6.49e0 6.49e0
8.0e1 6.7e-1 6.504e0 6.504e0
8.1e1 6.7e-1 6.518e0 6.518e0
8.2e1 6.7e-1 6.531e0 6.531e0
8.3e1 6.7e-1 6.544e0 6.544e0
8.4e1 6.7e-1 6.557e0 6.557e0
8.5e1 6.7e-1 6.57e0 6.57e0
8.6e1 6.7e-1 6.583e0 6.583e0
8.7e1 6.7e-1 6.595e0 6.595e0
8.8e1 6.7e-1 6.608e0 6.608e0
8.9e1 6.7e-1 6.62e0 6.62e0
9.0e1 6.7e-1 6.633e0 6.633e0
9.1e1 6.7e-1 6.645e0 6.645e0
9.2e1 6.7e-1 6.657e0 6.657e0
9.3e1 6.7e-1 6.669e0 6.669e0
9.4e1 6.7e-1 6.681e0 6.681e0
9.5e1 6.7e-1 6.692e0 6.692e0
9.6e1 6.7e-1 6.704e0 6.704e0
9.7e1 6.7e-1 6.715e0 6.715e0
9.8e1 6.7e-1 6.727e0 6.727e0
9.9e1 6.7e-1 6.738e0 6.738e0
1.0e2 6.7e-1 6.749e0 6.749e0
1.01e2 6.7e-1 6.761e0 6.761e0
1.02e2 6.7e-1 6.772e0 6.772e0
1.03e2 6.7e-1 6.782e0 6.782e0
1.04e2 6.7e-1 6.793e0 6.793e0
1.05e2 6.7e-1 6.804e0 6.804e0
1.06e2 6.7e-1 6.815e0 6.815e0
1.07e2 6.7e-1 6.825e0 6.825e0
1.08e2 6.7e-1 6.836e0 6.836e0
1.09e2 6.7e-1 6.846e0 6.846e0
1.1e2 6.7e-1 6.856e0 6.856e0
1.11e2 6.7e-1 6.867e0 6.867e0
1.12e2 6.7e-1 6.877e0 6.877e0
1.13e2 6.7e-1 6.887e0 6.887e0
1.14e2 6.7e-1 6.897e0 6.897e0
1.15e2 6.7e-1 6.907e0 6.907e0
1.16e2 6.7e-1 6.917e0 6.917e0
1.17e2 6.7e-1 6.926e0 6.926e0
1.18e2 6.7e-1 6.936e0 6.936e0
1.19e2 6.7e-1 6.946e0 6.946e0
1.2e2 6.7e-1 6.955e0 6.955e0
1.21e2 6.7e-1 6.965e0 6.965e0
1.22e2 6.7e-1 6.974e0 6.974e0
1.23e2 6.7e-1 6.983e0 6.983e0
1.24e2 6.7e-1 6.993e0 6.993e0
1.25e2 6.7e-1 7.002e0 7.002e0
1.26e2 6.7e-1 7.011e0 7.011e0
1.27e2 6.7e-1 7.02e0 7.02e0
1.28e2 6.7e-1 7.029e0 7.029e0
1.29e2 6.7e-1 7.038e0 7.038e0
1.3e2 6.7e-1 7.047e0 7.047e0
1.31e2 6.7e-1 7.056e0 7.056e0
1.32e2 6.7e-1 7.065e0 7.065e0
1.33e2 6.7e-1 7.073e0 7.073e0
1.34e2 6.7e-1 7.082e0 7.082e0
1.35e2 6.7e-1 7.091e0 7.091e0
1.36e2 6.7e-1 7.099e0 7.099e0
1.37e2 6.7e-1 7.108e0 7.108e0
1.38e2 6.7e-1 7.116e0 7.116e0
1.39e2 6.7e-1 7.125e0 7.125e0
1.4e2 6.7e-1 7.133e0 7.133e0
1.41e2 6.7e-1 7.141e0 7.141e0
1.42e2 6.7e-1 7.15e0 7.15e0
1.43e2 6.7e-1 7.158e0 7.158e0
1.44e2 6.7e-1 7.166e0 7.166e0
1.45e2 6.7e-1 7.174e0 7.174e0
1.46e2 6.7e-1 7.182e0 7.182e0
1.47e2 6.7e-1 7.19e0 7.19e0
1.48e2 6.7e-1 7.198e0 7.198e0
1.49e2 6.7e-1 7.206e0 7.206e0
1.5e2 6.7e-1 7.214e0 7.214e0
1.51e2 6.7e-1 7.221e0 7.221e0
1.52e2 6.7e-1 7.229e0 7.229e0
1.53e2 6.7e-1 7.237e0 7.237e0
1.54e2 6.7e-1 7.245e0 7.245e0
1.55e2 6.7e-1 7.252e0 7.252e0
1.56e2 6.7e-1 7.26e0 7.26e0
1.57e2 6.7e-1 7.267e0 7.267e0
1.58e2 6.7e-1 7.275e0 7.275e0
1.59e2 6.7e-1 7.282e0 7.282e0
1.6e2 6.7e-1 7.29e0 7.29e0
1.61e2 6.7e-1 7.297e0 7.297e0
1.62e2 6.7e-1 7.304e0 7.304e0
1.63e2 6.7e-1 7.312e0 7.312e0
1.64e2 6.7e-1 7.319e0 7.319e0
1.65e2 6.7e-1 7.326e0 7.326e0
1.66e2 6.7e-1 7.333e0 7.333e0
1.67e2 6.7e-1 7.34e0 7.34e0
1.68e2 6.7e-1 7.347e0 7.347e0
1.69e2 6.7e-1 7.355e0 7.355e0
1.7e2 6.7e-1 7.362e0 7.362e0
1.71e2 6.7e-1 7.369e0 7.369e0
1.72e2 6.7e-1 7.375e0 7.375e0
1.73e2 6.7e-1 7.382e0 7.382e0
1.74e2 6.7e-1 7.389e0 7.389e0
1.75e2 6.7e-1 7.396e0 7.396e0
1.76e2 6.7e-1 7.403e0 7.403e0
1.77e2 6.7e-1 7.41e0 7.41e0
1.78e2 6.7e-1 7.416e0 7.416e0
1.79e2 6.7e-1 7.423e0 7.423e0
1.8e2 6.7e-1 7.43e0 7.43e0
1.81e2 6.7e-1 7.436e0 7.436e0
1.82e2 6.7e-1 7.443e0 7.443e0
1.83e2 6.7e-1 7.45e0 7.45e0
1.84e2 6.7e-1 7.456e0 7.456e0
1.85e2 6.7e-1 7.463e0 7.463e0
1.86e2 6.7e-1 7.469e0 7.469e0
1.87e2 6.7e-1 7.476e0 7.476e0
1.88e2 6.7e-1 7.482e0 7.482e0
1.89e2 6.7e-1 7.488e0 7.488e0
1.9e2 6.7e-1 7.495e0 7.495e0
1.91e2 6.7e-1 7.501e0 7.501e0
1.92e2 6.7e-1 7.507e0 7.507e0
1.93e2 6.7e-1 7.514e0 7.514e0
1.94e2 6.7e-1 7.52e0 7.52e0
1.95e2 6.7e-1 7.526e0 7.526e0
1.96e2 6.7e-1 7.532e0 7.532e0
1.97e2 6.7e-1 7.538e0 7.538e0
1.98e2 6.7e-1 7.545e0 7.545e0
1.99e2 6.7e-1 7.551e0 7.551e0
2.0e2 6.7e-1 7.557e0 7.557e0

5.0e0 6.8e-1 5.536e0 5.536e0
6.0e0 6.8e-1 5.304e0 5.304e0
7.0e0 6.8e-1 5.114e0 5.114e0
8.0e0 6.8e-1 4.984e0 4.984e0
9.0e0 6.8e-1 4.921e0 4.921e0
1.0e1 6.8e-1 4.908e0 4.908e0
1.1e1 6.8e-1 4.922e0 4.922e0
1.2e1 6.8e-1 4.943e0 4.943e0
1.3e1 6.8e-1 4.965e0 4.965e0
1.4e1 6.8e-1 4.991e0 4.991e0
1.5e1 6.8e-1 5.021e0 5.021e0
1.6e1 6.8e-1 5.055e0 5.055e0
1.7e1 6.8e-1 5.09e0 5.09e0
1.8e1 6.8e-1 5.127e0 5.127e0
1.9e1 6.8e-1 5.163e0 5.163e0
2.0e1 6.8e-1 5.198e0 5.198e0
2.1e1 6.8e-1 5.234e0 5.234e0
2.2e1 6.8e-1 5.269e0 5.269e0
2.3e1 6.8e-1 5.303e0 5.303e0
2.4e1 6.8e-1 5.337e0 5.337e0
2.5e1 6.8e-1 5.371e0 5.371e0
2.6e1 6.8e-1 5.404e0 5.404e0
2.7e1 6.8e-1 5.436e0 5.436e0
2.8e1 6.8e-1 5.467e0 5.467e0
2.9e1 6.8e-1 5.498e0 5.498e0
3.0e1 6.8e-1 5.528e0 5.528e0
3.1e1 6.8e-1 5.557e0 5.557e0
3.2e1 6.8e-1 5.586e0 5.586e0
3.3e1 6.8e-1 5.614e0 5.614e0
3.4e1 6.8e-1 5.642e0 5.642e0
3.5e1 6.8e-1 5.669e0 5.669e0
3.6e1 6.8e-1 5.696e0 5.696e0
3.7e1 6.8e-1 5.722e0 5.722e0
3.8e1 6.8e-1 5.747e0 5.747e0
3.9e1 6.8e-1 5.772e0 5.772e0
4.0e1 6.8e-1 5.796e0 5.796e0
4.1e1 6.8e-1 5.82e0 5.82e0
4.2e1 6.8e-1 5.844e0 5.844e0
4.3e1 6.8e-1 5.867e0 5.867e0
4.4e1 6.8e-1 5.889e0 5.889e0
4.5e1 6.8e-1 5.912e0 5.912e0
4.6e1 6.8e-1 5.933e0 5.933e0
4.7e1 6.8e-1 5.955e0 5.955e0
4.8e1 6.8e-1 5.976e0 5.976e0
4.9e1 6.8e-1 5.996e0 5.996e0
5.0e1 6.8e-1 6.017e0 6.017e0
5.1e1 6.8e-1 6.037e0 6.037e0
5.2e1 6.8e-1 6.057e0 6.057e0
5.3e1 6.8e-1 6.076e0 6.076e0
5.4e1 6.8e-1 6.095e0 6.095e0
5.5e1 6.8e-1 6.114e0 6.114e0
5.6e1 6.8e-1 6.132e0 6.132e0
5.7e1 6.8e-1 6.15e0 6.15e0
5.8e1 6.8e-1 6.168e0 6.168e0
5.9e1 6.8e-1 6.186e0 6.186e0
6.0e1 6.8e-1 6.203e0 6.203e0
6.1e1 6.8e-1 6.221e0 6.221e0
6.2e1 6.8e-1 6.238e0 6.238e0
6.3e1 6.8e-1 6.254e0 6.254e0
6.4e1 6.8e-1 6.271e0 6.271e0
6.5e1 6.8e-1 6.287e0 6.287e0
6.6e1 6.8e-1 6.303e0 6.303e0
6.7e1 6.8e-1 6.319e0 6.319e0
6.8e1 6.8e-1 6.335e0 6.335e0
6.9e1 6.8e-1 6.35e0 6.35e0
7.0e1 6.8e-1 6.365e0 6.365e0
7.1e1 6.8e-1 6.38e0 6.38e0
7.2e1 6.8e-1 6.395e0 6.395e0
7.3e1 6.8e-1 6.41e0 6.41e0
7.4e1 6.8e-1 6.425e0 6.425e0
7.5e1 6.8e-1 6.439e0 6.439e0
7.6e1 6.8e-1 6.453e0 6.453e0
7.7e1 6.8e-1 6.467e0 6.467e0
7.8e1 6.8e-1 6.481e0 6.481e0
7.9e1 6.8e-1 6.495e0 6.495e0
8.0e1 6.8e-1 6.508e0 6.508e0
8.1e1 6.8e-1 6.522e0 6.522e0
8.2e1 6.8e-1 6.535e0 6.535e0
8.3e1 6.8e-1 6.548e0 6.548e0
8.4e1 6.8e-1 6.561e0 6.561e0
8.5e1 6.8e-1 6.574e0 6.574e0
8.6e1 6.8e-1 6.587e0 6.587e0
8.7e1 6.8e-1 6.6e0 6.6e0
8.8e1 6.8e-1 6.612e0 6.612e0
8.9e1 6.8e-1 6.625e0 6.625e0
9.0e1 6.8e-1 6.637e0 6.637e0
9.1e1 6.8e-1 6.649e0 6.649e0
9.2e1 6.8e-1 6.661e0 6.661e0
9.3e1 6.8e-1 6.673e0 6.673e0
9.4e1 6.8e-1 6.685e0 6.685e0
9.5e1 6.8e-1 6.696e0 6.696e0
9.6e1 6.8e-1 6.708e0 6.708e0
9.7e1 6.8e-1 6.719e0 6.719e0
9.8e1 6.8e-1 6.731e0 6.731e0
9.9e1 6.8e-1 6.742e0 6.742e0
1.0e2 6.8e-1 6.753e0 6.753e0
1.01e2 6.8e-1 6.764e0 6.764e0
1.02e2 6.8e-1 6.775e0 6.775e0
1.03e2 6.8e-1 6.786e0 6.786e0
1.04e2 6.8e-1 6.797e0 6.797e0
1.05e2 6.8e-1 6.808e0 6.808e0
1.06e2 6.8e-1 6.819e0 6.819e0
1.07e2 6.8e-1 6.829e0 6.829e0
1.08e2 6.8e-1 6.84e0 6.84e0
1.09e2 6.8e-1 6.85e0 6.85e0
1.1e2 6.8e-1 6.86e0 6.86e0
1.11e2 6.8e-1 6.87e0 6.87e0
1.12e2 6.8e-1 6.881e0 6.881e0
1.13e2 6.8e-1 6.891e0 6.891e0
1.14e2 6.8e-1 6.901e0 6.901e0
1.15e2 6.8e-1 6.91e0 6.91e0
1.16e2 6.8e-1 6.92e0 6.92e0
1.17e2 6.8e-1 6.93e0 6.93e0
1.18e2 6.8e-1 6.94e0 6.94e0
1.19e2 6.8e-1 6.949e0 6.949e0
1.2e2 6.8e-1 6.959e0 6.959e0
1.21e2 6.8e-1 6.968e0 6.968e0
1.22e2 6.8e-1 6.978e0 6.978e0
1.23e2 6.8e-1 6.987e0 6.987e0
1.24e2 6.8e-1 6.996e0 6.996e0
1.25e2 6.8e-1 7.006e0 7.006e0
1.26e2 6.8e-1 7.015e0 7.015e0
1.27e2 6.8e-1 7.024e0 7.024e0
1.28e2 6.8e-1 7.033e0 7.033e0
1.29e2 6.8e-1 7.042e0 7.042e0
1.3e2 6.8e-1 7.051e0 7.051e0
1.31e2 6.8e-1 7.059e0 7.059e0
1.32e2 6.8e-1 7.068e0 7.068e0
1.33e2 6.8e-1 7.077e0 7.077e0
1.34e2 6.8e-1 7.086e0 7.086e0
1.35e2 6.8e-1 7.094e0 7.094e0
1.36e2 6.8e-1 7.103e0 7.103e0
1.37e2 6.8e-1 7.111e0 7.111e0
1.38e2 6.8e-1 7.12e0 7.12e0
1.39e2 6.8e-1 7.128e0 7.128e0
1.4e2 6.8e-1 7.136e0 7.136e0
1.41e2 6.8e-1 7.145e0 7.145e0
1.42e2 6.8e-1 7.153e0 7.153e0
1.43e2 6.8e-1 7.161e0 7.161e0
1.44e2 6.8e-1 7.169e0 7.169e0
1.45e2 6.8e-1 7.177e0 7.177e0
1.46e2 6.8e-1 7.185e0 7.185e0
1.47e2 6.8e-1 7.193e0 7.193e0
1.48e2 6.8e-1 7.201e0 7.201e0
1.49e2 6.8e-1 7.209e0 7.209e0
1.5e2 6.8e-1 7.217e0 7.217e0
1.51e2 6.8e-1 7.225e0 7.225e0
1.52e2 6.8e-1 7.232e0 7.232e0
1.53e2 6.8e-1 7.24e0 7.24e0
1.54e2 6.8e-1 7.248e0 7.248e0
1.55e2 6.8e-1 7.255e0 7.255e0
1.56e2 6.8e-1 7.263e0 7.263e0
1.57e2 6.8e-1 7.27e0 7.27e0
1.58e2 6.8e-1 7.278e0 7.278e0
1.59e2 6.8e-1 7.285e0 7.285e0
1.6e2 6.8e-1 7.293e0 7.293e0
1.61e2 6.8e-1 7.3e0 7.3e0
1.62e2 6.8e-1 7.307e0 7.307e0
1.63e2 6.8e-1 7.315e0 7.315e0
1.64e2 6.8e-1 7.322e0 7.322e0
1.65e2 6.8e-1 7.329e0 7.329e0
1.66e2 6.8e-1 7.336e0 7.336e0
1.67e2 6.8e-1 7.343e0 7.343e0
1.68e2 6.8e-1 7.35e0 7.35e0
1.69e2 6.8e-1 7.358e0 7.358e0
1.7e2 6.8e-1 7.365e0 7.365e0
1.71e2 6.8e-1 7.372e0 7.372e0
1.72e2 6.8e-1 7.378e0 7.378e0
1.73e2 6.8e-1 7.385e0 7.385e0
1.74e2 6.8e-1 7.392e0 7.392e0
1.75e2 6.8e-1 7.399e0 7.399e0
1.76e2 6.8e-1 7.406e0 7.406e0
1.77e2 6.8e-1 7.413e0 7.413e0
1.78e2 6.8e-1 7.419e0 7.419e0
1.79e2 6.8e-1 7.426e0 7.426e0
1.8e2 6.8e-1 7.433e0 7.433e0
1.81e2 6.8e-1 7.439e0 7.439e0
1.82e2 6.8e-1 7.446e0 7.446e0
1.83e2 6.8e-1 7.452e0 7.452e0
1.84e2 6.8e-1 7.459e0 7.459e0
1.85e2 6.8e-1 7.466e0 7.466e0
1.86e2 6.8e-1 7.472e0 7.472e0
1.87e2 6.8e-1 7.478e0 7.478e0
1.88e2 6.8e-1 7.485e0 7.485e0
1.89e2 6.8e-1 7.491e0 7.491e0
1.9e2 6.8e-1 7.498e0 7.498e0
1.91e2 6.8e-1 7.504e0 7.504e0
1.92e2 6.8e-1 7.51e0 7.51e0
1.93e2 6.8e-1 7.516e0 7.516e0
1.94e2 6.8e-1 7.523e0 7.523e0
1.95e2 6.8e-1 7.529e0 7.529e0
1.96e2 6.8e-1 7.535e0 7.535e0
1.97e2 6.8e-1 7.541e0 7.541e0
1.98e2 6.8e-1 7.547e0 7.547e0
1.99e2 6.8e-1 7.553e0 7.553e0
2.0e2 6.8e-1 7.559e0 7.559e0

5.0e0 6.9e-1 5.513e0 5.513e0
6.0e0 6.9e-1 5.285e0 5.285e0
7.0e0 6.9e-1 5.098e0 5.098e0
8.0e0 6.9e-1 4.971e0 4.971e0
9.0e0 6.9e-1 4.91e0 4.91e0
1.0e1 6.9e-1 4.899e0 4.899e0
1.1e1 6.9e-1 4.914e0 4.914e0
1.2e1 6.9e-1 4.937e0 4.937e0
1.3e1 6.9e-1 4.96e0 4.96e0
1.4e1 6.9e-1 4.987e0 4.987e0
1.5e1 6.9e-1 5.018e0 5.018e0
1.6e1 6.9e-1 5.053e0 5.053e0
1.7e1 6.9e-1 5.089e0 5.089e0
1.8e1 6.9e-1 5.126e0 5.126e0
1.9e1 6.9e-1 5.163e0 5.163e0
2.0e1 6.9e-1 5.199e0 5.199e0
2.1e1 6.9e-1 5.235e0 5.235e0
2.2e1 6.9e-1 5.27e0 5.27e0
2.3e1 6.9e-1 5.305e0 5.305e0
2.4e1 6.9e-1 5.34e0 5.34e0
2.5e1 6.9e-1 5.373e0 5.373e0
2.6e1 6.9e-1 5.406e0 5.406e0
2.7e1 6.9e-1 5.439e0 5.439e0
2.8e1 6.9e-1 5.47e0 5.47e0
2.9e1 6.9e-1 5.501e0 5.501e0
3.0e1 6.9e-1 5.532e0 5.532e0
3.1e1 6.9e-1 5.561e0 5.561e0
3.2e1 6.9e-1 5.59e0 5.59e0
3.3e1 6.9e-1 5.618e0 5.618e0
3.4e1 6.9e-1 5.646e0 5.646e0
3.5e1 6.9e-1 5.673e0 5.673e0
3.6e1 6.9e-1 5.7e0 5.7e0
3.7e1 6.9e-1 5.726e0 5.726e0
3.8e1 6.9e-1 5.751e0 5.751e0
3.9e1 6.9e-1 5.776e0 5.776e0
4.0e1 6.9e-1 5.801e0 5.801e0
4.1e1 6.9e-1 5.825e0 5.825e0
4.2e1 6.9e-1 5.848e0 5.848e0
4.3e1 6.9e-1 5.871e0 5.871e0
4.4e1 6.9e-1 5.894e0 5.894e0
4.5e1 6.9e-1 5.916e0 5.916e0
4.6e1 6.9e-1 5.938e0 5.938e0
4.7e1 6.9e-1 5.959e0 5.959e0
4.8e1 6.9e-1 5.98e0 5.98e0
4.9e1 6.9e-1 6.001e0 6.001e0
5.0e1 6.9e-1 6.022e0 6.022e0
5.1e1 6.9e-1 6.042e0 6.042e0
5.2e1 6.9e-1 6.061e0 6.061e0
5.3e1 6.9e-1 6.081e0 6.081e0
5.4e1 6.9e-1 6.1e0 6.1e0
5.5e1 6.9e-1 6.118e0 6.118e0
5.6e1 6.9e-1 6.137e0 6.137e0
5.7e1 6.9e-1 6.155e0 6.155e0
5.8e1 6.9e-1 6.173e0 6.173e0
5.9e1 6.9e-1 6.191e0 6.191e0
6.0e1 6.9e-1 6.208e0 6.208e0
6.1e1 6.9e-1 6.225e0 6.225e0
6.2e1 6.9e-1 6.242e0 6.242e0
6.3e1 6.9e-1 6.259e0 6.259e0
6.4e1 6.9e-1 6.275e0 6.275e0
6.5e1 6.9e-1 6.292e0 6.292e0
6.6e1 6.9e-1 6.308e0 6.308e0
6.7e1 6.9e-1 6.324e0 6.324e0
6.8e1 6.9e-1 6.339e0 6.339e0
6.9e1 6.9e-1 6.355e0 6.355e0
7.0e1 6.9e-1 6.37e0 6.37e0
7.1e1 6.9e-1 6.385e0 6.385e0
7.2e1 6.9e-1 6.4e0 6.4e0
7.3e1 6.9e-1 6.414e0 6.414e0
7.4e1 6.9e-1 6.429e0 6.429e0
7.5e1 6.9e-1 6.443e0 6.443e0
7.6e1 6.9e-1 6.458e0 6.458e0
7.7e1 6.9e-1 6.472e0 6.472e0
7.8e1 6.9e-1 6.485e0 6.485e0
7.9e1 6.9e-1 6.499e0 6.499e0
8.0e1 6.9e-1 6.513e0 6.513e0
8.1e1 6.9e-1 6.526e0 6.526e0
8.2e1 6.9e-1 6.539e0 6.539e0
8.3e1 6.9e-1 6.553e0 6.553e0
8.4e1 6.9e-1 6.566e0 6.566e0
8.5e1 6.9e-1 6.579e0 6.579e0
8.6e1 6.9e-1 6.591e0 6.591e0
8.7e1 6.9e-1 6.604e0 6.604e0
8.8e1 6.9e-1 6.616e0 6.616e0
8.9e1 6.9e-1 6.629e0 6.629e0
9.0e1 6.9e-1 6.641e0 6.641e0
9.1e1 6.9e-1 6.653e0 6.653e0
9.2e1 6.9e-1 6.665e0 6.665e0
9.3e1 6.9e-1 6.677e0 6.677e0
9.4e1 6.9e-1 6.689e0 6.689e0
9.5e1 6.9e-1 6.701e0 6.701e0
9.6e1 6.9e-1 6.712e0 6.712e0
9.7e1 6.9e-1 6.724e0 6.724e0
9.8e1 6.9e-1 6.735e0 6.735e0
9.9e1 6.9e-1 6.746e0 6.746e0
1.0e2 6.9e-1 6.757e0 6.757e0
1.01e2 6.9e-1 6.768e0 6.768e0
1.02e2 6.9e-1 6.779e0 6.779e0
1.03e2 6.9e-1 6.79e0 6.79e0
1.04e2 6.9e-1 6.801e0 6.801e0
1.05e2 6.9e-1 6.812e0 6.812e0
1.06e2 6.9e-1 6.822e0 6.822e0
1.07e2 6.9e-1 6.833e0 6.833e0
1.08e2 6.9e-1 6.843e0 6.843e0
1.09e2 6.9e-1 6.854e0 6.854e0
1.1e2 6.9e-1 6.864e0 6.864e0
1.11e2 6.9e-1 6.874e0 6.874e0
1.12e2 6.9e-1 6.884e0 6.884e0
1.13e2 6.9e-1 6.894e0 6.894e0
1.14e2 6.9e-1 6.904e0 6.904e0
1.15e2 6.9e-1 6.914e0 6.914e0
1.16e2 6.9e-1 6.924e0 6.924e0
1.17e2 6.9e-1 6.934e0 6.934e0
1.18e2 6.9e-1 6.943e0 6.943e0
1.19e2 6.9e-1 6.953e0 6.953e0
1.2e2 6.9e-1 6.963e0 6.963e0
1.21e2 6.9e-1 6.972e0 6.972e0
1.22e2 6.9e-1 6.981e0 6.981e0
1.23e2 6.9e-1 6.991e0 6.991e0
1.24e2 6.9e-1 7.0e0 7.0e0
1.25e2 6.9e-1 7.009e0 7.009e0
1.26e2 6.9e-1 7.018e0 7.018e0
1.27e2 6.9e-1 7.027e0 7.027e0
1.28e2 6.9e-1 7.036e0 7.036e0
1.29e2 6.9e-1 7.045e0 7.045e0
1.3e2 6.9e-1 7.054e0 7.054e0
1.31e2 6.9e-1 7.063e0 7.063e0
1.32e2 6.9e-1 7.072e0 7.072e0
1.33e2 6.9e-1 7.08e0 7.08e0
1.34e2 6.9e-1 7.089e0 7.089e0
1.35e2 6.9e-1 7.098e0 7.098e0
1.36e2 6.9e-1 7.106e0 7.106e0
1.37e2 6.9e-1 7.115e0 7.115e0
1.38e2 6.9e-1 7.123e0 7.123e0
1.39e2 6.9e-1 7.131e0 7.131e0
1.4e2 6.9e-1 7.14e0 7.14e0
1.41e2 6.9e-1 7.148e0 7.148e0
1.42e2 6.9e-1 7.156e0 7.156e0
1.43e2 6.9e-1 7.164e0 7.164e0
1.44e2 6.9e-1 7.173e0 7.173e0
1.45e2 6.9e-1 7.181e0 7.181e0
1.46e2 6.9e-1 7.189e0 7.189e0
1.47e2 6.9e-1 7.197e0 7.197e0
1.48e2 6.9e-1 7.204e0 7.204e0
1.49e2 6.9e-1 7.212e0 7.212e0
1.5e2 6.9e-1 7.22e0 7.22e0
1.51e2 6.9e-1 7.228e0 7.228e0
1.52e2 6.9e-1 7.236e0 7.236e0
1.53e2 6.9e-1 7.243e0 7.243e0
1.54e2 6.9e-1 7.251e0 7.251e0
1.55e2 6.9e-1 7.259e0 7.259e0
1.56e2 6.9e-1 7.266e0 7.266e0
1.57e2 6.9e-1 7.274e0 7.274e0
1.58e2 6.9e-1 7.281e0 7.281e0
1.59e2 6.9e-1 7.289e0 7.289e0
1.6e2 6.9e-1 7.296e0 7.296e0
1.61e2 6.9e-1 7.303e0 7.303e0
1.62e2 6.9e-1 7.311e0 7.311e0
1.63e2 6.9e-1 7.318e0 7.318e0
1.64e2 6.9e-1 7.325e0 7.325e0
1.65e2 6.9e-1 7.332e0 7.332e0
1.66e2 6.9e-1 7.339e0 7.339e0
1.67e2 6.9e-1 7.347e0 7.347e0
1.68e2 6.9e-1 7.354e0 7.354e0
1.69e2 6.9e-1 7.361e0 7.361e0
1.7e2 6.9e-1 7.368e0 7.368e0
1.71e2 6.9e-1 7.375e0 7.375e0
1.72e2 6.9e-1 7.382e0 7.382e0
1.73e2 6.9e-1 7.388e0 7.388e0
1.74e2 6.9e-1 7.395e0 7.395e0
1.75e2 6.9e-1 7.402e0 7.402e0
1.76e2 6.9e-1 7.409e0 7.409e0
1.77e2 6.9e-1 7.416e0 7.416e0
1.78e2 6.9e-1 7.422e0 7.422e0
1.79e2 6.9e-1 7.429e0 7.429e0
1.8e2 6.9e-1 7.436e0 7.436e0
1.81e2 6.9e-1 7.442e0 7.442e0
1.82e2 6.9e-1 7.449e0 7.449e0
1.83e2 6.9e-1 7.455e0 7.455e0
1.84e2 6.9e-1 7.462e0 7.462e0
1.85e2 6.9e-1 7.468e0 7.468e0
1.86e2 6.9e-1 7.475e0 7.475e0
1.87e2 6.9e-1 7.481e0 7.481e0
1.88e2 6.9e-1 7.488e0 7.488e0
1.89e2 6.9e-1 7.494e0 7.494e0
1.9e2 6.9e-1 7.5e0 7.5e0
1.91e2 6.9e-1 7.507e0 7.507e0
1.92e2 6.9e-1 7.513e0 7.513e0
1.93e2 6.9e-1 7.519e0 7.519e0
1.94e2 6.9e-1 7.525e0 7.525e0
1.95e2 6.9e-1 7.532e0 7.532e0
1.96e2 6.9e-1 7.538e0 7.538e0
1.97e2 6.9e-1 7.544e0 7.544e0
1.98e2 6.9e-1 7.55e0 7.55e0
1.99e2 6.9e-1 7.556e0 7.556e0
2.0e2 6.9e-1 7.562e0 7.562e0

5.0e0 7.0e-1 5.489e0 5.489e0
6.0e0 7.0e-1 5.265e0 5.265e0
7.0e0 7.0e-1 5.082e0 5.082e0
8.0e0 7.0e-1 4.957e0 4.957e0
9.0e0 7.0e-1 4.898e0 4.898e0
1.0e1 7.0e-1 4.889e0 4.889e0
1.1e1 7.0e-1 4.907e0 4.907e0
1.2e1 7.0e-1 4.931e0 4.931e0
1.3e1 7.0e-1 4.956e0 4.956e0
1.4e1 7.0e-1 4.984e0 4.984e0
1.5e1 7.0e-1 5.016e0 5.016e0
1.6e1 7.0e-1 5.051e0 5.051e0
1.7e1 7.0e-1 5.088e0 5.088e0
1.8e1 7.0e-1 5.126e0 5.126e0
1.9e1 7.0e-1 5.163e0 5.163e0
2.0e1 7.0e-1 5.2e0 5.2e0
2.1e1 7.0e-1 5.236e0 5.236e0
2.2e1 7.0e-1 5.272e0 5.272e0
2.3e1 7.0e-1 5.307e0 5.307e0
2.4e1 7.0e-1 5.342e0 5.342e0
2.5e1 7.0e-1 5.376e0 5.376e0
2.6e1 7.0e-1 5.409e0 5.409e0
2.7e1 7.0e-1 5.442e0 5.442e0
2.8e1 7.0e-1 5.474e0 5.474e0
2.9e1 7.0e-1 5.505e0 5.505e0
3.0e1 7.0e-1 5.535e0 5.535e0
3.1e1 7.0e-1 5.565e0 5.565e0
3.2e1 7.0e-1 5.594e0 5.594e0
3.3e1 7.0e-1 5.622e0 5.622e0
3.4e1 7.0e-1 5.65e0 5.65e0
3.5e1 7.0e-1 5.678e0 5.678e0
3.6e1 7.0e-1 5.704e0 5.704e0
3.7e1 7.0e-1 5.73e0 5.73e0
3.8e1 7.0e-1 5.756e0 5.756e0
3.9e1 7.0e-1 5.781e0 5.781e0
4.0e1 7.0e-1 5.805e0 5.805e0
4.1e1 7.0e-1 5.829e0 5.829e0
4.2e1 7.0e-1 5.853e0 5.853e0
4.3e1 7.0e-1 5.876e0 5.876e0
4.4e1 7.0e-1 5.899e0 5.899e0
4.5e1 7.0e-1 5.921e0 5.921e0
4.6e1 7.0e-1 5.943e0 5.943e0
4.7e1 7.0e-1 5.964e0 5.964e0
4.8e1 7.0e-1 5.985e0 5.985e0
4.9e1 7.0e-1 6.006e0 6.006e0
5.0e1 7.0e-1 6.026e0 6.026e0
5.1e1 7.0e-1 6.046e0 6.046e0
5.2e1 7.0e-1 6.066e0 6.066e0
5.3e1 7.0e-1 6.085e0 6.085e0
5.4e1 7.0e-1 6.105e0 6.105e0
5.5e1 7.0e-1 6.123e0 6.123e0
5.6e1 7.0e-1 6.142e0 6.142e0
5.7e1 7.0e-1 6.16e0 6.16e0
5.8e1 7.0e-1 6.178e0 6.178e0
5.9e1 7.0e-1 6.196e0 6.196e0
6.0e1 7.0e-1 6.213e0 6.213e0
6.1e1 7.0e-1 6.23e0 6.23e0
6.2e1 7.0e-1 6.247e0 6.247e0
6.3e1 7.0e-1 6.264e0 6.264e0
6.4e1 7.0e-1 6.28e0 6.28e0
6.5e1 7.0e-1 6.296e0 6.296e0
6.6e1 7.0e-1 6.312e0 6.312e0
6.7e1 7.0e-1 6.328e0 6.328e0
6.8e1 7.0e-1 6.344e0 6.344e0
6.9e1 7.0e-1 6.359e0 6.359e0
7.0e1 7.0e-1 6.375e0 6.375e0
7.1e1 7.0e-1 6.39e0 6.39e0
7.2e1 7.0e-1 6.404e0 6.404e0
7.3e1 7.0e-1 6.419e0 6.419e0
7.4e1 7.0e-1 6.434e0 6.434e0
7.5e1 7.0e-1 6.448e0 6.448e0
7.6e1 7.0e-1 6.462e0 6.462e0
7.7e1 7.0e-1 6.476e0 6.476e0
7.8e1 7.0e-1 6.49e0 6.49e0
7.9e1 7.0e-1 6.504e0 6.504e0
8.0e1 7.0e-1 6.517e0 6.517e0
8.1e1 7.0e-1 6.531e0 6.531e0
8.2e1 7.0e-1 6.544e0 6.544e0
8.3e1 7.0e-1 6.557e0 6.557e0
8.4e1 7.0e-1 6.57e0 6.57e0
8.5e1 7.0e-1 6.583e0 6.583e0
8.6e1 7.0e-1 6.596e0 6.596e0
8.7e1 7.0e-1 6.608e0 6.608e0
8.8e1 7.0e-1 6.621e0 6.621e0
8.9e1 7.0e-1 6.633e0 6.633e0
9.0e1 7.0e-1 6.645e0 6.645e0
9.1e1 7.0e-1 6.657e0 6.657e0
9.2e1 7.0e-1 6.669e0 6.669e0
9.3e1 7.0e-1 6.681e0 6.681e0
9.4e1 7.0e-1 6.693e0 6.693e0
9.5e1 7.0e-1 6.705e0 6.705e0
9.6e1 7.0e-1 6.716e0 6.716e0
9.7e1 7.0e-1 6.728e0 6.728e0
9.8e1 7.0e-1 6.739e0 6.739e0
9.9e1 7.0e-1 6.75e0 6.75e0
1.0e2 7.0e-1 6.762e0 6.762e0
1.01e2 7.0e-1 6.773e0 6.773e0
1.02e2 7.0e-1 6.784e0 6.784e0
1.03e2 7.0e-1 6.794e0 6.794e0
1.04e2 7.0e-1 6.805e0 6.805e0
1.05e2 7.0e-1 6.816e0 6.816e0
1.06e2 7.0e-1 6.826e0 6.826e0
1.07e2 7.0e-1 6.837e0 6.837e0
1.08e2 7.0e-1 6.847e0 6.847e0
1.09e2 7.0e-1 6.858e0 6.858e0
1.1e2 7.0e-1 6.868e0 6.868e0
1.11e2 7.0e-1 6.878e0 6.878e0
1.12e2 7.0e-1 6.888e0 6.888e0
1.13e2 7.0e-1 6.898e0 6.898e0
1.14e2 7.0e-1 6.908e0 6.908e0
1.15e2 7.0e-1 6.918e0 6.918e0
1.16e2 7.0e-1 6.928e0 6.928e0
1.17e2 7.0e-1 6.938e0 6.938e0
1.18e2 7.0e-1 6.947e0 6.947e0
1.19e2 7.0e-1 6.957e0 6.957e0
1.2e2 7.0e-1 6.966e0 6.966e0
1.21e2 7.0e-1 6.976e0 6.976e0
1.22e2 7.0e-1 6.985e0 6.985e0
1.23e2 7.0e-1 6.994e0 6.994e0
1.24e2 7.0e-1 7.004e0 7.004e0
1.25e2 7.0e-1 7.013e0 7.013e0
1.26e2 7.0e-1 7.022e0 7.022e0
1.27e2 7.0e-1 7.031e0 7.031e0
1.28e2 7.0e-1 7.04e0 7.04e0
1.29e2 7.0e-1 7.049e0 7.049e0
1.3e2 7.0e-1 7.058e0 7.058e0
1.31e2 7.0e-1 7.067e0 7.067e0
1.32e2 7.0e-1 7.075e0 7.075e0
1.33e2 7.0e-1 7.084e0 7.084e0
1.34e2 7.0e-1 7.093e0 7.093e0
1.35e2 7.0e-1 7.101e0 7.101e0
1.36e2 7.0e-1 7.11e0 7.11e0
1.37e2 7.0e-1 7.118e0 7.118e0
1.38e2 7.0e-1 7.127e0 7.127e0
1.39e2 7.0e-1 7.135e0 7.135e0
1.4e2 7.0e-1 7.143e0 7.143e0
1.41e2 7.0e-1 7.151e0 7.151e0
1.42e2 7.0e-1 7.16e0 7.16e0
1.43e2 7.0e-1 7.168e0 7.168e0
1.44e2 7.0e-1 7.176e0 7.176e0
1.45e2 7.0e-1 7.184e0 7.184e0
1.46e2 7.0e-1 7.192e0 7.192e0
1.47e2 7.0e-1 7.2e0 7.2e0
1.48e2 7.0e-1 7.208e0 7.208e0
1.49e2 7.0e-1 7.216e0 7.216e0
1.5e2 7.0e-1 7.223e0 7.223e0
1.51e2 7.0e-1 7.231e0 7.231e0
1.52e2 7.0e-1 7.239e0 7.239e0
1.53e2 7.0e-1 7.247e0 7.247e0
1.54e2 7.0e-1 7.254e0 7.254e0
1.55e2 7.0e-1 7.262e0 7.262e0
1.56e2 7.0e-1 7.269e0 7.269e0
1.57e2 7.0e-1 7.277e0 7.277e0
1.58e2 7.0e-1 7.284e0 7.284e0
1.59e2 7.0e-1 7.292e0 7.292e0
1.6e2 7.0e-1 7.299e0 7.299e0
1.61e2 7.0e-1 7.306e0 7.306e0
1.62e2 7.0e-1 7.314e0 7.314e0
1.63e2 7.0e-1 7.321e0 7.321e0
1.64e2 7.0e-1 7.328e0 7.328e0
1.65e2 7.0e-1 7.335e0 7.335e0
1.66e2 7.0e-1 7.343e0 7.343e0
1.67e2 7.0e-1 7.35e0 7.35e0
1.68e2 7.0e-1 7.357e0 7.357e0
1.69e2 7.0e-1 7.364e0 7.364e0
1.7e2 7.0e-1 7.371e0 7.371e0
1.71e2 7.0e-1 7.378e0 7.378e0
1.72e2 7.0e-1 7.385e0 7.385e0
1.73e2 7.0e-1 7.391e0 7.391e0
1.74e2 7.0e-1 7.398e0 7.398e0
1.75e2 7.0e-1 7.405e0 7.405e0
1.76e2 7.0e-1 7.412e0 7.412e0
1.77e2 7.0e-1 7.419e0 7.419e0
1.78e2 7.0e-1 7.425e0 7.425e0
1.79e2 7.0e-1 7.432e0 7.432e0
1.8e2 7.0e-1 7.439e0 7.439e0
1.81e2 7.0e-1 7.445e0 7.445e0
1.82e2 7.0e-1 7.452e0 7.452e0
1.83e2 7.0e-1 7.458e0 7.458e0
1.84e2 7.0e-1 7.465e0 7.465e0
1.85e2 7.0e-1 7.471e0 7.471e0
1.86e2 7.0e-1 7.478e0 7.478e0
1.87e2 7.0e-1 7.484e0 7.484e0
1.88e2 7.0e-1 7.491e0 7.491e0
1.89e2 7.0e-1 7.497e0 7.497e0
1.9e2 7.0e-1 7.503e0 7.503e0
1.91e2 7.0e-1 7.51e0 7.51e0
1.92e2 7.0e-1 7.516e0 7.516e0
1.93e2 7.0e-1 7.522e0 7.522e0
1.94e2 7.0e-1 7.528e0 7.528e0
1.95e2 7.0e-1 7.535e0 7.535e0
1.96e2 7.0e-1 7.541e0 7.541e0
1.97e2 7.0e-1 7.547e0 7.547e0
1.98e2 7.0e-1 7.553e0 7.553e0
1.99e2 7.0e-1 7.559e0 7.559e0
2.0e2 7.0e-1 7.565e0 7.565e0

5.0e0 7.1e-1 5.465e0 5.465e0
6.0e0 7.1e-1 5.245e0 5.245e0
7.0e0 7.1e-1 5.066e0 5.066e0
8.0e0 7.1e-1 4.943e0 4.943e0
9.0e0 7.1e-1 4.887e0 4.887e0
1.0e1 7.1e-1 4.88e0 4.88e0
1.1e1 7.1e-1 4.899e0 4.899e0
1.2e1 7.1e-1 4.924e0 4.924e0
1.3e1 7.1e-1 4.951e0 4.951e0
1.4e1 7.1e-1 4.98e0 4.98e0
1.5e1 7.1e-1 5.013e0 5.013e0
1.6e1 7.1e-1 5.049e0 5.049e0
1.7e1 7.1e-1 5.087e0 5.087e0
1.8e1 7.1e-1 5.125e0 5.125e0
1.9e1 7.1e-1 5.163e0 5.163e0
2.0e1 7.1e-1 5.2e0 5.2e0
2.1e1 7.1e-1 5.237e0 5.237e0
2.2e1 7.1e-1 5.274e0 5.274e0
2.3e1 7.1e-1 5.309e0 5.309e0
2.4e1 7.1e-1 5.344e0 5.344e0
2.5e1 7.1e-1 5.379e0 5.379e0
2.6e1 7.1e-1 5.412e0 5.412e0
2.7e1 7.1e-1 5.445e0 5.445e0
2.8e1 7.1e-1 5.477e0 5.477e0
2.9e1 7.1e-1 5.508e0 5.508e0
3.0e1 7.1e-1 5.539e0 5.539e0
3.1e1 7.1e-1 5.569e0 5.569e0
3.2e1 7.1e-1 5.598e0 5.598e0
3.3e1 7.1e-1 5.627e0 5.627e0
3.4e1 7.1e-1 5.655e0 5.655e0
3.5e1 7.1e-1 5.682e0 5.682e0
3.6e1 7.1e-1 5.709e0 5.709e0
3.7e1 7.1e-1 5.735e0 5.735e0
3.8e1 7.1e-1 5.76e0 5.76e0
3.9e1 7.1e-1 5.785e0 5.785e0
4.0e1 7.1e-1 5.81e0 5.81e0
4.1e1 7.1e-1 5.834e0 5.834e0
4.2e1 7.1e-1 5.858e0 5.858e0
4.3e1 7.1e-1 5.881e0 5.881e0
4.4e1 7.1e-1 5.903e0 5.903e0
4.5e1 7.1e-1 5.926e0 5.926e0
4.6e1 7.1e-1 5.948e0 5.948e0
4.7e1 7.1e-1 5.969e0 5.969e0
4.8e1 7.1e-1 5.99e0 5.99e0
4.9e1 7.1e-1 6.011e0 6.011e0
5.0e1 7.1e-1 6.031e0 6.031e0
5.1e1 7.1e-1 6.051e0 6.051e0
5.2e1 7.1e-1 6.071e0 6.071e0
5.3e1 7.1e-1 6.09e0 6.09e0
5.4e1 7.1e-1 6.109e0 6.109e0
5.5e1 7.1e-1 6.128e0 6.128e0
5.6e1 7.1e-1 6.147e0 6.147e0
5.7e1 7.1e-1 6.165e0 6.165e0
5.8e1 7.1e-1 6.183e0 6.183e0
5.9e1 7.1e-1 6.2e0 6.2e0
6.0e1 7.1e-1 6.218e0 6.218e0
6.1e1 7.1e-1 6.235e0 6.235e0
6.2e1 7.1e-1 6.252e0 6.252e0
6.3e1 7.1e-1 6.269e0 6.269e0
6.4e1 7.1e-1 6.285e0 6.285e0
6.5e1 7.1e-1 6.301e0 6.301e0
6.6e1 7.1e-1 6.317e0 6.317e0
6.7e1 7.1e-1 6.333e0 6.333e0
6.8e1 7.1e-1 6.349e0 6.349e0
6.9e1 7.1e-1 6.364e0 6.364e0
7.0e1 7.1e-1 6.379e0 6.379e0
7.1e1 7.1e-1 6.394e0 6.394e0
7.2e1 7.1e-1 6.409e0 6.409e0
7.3e1 7.1e-1 6.424e0 6.424e0
7.4e1 7.1e-1 6.438e0 6.438e0
7.5e1 7.1e-1 6.453e0 6.453e0
7.6e1 7.1e-1 6.467e0 6.467e0
7.7e1 7.1e-1 6.481e0 6.481e0
7.8e1 7.1e-1 6.495e0 6.495e0
7.9e1 7.1e-1 6.508e0 6.508e0
8.0e1 7.1e-1 6.522e0 6.522e0
8.1e1 7.1e-1 6.535e0 6.535e0
8.2e1 7.1e-1 6.548e0 6.548e0
8.3e1 7.1e-1 6.562e0 6.562e0
8.4e1 7.1e-1 6.575e0 6.575e0
8.5e1 7.1e-1 6.587e0 6.587e0
8.6e1 7.1e-1 6.6e0 6.6e0
8.7e1 7.1e-1 6.613e0 6.613e0
8.8e1 7.1e-1 6.625e0 6.625e0
8.9e1 7.1e-1 6.637e0 6.637e0
9.0e1 7.1e-1 6.65e0 6.65e0
9.1e1 7.1e-1 6.662e0 6.662e0
9.2e1 7.1e-1 6.674e0 6.674e0
9.3e1 7.1e-1 6.686e0 6.686e0
9.4e1 7.1e-1 6.697e0 6.697e0
9.5e1 7.1e-1 6.709e0 6.709e0
9.6e1 7.1e-1 6.721e0 6.721e0
9.7e1 7.1e-1 6.732e0 6.732e0
9.8e1 7.1e-1 6.743e0 6.743e0
9.9e1 7.1e-1 6.755e0 6.755e0
1.0e2 7.1e-1 6.766e0 6.766e0
1.01e2 7.1e-1 6.777e0 6.777e0
1.02e2 7.1e-1 6.788e0 6.788e0
1.03e2 7.1e-1 6.799e0 6.799e0
1.04e2 7.1e-1 6.809e0 6.809e0
1.05e2 7.1e-1 6.82e0 6.82e0
1.06e2 7.1e-1 6.831e0 6.831e0
1.07e2 7.1e-1 6.841e0 6.841e0
1.08e2 7.1e-1 6.851e0 6.851e0
1.09e2 7.1e-1 6.862e0 6.862e0
1.1e2 7.1e-1 6.872e0 6.872e0
1.11e2 7.1e-1 6.882e0 6.882e0
1.12e2 7.1e-1 6.892e0 6.892e0
1.13e2 7.1e-1 6.902e0 6.902e0
1.14e2 7.1e-1 6.912e0 6.912e0
1.15e2 7.1e-1 6.922e0 6.922e0
1.16e2 7.1e-1 6.932e0 6.932e0
1.17e2 7.1e-1 6.942e0 6.942e0
1.18e2 7.1e-1 6.951e0 6.951e0
1.19e2 7.1e-1 6.961e0 6.961e0
1.2e2 7.1e-1 6.97e0 6.97e0
1.21e2 7.1e-1 6.98e0 6.98e0
1.22e2 7.1e-1 6.989e0 6.989e0
1.23e2 7.1e-1 6.998e0 6.998e0
1.24e2 7.1e-1 7.007e0 7.007e0
1.25e2 7.1e-1 7.017e0 7.017e0
1.26e2 7.1e-1 7.026e0 7.026e0
1.27e2 7.1e-1 7.035e0 7.035e0
1.28e2 7.1e-1 7.044e0 7.044e0
1.29e2 7.1e-1 7.053e0 7.053e0
1.3e2 7.1e-1 7.061e0 7.061e0
1.31e2 7.1e-1 7.07e0 7.07e0
1.32e2 7.1e-1 7.079e0 7.079e0
1.33e2 7.1e-1 7.088e0 7.088e0
1.34e2 7.1e-1 7.096e0 7.096e0
1.35e2 7.1e-1 7.105e0 7.105e0
1.36e2 7.1e-1 7.113e0 7.113e0
1.37e2 7.1e-1 7.122e0 7.122e0
1.38e2 7.1e-1 7.13e0 7.13e0
1.39e2 7.1e-1 7.139e0 7.139e0
1.4e2 7.1e-1 7.147e0 7.147e0
1.41e2 7.1e-1 7.155e0 7.155e0
1.42e2 7.1e-1 7.163e0 7.163e0
1.43e2 7.1e-1 7.171e0 7.171e0
1.44e2 7.1e-1 7.179e0 7.179e0
1.45e2 7.1e-1 7.187e0 7.187e0
1.46e2 7.1e-1 7.195e0 7.195e0
1.47e2 7.1e-1 7.203e0 7.203e0
1.48e2 7.1e-1 7.211e0 7.211e0
1.49e2 7.1e-1 7.219e0 7.219e0
1.5e2 7.1e-1 7.227e0 7.227e0
1.51e2 7.1e-1 7.235e0 7.235e0
1.52e2 7.1e-1 7.242e0 7.242e0
1.53e2 7.1e-1 7.25e0 7.25e0
1.54e2 7.1e-1 7.258e0 7.258e0
1.55e2 7.1e-1 7.265e0 7.265e0
1.56e2 7.1e-1 7.273e0 7.273e0
1.57e2 7.1e-1 7.28e0 7.28e0
1.58e2 7.1e-1 7.288e0 7.288e0
1.59e2 7.1e-1 7.295e0 7.295e0
1.6e2 7.1e-1 7.302e0 7.302e0
1.61e2 7.1e-1 7.31e0 7.31e0
1.62e2 7.1e-1 7.317e0 7.317e0
1.63e2 7.1e-1 7.324e0 7.324e0
1.64e2 7.1e-1 7.331e0 7.331e0
1.65e2 7.1e-1 7.339e0 7.339e0
1.66e2 7.1e-1 7.346e0 7.346e0
1.67e2 7.1e-1 7.353e0 7.353e0
1.68e2 7.1e-1 7.36e0 7.36e0
1.69e2 7.1e-1 7.367e0 7.367e0
1.7e2 7.1e-1 7.374e0 7.374e0
1.71e2 7.1e-1 7.381e0 7.381e0
1.72e2 7.1e-1 7.388e0 7.388e0
1.73e2 7.1e-1 7.395e0 7.395e0
1.74e2 7.1e-1 7.401e0 7.401e0
1.75e2 7.1e-1 7.408e0 7.408e0
1.76e2 7.1e-1 7.415e0 7.415e0
1.77e2 7.1e-1 7.422e0 7.422e0
1.78e2 7.1e-1 7.428e0 7.428e0
1.79e2 7.1e-1 7.435e0 7.435e0
1.8e2 7.1e-1 7.442e0 7.442e0
1.81e2 7.1e-1 7.448e0 7.448e0
1.82e2 7.1e-1 7.455e0 7.455e0
1.83e2 7.1e-1 7.461e0 7.461e0
1.84e2 7.1e-1 7.468e0 7.468e0
1.85e2 7.1e-1 7.474e0 7.474e0
1.86e2 7.1e-1 7.481e0 7.481e0
1.87e2 7.1e-1 7.487e0 7.487e0
1.88e2 7.1e-1 7.494e0 7.494e0
1.89e2 7.1e-1 7.5e0 7.5e0
1.9e2 7.1e-1 7.506e0 7.506e0
1.91e2 7.1e-1 7.513e0 7.513e0
1.92e2 7.1e-1 7.519e0 7.519e0
1.93e2 7.1e-1 7.525e0 7.525e0
1.94e2 7.1e-1 7.531e0 7.531e0
1.95e2 7.1e-1 7.537e0 7.537e0
1.96e2 7.1e-1 7.544e0 7.544e0
1.97e2 7.1e-1 7.55e0 7.55e0
1.98e2 7.1e-1 7.556e0 7.556e0
1.99e2 7.1e-1 7.562e0 7.562e0
2.0e2 7.1e-1 7.568e0 7.568e0

5.0e0 7.2e-1 5.441e0 5.441e0
6.0e0 7.2e-1 5.225e0 5.225e0
7.0e0 7.2e-1 5.049e0 5.049e0
8.0e0 7.2e-1 4.929e0 4.929e0
9.0e0 7.2e-1 4.875e0 4.875e0
1.0e1 7.2e-1 4.87e0 4.87e0
1.1e1 7.2e-1 4.891e0 4.891e0
1.2e1 7.2e-1 4.918e0 4.918e0
1.3e1 7.2e-1 4.946e0 4.946e0
1.4e1 7.2e-1 4.976e0 4.976e0
1.5e1 7.2e-1 5.01e0 5.01e0
1.6e1 7.2e-1 5.047e0 5.047e0
1.7e1 7.2e-1 5.086e0 5.086e0
1.8e1 7.2e-1 5.125e0 5.125e0
1.9e1 7.2e-1 5.163e0 5.163e0
2.0e1 7.2e-1 5.201e0 5.201e0
2.1e1 7.2e-1 5.238e0 5.238e0
2.2e1 7.2e-1 5.275e0 5.275e0
2.3e1 7.2e-1 5.311e0 5.311e0
2.4e1 7.2e-1 5.347e0 5.347e0
2.5e1 7.2e-1 5.381e0 5.381e0
2.6e1 7.2e-1 5.415e0 5.415e0
2.7e1 7.2e-1 5.448e0 5.448e0
2.8e1 7.2e-1 5.481e0 5.481e0
2.9e1 7.2e-1 5.512e0 5.512e0
3.0e1 7.2e-1 5.543e0 5.543e0
3.1e1 7.2e-1 5.573e0 5.573e0
3.2e1 7.2e-1 5.602e0 5.602e0
3.3e1 7.2e-1 5.631e0 5.631e0
3.4e1 7.2e-1 5.659e0 5.659e0
3.5e1 7.2e-1 5.686e0 5.686e0
3.6e1 7.2e-1 5.713e0 5.713e0
3.7e1 7.2e-1 5.739e0 5.739e0
3.8e1 7.2e-1 5.765e0 5.765e0
3.9e1 7.2e-1 5.79e0 5.79e0
4.0e1 7.2e-1 5.815e0 5.815e0
4.1e1 7.2e-1 5.839e0 5.839e0
4.2e1 7.2e-1 5.863e0 5.863e0
4.3e1 7.2e-1 5.886e0 5.886e0
4.4e1 7.2e-1 5.908e0 5.908e0
4.5e1 7.2e-1 5.931e0 5.931e0
4.6e1 7.2e-1 5.953e0 5.953e0
4.7e1 7.2e-1 5.974e0 5.974e0
4.8e1 7.2e-1 5.995e0 5.995e0
4.9e1 7.2e-1 6.016e0 6.016e0
5.0e1 7.2e-1 6.036e0 6.036e0
5.1e1 7.2e-1 6.056e0 6.056e0
5.2e1 7.2e-1 6.076e0 6.076e0
5.3e1 7.2e-1 6.095e0 6.095e0
5.4e1 7.2e-1 6.115e0 6.115e0
5.5e1 7.2e-1 6.133e0 6.133e0
5.6e1 7.2e-1 6.152e0 6.152e0
5.7e1 7.2e-1 6.17e0 6.17e0
5.8e1 7.2e-1 6.188e0 6.188e0
5.9e1 7.2e-1 6.205e0 6.205e0
6.0e1 7.2e-1 6.223e0 6.223e0
6.1e1 7.2e-1 6.24e0 6.24e0
6.2e1 7.2e-1 6.257e0 6.257e0
6.3e1 7.2e-1 6.274e0 6.274e0
6.4e1 7.2e-1 6.29e0 6.29e0
6.5e1 7.2e-1 6.306e0 6.306e0
6.6e1 7.2e-1 6.322e0 6.322e0
6.7e1 7.2e-1 6.338e0 6.338e0
6.8e1 7.2e-1 6.354e0 6.354e0
6.9e1 7.2e-1 6.369e0 6.369e0
7.0e1 7.2e-1 6.384e0 6.384e0
7.1e1 7.2e-1 6.399e0 6.399e0
7.2e1 7.2e-1 6.414e0 6.414e0
7.3e1 7.2e-1 6.429e0 6.429e0
7.4e1 7.2e-1 6.443e0 6.443e0
7.5e1 7.2e-1 6.457e0 6.457e0
7.6e1 7.2e-1 6.472e0 6.472e0
7.7e1 7.2e-1 6.486e0 6.486e0
7.8e1 7.2e-1 6.499e0 6.499e0
7.9e1 7.2e-1 6.513e0 6.513e0
8.0e1 7.2e-1 6.527e0 6.527e0
8.1e1 7.2e-1 6.54e0 6.54e0
8.2e1 7.2e-1 6.553e0 6.553e0
8.3e1 7.2e-1 6.566e0 6.566e0
8.4e1 7.2e-1 6.579e0 6.579e0
8.5e1 7.2e-1 6.592e0 6.592e0
8.6e1 7.2e-1 6.605e0 6.605e0
8.7e1 7.2e-1 6.617e0 6.617e0
8.8e1 7.2e-1 6.63e0 6.63e0
8.9e1 7.2e-1 6.642e0 6.642e0
9.0e1 7.2e-1 6.654e0 6.654e0
9.1e1 7.2e-1 6.666e0 6.666e0
9.2e1 7.2e-1 6.678e0 6.678e0
9.3e1 7.2e-1 6.69e0 6.69e0
9.4e1 7.2e-1 6.702e0 6.702e0
9.5e1 7.2e-1 6.713e0 6.713e0
9.6e1 7.2e-1 6.725e0 6.725e0
9.7e1 7.2e-1 6.736e0 6.736e0
9.8e1 7.2e-1 6.748e0 6.748e0
9.9e1 7.2e-1 6.759e0 6.759e0
1.0e2 7.2e-1 6.77e0 6.77e0
1.01e2 7.2e-1 6.781e0 6.781e0
1.02e2 7.2e-1 6.792e0 6.792e0
1.03e2 7.2e-1 6.803e0 6.803e0
1.04e2 7.2e-1 6.814e0 6.814e0
1.05e2 7.2e-1 6.824e0 6.824e0
1.06e2 7.2e-1 6.835e0 6.835e0
1.07e2 7.2e-1 6.845e0 6.845e0
1.08e2 7.2e-1 6.856e0 6.856e0
1.09e2 7.2e-1 6.866e0 6.866e0
1.1e2 7.2e-1 6.876e0 6.876e0
1.11e2 7.2e-1 6.886e0 6.886e0
1.12e2 7.2e-1 6.896e0 6.896e0
1.13e2 7.2e-1 6.906e0 6.906e0
1.14e2 7.2e-1 6.916e0 6.916e0
1.15e2 7.2e-1 6.926e0 6.926e0
1.16e2 7.2e-1 6.936e0 6.936e0
1.17e2 7.2e-1 6.946e0 6.946e0
1.18e2 7.2e-1 6.955e0 6.955e0
1.19e2 7.2e-1 6.965e0 6.965e0
1.2e2 7.2e-1 6.974e0 6.974e0
1.21e2 7.2e-1 6.984e0 6.984e0
1.22e2 7.2e-1 6.993e0 6.993e0
1.23e2 7.2e-1 7.002e0 7.002e0
1.24e2 7.2e-1 7.011e0 7.011e0
1.25e2 7.2e-1 7.02e0 7.02e0
1.26e2 7.2e-1 7.03e0 7.03e0
1.27e2 7.2e-1 7.039e0 7.039e0
1.28e2 7.2e-1 7.048e0 7.048e0
1.29e2 7.2e-1 7.056e0 7.056e0
1.3e2 7.2e-1 7.065e0 7.065e0
1.31e2 7.2e-1 7.074e0 7.074e0
1.32e2 7.2e-1 7.083e0 7.083e0
1.33e2 7.2e-1 7.091e0 7.091e0
1.34e2 7.2e-1 7.1e0 7.1e0
1.35e2 7.2e-1 7.109e0 7.109e0
1.36e2 7.2e-1 7.117e0 7.117e0
1.37e2 7.2e-1 7.125e0 7.125e0
1.38e2 7.2e-1 7.134e0 7.134e0
1.39e2 7.2e-1 7.142e0 7.142e0
1.4e2 7.2e-1 7.15e0 7.15e0
1.41e2 7.2e-1 7.159e0 7.159e0
1.42e2 7.2e-1 7.167e0 7.167e0
1.43e2 7.2e-1 7.175e0 7.175e0
1.44e2 7.2e-1 7.183e0 7.183e0
1.45e2 7.2e-1 7.191e0 7.191e0
1.46e2 7.2e-1 7.199e0 7.199e0
1.47e2 7.2e-1 7.207e0 7.207e0
1.48e2 7.2e-1 7.215e0 7.215e0
1.49e2 7.2e-1 7.223e0 7.223e0
1.5e2 7.2e-1 7.23e0 7.23e0
1.51e2 7.2e-1 7.238e0 7.238e0
1.52e2 7.2e-1 7.246e0 7.246e0
1.53e2 7.2e-1 7.253e0 7.253e0
1.54e2 7.2e-1 7.261e0 7.261e0
1.55e2 7.2e-1 7.269e0 7.269e0
1.56e2 7.2e-1 7.276e0 7.276e0
1.57e2 7.2e-1 7.284e0 7.284e0
1.58e2 7.2e-1 7.291e0 7.291e0
1.59e2 7.2e-1 7.298e0 7.298e0
1.6e2 7.2e-1 7.306e0 7.306e0
1.61e2 7.2e-1 7.313e0 7.313e0
1.62e2 7.2e-1 7.32e0 7.32e0
1.63e2 7.2e-1 7.328e0 7.328e0
1.64e2 7.2e-1 7.335e0 7.335e0
1.65e2 7.2e-1 7.342e0 7.342e0
1.66e2 7.2e-1 7.349e0 7.349e0
1.67e2 7.2e-1 7.356e0 7.356e0
1.68e2 7.2e-1 7.363e0 7.363e0
1.69e2 7.2e-1 7.37e0 7.37e0
1.7e2 7.2e-1 7.377e0 7.377e0
1.71e2 7.2e-1 7.384e0 7.384e0
1.72e2 7.2e-1 7.391e0 7.391e0
1.73e2 7.2e-1 7.398e0 7.398e0
1.74e2 7.2e-1 7.405e0 7.405e0
1.75e2 7.2e-1 7.411e0 7.411e0
1.76e2 7.2e-1 7.418e0 7.418e0
1.77e2 7.2e-1 7.425e0 7.425e0
1.78e2 7.2e-1 7.432e0 7.432e0
1.79e2 7.2e-1 7.438e0 7.438e0
1.8e2 7.2e-1 7.445e0 7.445e0
1.81e2 7.2e-1 7.451e0 7.451e0
1.82e2 7.2e-1 7.458e0 7.458e0
1.83e2 7.2e-1 7.465e0 7.465e0
1.84e2 7.2e-1 7.471e0 7.471e0
1.85e2 7.2e-1 7.477e0 7.477e0
1.86e2 7.2e-1 7.484e0 7.484e0
1.87e2 7.2e-1 7.49e0 7.49e0
1.88e2 7.2e-1 7.497e0 7.497e0
1.89e2 7.2e-1 7.503e0 7.503e0
1.9e2 7.2e-1 7.509e0 7.509e0
1.91e2 7.2e-1 7.516e0 7.516e0
1.92e2 7.2e-1 7.522e0 7.522e0
1.93e2 7.2e-1 7.528e0 7.528e0
1.94e2 7.2e-1 7.534e0 7.534e0
1.95e2 7.2e-1 7.54e0 7.54e0
1.96e2 7.2e-1 7.547e0 7.547e0
1.97e2 7.2e-1 7.553e0 7.553e0
1.98e2 7.2e-1 7.559e0 7.559e0
1.99e2 7.2e-1 7.565e0 7.565e0
2.0e2 7.2e-1 7.571e0 7.571e0

5.0e0 7.3e-1 5.415e0 5.415e0
6.0e0 7.3e-1 5.204e0 5.204e0
7.0e0 7.3e-1 5.031e0 5.031e0
8.0e0 7.3e-1 4.915e0 4.915e0
9.0e0 7.3e-1 4.863e0 4.863e0
1.0e1 7.3e-1 4.86e0 4.86e0
1.1e1 7.3e-1 4.883e0 4.883e0
1.2e1 7.3e-1 4.912e0 4.912e0
1.3e1 7.3e-1 4.941e0 4.941e0
1.4e1 7.3e-1 4.972e0 4.972e0
1.5e1 7.3e-1 5.007e0 5.007e0
1.6e1 7.3e-1 5.045e0 5.045e0
1.7e1 7.3e-1 5.085e0 5.085e0
1.8e1 7.3e-1 5.125e0 5.125e0
1.9e1 7.3e-1 5.164e0 5.164e0
2.0e1 7.3e-1 5.202e0 5.202e0
2.1e1 7.3e-1 5.24e0 5.24e0
2.2e1 7.3e-1 5.277e0 5.277e0
2.3e1 7.3e-1 5.314e0 5.314e0
2.4e1 7.3e-1 5.349e0 5.349e0
2.5e1 7.3e-1 5.384e0 5.384e0
2.6e1 7.3e-1 5.418e0 5.418e0
2.7e1 7.3e-1 5.452e0 5.452e0
2.8e1 7.3e-1 5.484e0 5.484e0
2.9e1 7.3e-1 5.516e0 5.516e0
3.0e1 7.3e-1 5.547e0 5.547e0
3.1e1 7.3e-1 5.577e0 5.577e0
3.2e1 7.3e-1 5.607e0 5.607e0
3.3e1 7.3e-1 5.635e0 5.635e0
3.4e1 7.3e-1 5.664e0 5.664e0
3.5e1 7.3e-1 5.691e0 5.691e0
3.6e1 7.3e-1 5.718e0 5.718e0
3.7e1 7.3e-1 5.744e0 5.744e0
3.8e1 7.3e-1 5.77e0 5.77e0
3.9e1 7.3e-1 5.795e0 5.795e0
4.0e1 7.3e-1 5.82e0 5.82e0
4.1e1 7.3e-1 5.844e0 5.844e0
4.2e1 7.3e-1 5.868e0 5.868e0
4.3e1 7.3e-1 5.891e0 5.891e0
4.4e1 7.3e-1 5.914e0 5.914e0
4.5e1 7.3e-1 5.936e0 5.936e0
4.6e1 7.3e-1 5.958e0 5.958e0
4.7e1 7.3e-1 5.979e0 5.979e0
4.8e1 7.3e-1 6.001e0 6.001e0
4.9e1 7.3e-1 6.021e0 6.021e0
5.0e1 7.3e-1 6.042e0 6.042e0
5.1e1 7.3e-1 6.062e0 6.062e0
5.2e1 7.3e-1 6.081e0 6.081e0
5.3e1 7.3e-1 6.101e0 6.101e0
5.4e1 7.3e-1 6.12e0 6.12e0
5.5e1 7.3e-1 6.139e0 6.139e0
5.6e1 7.3e-1 6.157e0 6.157e0
5.7e1 7.3e-1 6.175e0 6.175e0
5.8e1 7.3e-1 6.193e0 6.193e0
5.9e1 7.3e-1 6.211e0 6.211e0
6.0e1 7.3e-1 6.228e0 6.228e0
6.1e1 7.3e-1 6.245e0 6.245e0
6.2e1 7.3e-1 6.262e0 6.262e0
6.3e1 7.3e-1 6.279e0 6.279e0
6.4e1 7.3e-1 6.295e0 6.295e0
6.5e1 7.3e-1 6.311e0 6.311e0
6.6e1 7.3e-1 6.327e0 6.327e0
6.7e1 7.3e-1 6.343e0 6.343e0
6.8e1 7.3e-1 6.359e0 6.359e0
6.9e1 7.3e-1 6.374e0 6.374e0
7.0e1 7.3e-1 6.389e0 6.389e0
7.1e1 7.3e-1 6.404e0 6.404e0
7.2e1 7.3e-1 6.419e0 6.419e0
7.3e1 7.3e-1 6.434e0 6.434e0
7.4e1 7.3e-1 6.448e0 6.448e0
7.5e1 7.3e-1 6.462e0 6.462e0
7.6e1 7.3e-1 6.476e0 6.476e0
7.7e1 7.3e-1 6.49e0 6.49e0
7.8e1 7.3e-1 6.504e0 6.504e0
7.9e1 7.3e-1 6.518e0 6.518e0
8.0e1 7.3e-1 6.531e0 6.531e0
8.1e1 7.3e-1 6.545e0 6.545e0
8.2e1 7.3e-1 6.558e0 6.558e0
8.3e1 7.3e-1 6.571e0 6.571e0
8.4e1 7.3e-1 6.584e0 6.584e0
8.5e1 7.3e-1 6.597e0 6.597e0
8.6e1 7.3e-1 6.609e0 6.609e0
8.7e1 7.3e-1 6.622e0 6.622e0
8.8e1 7.3e-1 6.634e0 6.634e0
8.9e1 7.3e-1 6.647e0 6.647e0
9.0e1 7.3e-1 6.659e0 6.659e0
9.1e1 7.3e-1 6.671e0 6.671e0
9.2e1 7.3e-1 6.683e0 6.683e0
9.3e1 7.3e-1 6.695e0 6.695e0
9.4e1 7.3e-1 6.706e0 6.706e0
9.5e1 7.3e-1 6.718e0 6.718e0
9.6e1 7.3e-1 6.729e0 6.729e0
9.7e1 7.3e-1 6.741e0 6.741e0
9.8e1 7.3e-1 6.752e0 6.752e0
9.9e1 7.3e-1 6.763e0 6.763e0
1.0e2 7.3e-1 6.774e0 6.774e0
1.01e2 7.3e-1 6.785e0 6.785e0
1.02e2 7.3e-1 6.796e0 6.796e0
1.03e2 7.3e-1 6.807e0 6.807e0
1.04e2 7.3e-1 6.818e0 6.818e0
1.05e2 7.3e-1 6.828e0 6.828e0
1.06e2 7.3e-1 6.839e0 6.839e0
1.07e2 7.3e-1 6.849e0 6.849e0
1.08e2 7.3e-1 6.86e0 6.86e0
1.09e2 7.3e-1 6.87e0 6.87e0
1.1e2 7.3e-1 6.88e0 6.88e0
1.11e2 7.3e-1 6.89e0 6.89e0
1.12e2 7.3e-1 6.9e0 6.9e0
1.13e2 7.3e-1 6.91e0 6.91e0
1.14e2 7.3e-1 6.92e0 6.92e0
1.15e2 7.3e-1 6.93e0 6.93e0
1.16e2 7.3e-1 6.94e0 6.94e0
1.17e2 7.3e-1 6.95e0 6.95e0
1.18e2 7.3e-1 6.959e0 6.959e0
1.19e2 7.3e-1 6.969e0 6.969e0
1.2e2 7.3e-1 6.978e0 6.978e0
1.21e2 7.3e-1 6.988e0 6.988e0
1.22e2 7.3e-1 6.997e0 6.997e0
1.23e2 7.3e-1 7.006e0 7.006e0
1.24e2 7.3e-1 7.015e0 7.015e0
1.25e2 7.3e-1 7.024e0 7.024e0
1.26e2 7.3e-1 7.033e0 7.033e0
1.27e2 7.3e-1 7.042e0 7.042e0
1.28e2 7.3e-1 7.051e0 7.051e0
1.29e2 7.3e-1 7.06e0 7.06e0
1.3e2 7.3e-1 7.069e0 7.069e0
1.31e2 7.3e-1 7.078e0 7.078e0
1.32e2 7.3e-1 7.087e0 7.087e0
1.33e2 7.3e-1 7.095e0 7.095e0
1.34e2 7.3e-1 7.104e0 7.104e0
1.35e2 7.3e-1 7.112e0 7.112e0
1.36e2 7.3e-1 7.121e0 7.121e0
1.37e2 7.3e-1 7.129e0 7.129e0
1.38e2 7.3e-1 7.138e0 7.138e0
1.39e2 7.3e-1 7.146e0 7.146e0
1.4e2 7.3e-1 7.154e0 7.154e0
1.41e2 7.3e-1 7.162e0 7.162e0
1.42e2 7.3e-1 7.17e0 7.17e0
1.43e2 7.3e-1 7.179e0 7.179e0
1.44e2 7.3e-1 7.187e0 7.187e0
1.45e2 7.3e-1 7.195e0 7.195e0
1.46e2 7.3e-1 7.203e0 7.203e0
1.47e2 7.3e-1 7.21e0 7.21e0
1.48e2 7.3e-1 7.218e0 7.218e0
1.49e2 7.3e-1 7.226e0 7.226e0
1.5e2 7.3e-1 7.234e0 7.234e0
1.51e2 7.3e-1 7.242e0 7.242e0
1.52e2 7.3e-1 7.249e0 7.249e0
1.53e2 7.3e-1 7.257e0 7.257e0
1.54e2 7.3e-1 7.265e0 7.265e0
1.55e2 7.3e-1 7.272e0 7.272e0
1.56e2 7.3e-1 7.28e0 7.28e0
1.57e2 7.3e-1 7.287e0 7.287e0
1.58e2 7.3e-1 7.294e0 7.294e0
1.59e2 7.3e-1 7.302e0 7.302e0
1.6e2 7.3e-1 7.309e0 7.309e0
1.61e2 7.3e-1 7.316e0 7.316e0
1.62e2 7.3e-1 7.324e0 7.324e0
1.63e2 7.3e-1 7.331e0 7.331e0
1.64e2 7.3e-1 7.338e0 7.338e0
1.65e2 7.3e-1 7.345e0 7.345e0
1.66e2 7.3e-1 7.352e0 7.352e0
1.67e2 7.3e-1 7.359e0 7.359e0
1.68e2 7.3e-1 7.366e0 7.366e0
1.69e2 7.3e-1 7.373e0 7.373e0
1.7e2 7.3e-1 7.38e0 7.38e0
1.71e2 7.3e-1 7.387e0 7.387e0
1.72e2 7.3e-1 7.394e0 7.394e0
1.73e2 7.3e-1 7.401e0 7.401e0
1.74e2 7.3e-1 7.408e0 7.408e0
1.75e2 7.3e-1 7.415e0 7.415e0
1.76e2 7.3e-1 7.421e0 7.421e0
1.77e2 7.3e-1 7.428e0 7.428e0
1.78e2 7.3e-1 7.435e0 7.435e0
1.79e2 7.3e-1 7.441e0 7.441e0
1.8e2 7.3e-1 7.448e0 7.448e0
1.81e2 7.3e-1 7.455e0 7.455e0
1.82e2 7.3e-1 7.461e0 7.461e0
1.83e2 7.3e-1 7.468e0 7.468e0
1.84e2 7.3e-1 7.474e0 7.474e0
1.85e2 7.3e-1 7.481e0 7.481e0
1.86e2 7.3e-1 7.487e0 7.487e0
1.87e2 7.3e-1 7.493e0 7.493e0
1.88e2 7.3e-1 7.5e0 7.5e0
1.89e2 7.3e-1 7.506e0 7.506e0
1.9e2 7.3e-1 7.512e0 7.512e0
1.91e2 7.3e-1 7.519e0 7.519e0
1.92e2 7.3e-1 7.525e0 7.525e0
1.93e2 7.3e-1 7.531e0 7.531e0
1.94e2 7.3e-1 7.537e0 7.537e0
1.95e2 7.3e-1 7.543e0 7.543e0
1.96e2 7.3e-1 7.55e0 7.55e0
1.97e2 7.3e-1 7.556e0 7.556e0
1.98e2 7.3e-1 7.562e0 7.562e0
1.99e2 7.3e-1 7.568e0 7.568e0
2.0e2 7.3e-1 7.574e0 7.574e0

5.0e0 7.4e-1 5.39e0 5.39e0
6.0e0 7.4e-1 5.182e0 5.182e0
7.0e0 7.4e-1 5.014e0 5.014e0
8.0e0 7.4e-1 4.9e0 4.9e0
9.0e0 7.4e-1 4.851e0 4.851e0
1.0e1 7.4e-1 4.85e0 4.85e0
1.1e1 7.4e-1 4.875e0 4.875e0
1.2e1 7.4e-1 4.905e0 4.905e0
1.3e1 7.4e-1 4.936e0 4.936e0
1.4e1 7.4e-1 4.968e0 4.968e0
1.5e1 7.4e-1 5.004e0 5.004e0
1.6e1 7.4e-1 5.044e0 5.044e0
1.7e1 7.4e-1 5.084e0 5.084e0
1.8e1 7.4e-1 5.125e0 5.125e0
1.9e1 7.4e-1 5.164e0 5.164e0
2.0e1 7.4e-1 5.203e0 5.203e0
2.1e1 7.4e-1 5.241e0 5.241e0
2.2e1 7.4e-1 5.279e0 5.279e0
2.3e1 7.4e-1 5.316e0 5.316e0
2.4e1 7.4e-1 5.352e0 5.352e0
2.5e1 7.4e-1 5.387e0 5.387e0
2.6e1 7.4e-1 5.422e0 5.422e0
2.7e1 7.4e-1 5.455e0 5.455e0
2.8e1 7.4e-1 5.488e0 5.488e0
2.9e1 7.4e-1 5.52e0 5.52e0
3.0e1 7.4e-1 5.551e0 5.551e0
3.1e1 7.4e-1 5.581e0 5.581e0
3.2e1 7.4e-1 5.611e0 5.611e0
3.3e1 7.4e-1 5.64e0 5.64e0
3.4e1 7.4e-1 5.668e0 5.668e0
3.5e1 7.4e-1 5.696e0 5.696e0
3.6e1 7.4e-1 5.723e0 5.723e0
3.7e1 7.4e-1 5.749e0 5.749e0
3.8e1 7.4e-1 5.775e0 5.775e0
3.9e1 7.4e-1 5.8e0 5.8e0
4.0e1 7.4e-1 5.825e0 5.825e0
4.1e1 7.4e-1 5.849e0 5.849e0
4.2e1 7.4e-1 5.873e0 5.873e0
4.3e1 7.4e-1 5.896e0 5.896e0
4.4e1 7.4e-1 5.919e0 5.919e0
4.5e1 7.4e-1 5.941e0 5.941e0
4.6e1 7.4e-1 5.963e0 5.963e0
4.7e1 7.4e-1 5.985e0 5.985e0
4.8e1 7.4e-1 6.006e0 6.006e0
4.9e1 7.4e-1 6.027e0 6.027e0
5.0e1 7.4e-1 6.047e0 6.047e0
5.1e1 7.4e-1 6.067e0 6.067e0
5.2e1 7.4e-1 6.087e0 6.087e0
5.3e1 7.4e-1 6.106e0 6.106e0
5.4e1 7.4e-1 6.125e0 6.125e0
5.5e1 7.4e-1 6.144e0 6.144e0
5.6e1 7.4e-1 6.162e0 6.162e0
5.7e1 7.4e-1 6.18e0 6.18e0
5.8e1 7.4e-1 6.198e0 6.198e0
5.9e1 7.4e-1 6.216e0 6.216e0
6.0e1 7.4e-1 6.233e0 6.233e0
6.1e1 7.4e-1 6.25e0 6.25e0
6.2e1 7.4e-1 6.267e0 6.267e0
6.3e1 7.4e-1 6.284e0 6.284e0
6.4e1 7.4e-1 6.3e0 6.3e0
6.5e1 7.4e-1 6.316e0 6.316e0
6.6e1 7.4e-1 6.332e0 6.332e0
6.7e1 7.4e-1 6.348e0 6.348e0
6.8e1 7.4e-1 6.364e0 6.364e0
6.9e1 7.4e-1 6.379e0 6.379e0
7.0e1 7.4e-1 6.394e0 6.394e0
7.1e1 7.4e-1 6.409e0 6.409e0
7.2e1 7.4e-1 6.424e0 6.424e0
7.3e1 7.4e-1 6.439e0 6.439e0
7.4e1 7.4e-1 6.453e0 6.453e0
7.5e1 7.4e-1 6.467e0 6.467e0
7.6e1 7.4e-1 6.481e0 6.481e0
7.7e1 7.4e-1 6.495e0 6.495e0
7.8e1 7.4e-1 6.509e0 6.509e0
7.9e1 7.4e-1 6.523e0 6.523e0
8.0e1 7.4e-1 6.536e0 6.536e0
8.1e1 7.4e-1 6.549e0 6.549e0
8.2e1 7.4e-1 6.563e0 6.563e0
8.3e1 7.4e-1 6.576e0 6.576e0
8.4e1 7.4e-1 6.589e0 6.589e0
8.5e1 7.4e-1 6.601e0 6.601e0
8.6e1 7.4e-1 6.614e0 6.614e0
8.7e1 7.4e-1 6.627e0 6.627e0
8.8e1 7.4e-1 6.639e0 6.639e0
8.9e1 7.4e-1 6.651e0 6.651e0
9.0e1 7.4e-1 6.663e0 6.663e0
9.1e1 7.4e-1 6.675e0 6.675e0
9.2e1 7.4e-1 6.687e0 6.687e0
9.3e1 7.4e-1 6.699e0 6.699e0
9.4e1 7.4e-1 6.711e0 6.711e0
9.5e1 7.4e-1 6.722e0 6.722e0
9.6e1 7.4e-1 6.734e0 6.734e0
9.7e1 7.4e-1 6.745e0 6.745e0
9.8e1 7.4e-1 6.757e0 6.757e0
9.9e1 7.4e-1 6.768e0 6.768e0
1.0e2 7.4e-1 6.779e0 6.779e0
1.01e2 7.4e-1 6.79e0 6.79e0
1.02e2 7.4e-1 6.801e0 6.801e0
1.03e2 7.4e-1 6.811e0 6.811e0
1.04e2 7.4e-1 6.822e0 6.822e0
1.05e2 7.4e-1 6.833e0 6.833e0
1.06e2 7.4e-1 6.843e0 6.843e0
1.07e2 7.4e-1 6.854e0 6.854e0
1.08e2 7.4e-1 6.864e0 6.864e0
1.09e2 7.4e-1 6.874e0 6.874e0
1.1e2 7.4e-1 6.885e0 6.885e0
1.11e2 7.4e-1 6.895e0 6.895e0
1.12e2 7.4e-1 6.905e0 6.905e0
1.13e2 7.4e-1 6.915e0 6.915e0
1.14e2 7.4e-1 6.925e0 6.925e0
1.15e2 7.4e-1 6.934e0 6.934e0
1.16e2 7.4e-1 6.944e0 6.944e0
1.17e2 7.4e-1 6.954e0 6.954e0
1.18e2 7.4e-1 6.963e0 6.963e0
1.19e2 7.4e-1 6.973e0 6.973e0
1.2e2 7.4e-1 6.982e0 6.982e0
1.21e2 7.4e-1 6.992e0 6.992e0
1.22e2 7.4e-1 7.001e0 7.001e0
1.23e2 7.4e-1 7.01e0 7.01e0
1.24e2 7.4e-1 7.019e0 7.019e0
1.25e2 7.4e-1 7.028e0 7.028e0
1.26e2 7.4e-1 7.037e0 7.037e0
1.27e2 7.4e-1 7.046e0 7.046e0
1.28e2 7.4e-1 7.055e0 7.055e0
1.29e2 7.4e-1 7.064e0 7.064e0
1.3e2 7.4e-1 7.073e0 7.073e0
1.31e2 7.4e-1 7.082e0 7.082e0
1.32e2 7.4e-1 7.09e0 7.09e0
1.33e2 7.4e-1 7.099e0 7.099e0
1.34e2 7.4e-1 7.108e0 7.108e0
1.35e2 7.4e-1 7.116e0 7.116e0
1.36e2 7.4e-1 7.125e0 7.125e0
1.37e2 7.4e-1 7.133e0 7.133e0
1.38e2 7.4e-1 7.141e0 7.141e0
1.39e2 7.4e-1 7.15e0 7.15e0
1.4e2 7.4e-1 7.158e0 7.158e0
1.41e2 7.4e-1 7.166e0 7.166e0
1.42e2 7.4e-1 7.174e0 7.174e0
1.43e2 7.4e-1 7.182e0 7.182e0
1.44e2 7.4e-1 7.19e0 7.19e0
1.45e2 7.4e-1 7.198e0 7.198e0
1.46e2 7.4e-1 7.206e0 7.206e0
1.47e2 7.4e-1 7.214e0 7.214e0
1.48e2 7.4e-1 7.222e0 7.222e0
1.49e2 7.4e-1 7.23e0 7.23e0
1.5e2 7.4e-1 7.238e0 7.238e0
1.51e2 7.4e-1 7.245e0 7.245e0
1.52e2 7.4e-1 7.253e0 7.253e0
1.53e2 7.4e-1 7.261e0 7.261e0
1.54e2 7.4e-1 7.268e0 7.268e0
1.55e2 7.4e-1 7.276e0 7.276e0
1.56e2 7.4e-1 7.283e0 7.283e0
1.57e2 7.4e-1 7.291e0 7.291e0
1.58e2 7.4e-1 7.298e0 7.298e0
1.59e2 7.4e-1 7.305e0 7.305e0
1.6e2 7.4e-1 7.313e0 7.313e0
1.61e2 7.4e-1 7.32e0 7.32e0
1.62e2 7.4e-1 7.327e0 7.327e0
1.63e2 7.4e-1 7.334e0 7.334e0
1.64e2 7.4e-1 7.342e0 7.342e0
1.65e2 7.4e-1 7.349e0 7.349e0
1.66e2 7.4e-1 7.356e0 7.356e0
1.67e2 7.4e-1 7.363e0 7.363e0
1.68e2 7.4e-1 7.37e0 7.37e0
1.69e2 7.4e-1 7.377e0 7.377e0
1.7e2 7.4e-1 7.384e0 7.384e0
1.71e2 7.4e-1 7.391e0 7.391e0
1.72e2 7.4e-1 7.398e0 7.398e0
1.73e2 7.4e-1 7.404e0 7.404e0
1.74e2 7.4e-1 7.411e0 7.411e0
1.75e2 7.4e-1 7.418e0 7.418e0
1.76e2 7.4e-1 7.425e0 7.425e0
1.77e2 7.4e-1 7.431e0 7.431e0
1.78e2 7.4e-1 7.438e0 7.438e0
1.79e2 7.4e-1 7.445e0 7.445e0
1.8e2 7.4e-1 7.451e0 7.451e0
1.81e2 7.4e-1 7.458e0 7.458e0
1.82e2 7.4e-1 7.464e0 7.464e0
1.83e2 7.4e-1 7.471e0 7.471e0
1.84e2 7.4e-1 7.477e0 7.477e0
1.85e2 7.4e-1 7.484e0 7.484e0
1.86e2 7.4e-1 7.49e0 7.49e0
1.87e2 7.4e-1 7.497e0 7.497e0
1.88e2 7.4e-1 7.503e0 7.503e0
1.89e2 7.4e-1 7.509e0 7.509e0
1.9e2 7.4e-1 7.516e0 7.516e0
1.91e2 7.4e-1 7.522e0 7.522e0
1.92e2 7.4e-1 7.528e0 7.528e0
1.93e2 7.4e-1 7.534e0 7.534e0
1.94e2 7.4e-1 7.54e0 7.54e0
1.95e2 7.4e-1 7.547e0 7.547e0
1.96e2 7.4e-1 7.553e0 7.553e0
1.97e2 7.4e-1 7.559e0 7.559e0
1.98e2 7.4e-1 7.565e0 7.565e0
1.99e2 7.4e-1 7.571e0 7.571e0
2.0e2 7.4e-1 7.577e0 7.577e0

5.0e0 7.5e-1 5.363e0 5.363e0
6.0e0 7.5e-1 5.16e0 5.16e0
7.0e0 7.5e-1 4.995e0 4.995e0
8.0e0 7.5e-1 4.885e0 4.885e0
9.0e0 7.5e-1 4.838e0 4.838e0
1.0e1 7.5e-1 4.84e0 4.84e0
1.1e1 7.5e-1 4.867e0 4.867e0
1.2e1 7.5e-1 4.899e0 4.899e0
1.3e1 7.5e-1 4.931e0 4.931e0
1.4e1 7.5e-1 4.964e0 4.964e0
1.5e1 7.5e-1 5.002e0 5.002e0
1.6e1 7.5e-1 5.042e0 5.042e0
1.7e1 7.5e-1 5.083e0 5.083e0
1.8e1 7.5e-1 5.124e0 5.124e0
1.9e1 7.5e-1 5.165e0 5.165e0
2.0e1 7.5e-1 5.204e0 5.204e0
2.1e1 7.5e-1 5.243e0 5.243e0
2.2e1 7.5e-1 5.281e0 5.281e0
2.3e1 7.5e-1 5.318e0 5.318e0
2.4e1 7.5e-1 5.355e0 5.355e0
2.5e1 7.5e-1 5.39e0 5.39e0
2.6e1 7.5e-1 5.425e0 5.425e0
2.7e1 7.5e-1 5.459e0 5.459e0
2.8e1 7.5e-1 5.492e0 5.492e0
2.9e1 7.5e-1 5.524e0 5.524e0
3.0e1 7.5e-1 5.555e0 5.555e0
3.1e1 7.5e-1 5.586e0 5.586e0
3.2e1 7.5e-1 5.616e0 5.616e0
3.3e1 7.5e-1 5.645e0 5.645e0
3.4e1 7.5e-1 5.673e0 5.673e0
3.5e1 7.5e-1 5.701e0 5.701e0
3.6e1 7.5e-1 5.728e0 5.728e0
3.7e1 7.5e-1 5.754e0 5.754e0
3.8e1 7.5e-1 5.78e0 5.78e0
3.9e1 7.5e-1 5.805e0 5.805e0
4.0e1 7.5e-1 5.83e0 5.83e0
4.1e1 7.5e-1 5.854e0 5.854e0
4.2e1 7.5e-1 5.878e0 5.878e0
4.3e1 7.5e-1 5.901e0 5.901e0
4.4e1 7.5e-1 5.924e0 5.924e0
4.5e1 7.5e-1 5.947e0 5.947e0
4.6e1 7.5e-1 5.969e0 5.969e0
4.7e1 7.5e-1 5.99e0 5.99e0
4.8e1 7.5e-1 6.011e0 6.011e0
4.9e1 7.5e-1 6.032e0 6.032e0
5.0e1 7.5e-1 6.052e0 6.052e0
5.1e1 7.5e-1 6.072e0 6.072e0
5.2e1 7.5e-1 6.092e0 6.092e0
5.3e1 7.5e-1 6.112e0 6.112e0
5.4e1 7.5e-1 6.131e0 6.131e0
5.5e1 7.5e-1 6.149e0 6.149e0
5.6e1 7.5e-1 6.168e0 6.168e0
5.7e1 7.5e-1 6.186e0 6.186e0
5.8e1 7.5e-1 6.204e0 6.204e0
5.9e1 7.5e-1 6.221e0 6.221e0
6.0e1 7.5e-1 6.239e0 6.239e0
6.1e1 7.5e-1 6.256e0 6.256e0
6.2e1 7.5e-1 6.273e0 6.273e0
6.3e1 7.5e-1 6.289e0 6.289e0
6.4e1 7.5e-1 6.306e0 6.306e0
6.5e1 7.5e-1 6.322e0 6.322e0
6.6e1 7.5e-1 6.338e0 6.338e0
6.7e1 7.5e-1 6.353e0 6.353e0
6.8e1 7.5e-1 6.369e0 6.369e0
6.9e1 7.5e-1 6.384e0 6.384e0
7.0e1 7.5e-1 6.399e0 6.399e0
7.1e1 7.5e-1 6.414e0 6.414e0
7.2e1 7.5e-1 6.429e0 6.429e0
7.3e1 7.5e-1 6.444e0 6.444e0
7.4e1 7.5e-1 6.458e0 6.458e0
7.5e1 7.5e-1 6.472e0 6.472e0
7.6e1 7.5e-1 6.486e0 6.486e0
7.7e1 7.5e-1 6.5e0 6.5e0
7.8e1 7.5e-1 6.514e0 6.514e0
7.9e1 7.5e-1 6.528e0 6.528e0
8.0e1 7.5e-1 6.541e0 6.541e0
8.1e1 7.5e-1 6.554e0 6.554e0
8.2e1 7.5e-1 6.568e0 6.568e0
8.3e1 7.5e-1 6.581e0 6.581e0
8.4e1 7.5e-1 6.594e0 6.594e0
8.5e1 7.5e-1 6.606e0 6.606e0
8.6e1 7.5e-1 6.619e0 6.619e0
8.7e1 7.5e-1 6.631e0 6.631e0
8.8e1 7.5e-1 6.644e0 6.644e0
8.9e1 7.5e-1 6.656e0 6.656e0
9.0e1 7.5e-1 6.668e0 6.668e0
9.1e1 7.5e-1 6.68e0 6.68e0
9.2e1 7.5e-1 6.692e0 6.692e0
9.3e1 7.5e-1 6.704e0 6.704e0
9.4e1 7.5e-1 6.715e0 6.715e0
9.5e1 7.5e-1 6.727e0 6.727e0
9.6e1 7.5e-1 6.739e0 6.739e0
9.7e1 7.5e-1 6.75e0 6.75e0
9.8e1 7.5e-1 6.761e0 6.761e0
9.9e1 7.5e-1 6.772e0 6.772e0
1.0e2 7.5e-1 6.783e0 6.783e0
1.01e2 7.5e-1 6.794e0 6.794e0
1.02e2 7.5e-1 6.805e0 6.805e0
1.03e2 7.5e-1 6.816e0 6.816e0
1.04e2 7.5e-1 6.827e0 6.827e0
1.05e2 7.5e-1 6.837e0 6.837e0
1.06e2 7.5e-1 6.848e0 6.848e0
1.07e2 7.5e-1 6.858e0 6.858e0
1.08e2 7.5e-1 6.868e0 6.868e0
1.09e2 7.5e-1 6.879e0 6.879e0
1.1e2 7.5e-1 6.889e0 6.889e0
1.11e2 7.5e-1 6.899e0 6.899e0
1.12e2 7.5e-1 6.909e0 6.909e0
1.13e2 7.5e-1 6.919e0 6.919e0
1.14e2 7.5e-1 6.929e0 6.929e0
1.15e2 7.5e-1 6.939e0 6.939e0
1.16e2 7.5e-1 6.948e0 6.948e0
1.17e2 7.5e-1 6.958e0 6.958e0
1.18e2 7.5e-1 6.967e0 6.967e0
1.19e2 7.5e-1 6.977e0 6.977e0
1.2e2 7.5e-1 6.986e0 6.986e0
1.21e2 7.5e-1 6.996e0 6.996e0
1.22e2 7.5e-1 7.005e0 7.005e0
1.23e2 7.5e-1 7.014e0 7.014e0
1.24e2 7.5e-1 7.023e0 7.023e0
1.25e2 7.5e-1 7.032e0 7.032e0
1.26e2 7.5e-1 7.041e0 7.041e0
1.27e2 7.5e-1 7.05e0 7.05e0
1.28e2 7.5e-1 7.059e0 7.059e0
1.29e2 7.5e-1 7.068e0 7.068e0
1.3e2 7.5e-1 7.077e0 7.077e0
1.31e2 7.5e-1 7.086e0 7.086e0
1.32e2 7.5e-1 7.094e0 7.094e0
1.33e2 7.5e-1 7.103e0 7.103e0
1.34e2 7.5e-1 7.111e0 7.111e0
1.35e2 7.5e-1 7.12e0 7.12e0
1.36e2 7.5e-1 7.128e0 7.128e0
1.37e2 7.5e-1 7.137e0 7.137e0
1.38e2 7.5e-1 7.145e0 7.145e0
1.39e2 7.5e-1 7.153e0 7.153e0
1.4e2 7.5e-1 7.162e0 7.162e0
1.41e2 7.5e-1 7.17e0 7.17e0
1.42e2 7.5e-1 7.178e0 7.178e0
1.43e2 7.5e-1 7.186e0 7.186e0
1.44e2 7.5e-1 7.194e0 7.194e0
1.45e2 7.5e-1 7.202e0 7.202e0
1.46e2 7.5e-1 7.21e0 7.21e0
1.47e2 7.5e-1 7.218e0 7.218e0
1.48e2 7.5e-1 7.226e0 7.226e0
1.49e2 7.5e-1 7.233e0 7.233e0
1.5e2 7.5e-1 7.241e0 7.241e0
1.51e2 7.5e-1 7.249e0 7.249e0
1.52e2 7.5e-1 7.257e0 7.257e0
1.53e2 7.5e-1 7.264e0 7.264e0
1.54e2 7.5e-1 7.272e0 7.272e0
1.55e2 7.5e-1 7.279e0 7.279e0
1.56e2 7.5e-1 7.287e0 7.287e0
1.57e2 7.5e-1 7.294e0 7.294e0
1.58e2 7.5e-1 7.302e0 7.302e0
1.59e2 7.5e-1 7.309e0 7.309e0
1.6e2 7.5e-1 7.316e0 7.316e0
1.61e2 7.5e-1 7.323e0 7.323e0
1.62e2 7.5e-1 7.331e0 7.331e0
1.63e2 7.5e-1 7.338e0 7.338e0
1.64e2 7.5e-1 7.345e0 7.345e0
1.65e2 7.5e-1 7.352e0 7.352e0
1.66e2 7.5e-1 7.359e0 7.359e0
1.67e2 7.5e-1 7.366e0 7.366e0
1.68e2 7.5e-1 7.373e0 7.373e0
1.69e2 7.5e-1 7.38e0 7.38e0
1.7e2 7.5e-1 7.387e0 7.387e0
1.71e2 7.5e-1 7.394e0 7.394e0
1.72e2 7.5e-1 7.401e0 7.401e0
1.73e2 7.5e-1 7.408e0 7.408e0
1.74e2 7.5e-1 7.415e0 7.415e0
1.75e2 7.5e-1 7.421e0 7.421e0
1.76e2 7.5e-1 7.428e0 7.428e0
1.77e2 7.5e-1 7.435e0 7.435e0
1.78e2 7.5e-1 7.441e0 7.441e0
1.79e2 7.5e-1 7.448e0 7.448e0
1.8e2 7.5e-1 7.455e0 7.455e0
1.81e2 7.5e-1 7.461e0 7.461e0
1.82e2 7.5e-1 7.468e0 7.468e0
1.83e2 7.5e-1 7.474e0 7.474e0
1.84e2 7.5e-1 7.481e0 7.481e0
1.85e2 7.5e-1 7.487e0 7.487e0
1.86e2 7.5e-1 7.493e0 7.493e0
1.87e2 7.5e-1 7.5e0 7.5e0
1.88e2 7.5e-1 7.506e0 7.506e0
1.89e2 7.5e-1 7.512e0 7.512e0
1.9e2 7.5e-1 7.519e0 7.519e0
1.91e2 7.5e-1 7.525e0 7.525e0
1.92e2 7.5e-1 7.531e0 7.531e0
1.93e2 7.5e-1 7.537e0 7.537e0
1.94e2 7.5e-1 7.543e0 7.543e0
1.95e2 7.5e-1 7.55e0 7.55e0
1.96e2 7.5e-1 7.556e0 7.556e0
1.97e2 7.5e-1 7.562e0 7.562e0
1.98e2 7.5e-1 7.568e0 7.568e0
1.99e2 7.5e-1 7.574e0 7.574e0
2.0e2 7.5e-1 7.58e0 7.58e0

5.0e0 7.6e-1 5.336e0 5.336e0
6.0e0 7.6e-1 5.138e0 5.138e0
7.0e0 7.6e-1 4.977e0 4.977e0
8.0e0 7.6e-1 4.869e0 4.869e0
9.0e0 7.6e-1 4.826e0 4.826e0
1.0e1 7.6e-1 4.829e0 4.829e0
1.1e1 7.6e-1 4.858e0 4.858e0
1.2e1 7.6e-1 4.892e0 4.892e0
1.3e1 7.6e-1 4.925e0 4.925e0
1.4e1 7.6e-1 4.96e0 4.96e0
1.5e1 7.6e-1 4.999e0 4.999e0
1.6e1 7.6e-1 5.04e0 5.04e0
1.7e1 7.6e-1 5.082e0 5.082e0
1.8e1 7.6e-1 5.124e0 5.124e0
1.9e1 7.6e-1 5.165e0 5.165e0
2.0e1 7.6e-1 5.205e0 5.205e0
2.1e1 7.6e-1 5.245e0 5.245e0
2.2e1 7.6e-1 5.283e0 5.283e0
2.3e1 7.6e-1 5.321e0 5.321e0
2.4e1 7.6e-1 5.358e0 5.358e0
2.5e1 7.6e-1 5.394e0 5.394e0
2.6e1 7.6e-1 5.429e0 5.429e0
2.7e1 7.6e-1 5.463e0 5.463e0
2.8e1 7.6e-1 5.496e0 5.496e0
2.9e1 7.6e-1 5.528e0 5.528e0
3.0e1 7.6e-1 5.56e0 5.56e0
3.1e1 7.6e-1 5.59e0 5.59e0
3.2e1 7.6e-1 5.62e0 5.62e0
3.3e1 7.6e-1 5.65e0 5.65e0
3.4e1 7.6e-1 5.678e0 5.678e0
3.5e1 7.6e-1 5.706e0 5.706e0
3.6e1 7.6e-1 5.733e0 5.733e0
3.7e1 7.6e-1 5.759e0 5.759e0
3.8e1 7.6e-1 5.785e0 5.785e0
3.9e1 7.6e-1 5.811e0 5.811e0
4.0e1 7.6e-1 5.836e0 5.836e0
4.1e1 7.6e-1 5.86e0 5.86e0
4.2e1 7.6e-1 5.884e0 5.884e0
4.3e1 7.6e-1 5.907e0 5.907e0
4.4e1 7.6e-1 5.93e0 5.93e0
4.5e1 7.6e-1 5.952e0 5.952e0
4.6e1 7.6e-1 5.974e0 5.974e0
4.7e1 7.6e-1 5.996e0 5.996e0
4.8e1 7.6e-1 6.017e0 6.017e0
4.9e1 7.6e-1 6.038e0 6.038e0
5.0e1 7.6e-1 6.058e0 6.058e0
5.1e1 7.6e-1 6.078e0 6.078e0
5.2e1 7.6e-1 6.098e0 6.098e0
5.3e1 7.6e-1 6.117e0 6.117e0
5.4e1 7.6e-1 6.136e0 6.136e0
5.5e1 7.6e-1 6.155e0 6.155e0
5.6e1 7.6e-1 6.173e0 6.173e0
5.7e1 7.6e-1 6.191e0 6.191e0
5.8e1 7.6e-1 6.209e0 6.209e0
5.9e1 7.6e-1 6.227e0 6.227e0
6.0e1 7.6e-1 6.244e0 6.244e0
6.1e1 7.6e-1 6.261e0 6.261e0
6.2e1 7.6e-1 6.278e0 6.278e0
6.3e1 7.6e-1 6.295e0 6.295e0
6.4e1 7.6e-1 6.311e0 6.311e0
6.5e1 7.6e-1 6.327e0 6.327e0
6.6e1 7.6e-1 6.343e0 6.343e0
6.7e1 7.6e-1 6.359e0 6.359e0
6.8e1 7.6e-1 6.374e0 6.374e0
6.9e1 7.6e-1 6.39e0 6.39e0
7.0e1 7.6e-1 6.405e0 6.405e0
7.1e1 7.6e-1 6.42e0 6.42e0
7.2e1 7.6e-1 6.434e0 6.434e0
7.3e1 7.6e-1 6.449e0 6.449e0
7.4e1 7.6e-1 6.463e0 6.463e0
7.5e1 7.6e-1 6.478e0 6.478e0
7.6e1 7.6e-1 6.492e0 6.492e0
7.7e1 7.6e-1 6.505e0 6.505e0
7.8e1 7.6e-1 6.519e0 6.519e0
7.9e1 7.6e-1 6.533e0 6.533e0
8.0e1 7.6e-1 6.546e0 6.546e0
8.1e1 7.6e-1 6.56e0 6.56e0
8.2e1 7.6e-1 6.573e0 6.573e0
8.3e1 7.6e-1 6.586e0 6.586e0
8.4e1 7.6e-1 6.599e0 6.599e0
8.5e1 7.6e-1 6.611e0 6.611e0
8.6e1 7.6e-1 6.624e0 6.624e0
8.7e1 7.6e-1 6.636e0 6.636e0
8.8e1 7.6e-1 6.649e0 6.649e0
8.9e1 7.6e-1 6.661e0 6.661e0
9.0e1 7.6e-1 6.673e0 6.673e0
9.1e1 7.6e-1 6.685e0 6.685e0
9.2e1 7.6e-1 6.697e0 6.697e0
9.3e1 7.6e-1 6.709e0 6.709e0
9.4e1 7.6e-1 6.72e0 6.72e0
9.5e1 7.6e-1 6.732e0 6.732e0
9.6e1 7.6e-1 6.743e0 6.743e0
9.7e1 7.6e-1 6.755e0 6.755e0
9.8e1 7.6e-1 6.766e0 6.766e0
9.9e1 7.6e-1 6.777e0 6.777e0
1.0e2 7.6e-1 6.788e0 6.788e0
1.01e2 7.6e-1 6.799e0 6.799e0
1.02e2 7.6e-1 6.81e0 6.81e0
1.03e2 7.6e-1 6.82e0 6.82e0
1.04e2 7.6e-1 6.831e0 6.831e0
1.05e2 7.6e-1 6.842e0 6.842e0
1.06e2 7.6e-1 6.852e0 6.852e0
1.07e2 7.6e-1 6.863e0 6.863e0
1.08e2 7.6e-1 6.873e0 6.873e0
1.09e2 7.6e-1 6.883e0 6.883e0
1.1e2 7.6e-1 6.893e0 6.893e0
1.11e2 7.6e-1 6.903e0 6.903e0
1.12e2 7.6e-1 6.913e0 6.913e0
1.13e2 7.6e-1 6.923e0 6.923e0
1.14e2 7.6e-1 6.933e0 6.933e0
1.15e2 7.6e-1 6.943e0 6.943e0
1.16e2 7.6e-1 6.953e0 6.953e0
1.17e2 7.6e-1 6.962e0 6.962e0
1.18e2 7.6e-1 6.972e0 6.972e0
1.19e2 7.6e-1 6.981e0 6.981e0
1.2e2 7.6e-1 6.991e0 6.991e0
1.21e2 7.6e-1 7.0e0 7.0e0
1.22e2 7.6e-1 7.009e0 7.009e0
1.23e2 7.6e-1 7.018e0 7.018e0
1.24e2 7.6e-1 7.028e0 7.028e0
1.25e2 7.6e-1 7.037e0 7.037e0
1.26e2 7.6e-1 7.046e0 7.046e0
1.27e2 7.6e-1 7.055e0 7.055e0
1.28e2 7.6e-1 7.063e0 7.063e0
1.29e2 7.6e-1 7.072e0 7.072e0
1.3e2 7.6e-1 7.081e0 7.081e0
1.31e2 7.6e-1 7.09e0 7.09e0
1.32e2 7.6e-1 7.098e0 7.098e0
1.33e2 7.6e-1 7.107e0 7.107e0
1.34e2 7.6e-1 7.115e0 7.115e0
1.35e2 7.6e-1 7.124e0 7.124e0
1.36e2 7.6e-1 7.132e0 7.132e0
1.37e2 7.6e-1 7.141e0 7.141e0
1.38e2 7.6e-1 7.149e0 7.149e0
1.39e2 7.6e-1 7.157e0 7.157e0
1.4e2 7.6e-1 7.166e0 7.166e0
1.41e2 7.6e-1 7.174e0 7.174e0
1.42e2 7.6e-1 7.182e0 7.182e0
1.43e2 7.6e-1 7.19e0 7.19e0
1.44e2 7.6e-1 7.198e0 7.198e0
1.45e2 7.6e-1 7.206e0 7.206e0
1.46e2 7.6e-1 7.214e0 7.214e0
1.47e2 7.6e-1 7.222e0 7.222e0
1.48e2 7.6e-1 7.229e0 7.229e0
1.49e2 7.6e-1 7.237e0 7.237e0
1.5e2 7.6e-1 7.245e0 7.245e0
1.51e2 7.6e-1 7.253e0 7.253e0
1.52e2 7.6e-1 7.26e0 7.26e0
1.53e2 7.6e-1 7.268e0 7.268e0
1.54e2 7.6e-1 7.275e0 7.275e0
1.55e2 7.6e-1 7.283e0 7.283e0
1.56e2 7.6e-1 7.29e0 7.29e0
1.57e2 7.6e-1 7.298e0 7.298e0
1.58e2 7.6e-1 7.305e0 7.305e0
1.59e2 7.6e-1 7.312e0 7.312e0
1.6e2 7.6e-1 7.32e0 7.32e0
1.61e2 7.6e-1 7.327e0 7.327e0
1.62e2 7.6e-1 7.334e0 7.334e0
1.63e2 7.6e-1 7.341e0 7.341e0
1.64e2 7.6e-1 7.349e0 7.349e0
1.65e2 7.6e-1 7.356e0 7.356e0
1.66e2 7.6e-1 7.363e0 7.363e0
1.67e2 7.6e-1 7.37e0 7.37e0
1.68e2 7.6e-1 7.377e0 7.377e0
1.69e2 7.6e-1 7.384e0 7.384e0
1.7e2 7.6e-1 7.391e0 7.391e0
1.71e2 7.6e-1 7.398e0 7.398e0
1.72e2 7.6e-1 7.404e0 7.404e0
1.73e2 7.6e-1 7.411e0 7.411e0
1.74e2 7.6e-1 7.418e0 7.418e0
1.75e2 7.6e-1 7.425e0 7.425e0
1.76e2 7.6e-1 7.431e0 7.431e0
1.77e2 7.6e-1 7.438e0 7.438e0
1.78e2 7.6e-1 7.445e0 7.445e0
1.79e2 7.6e-1 7.451e0 7.451e0
1.8e2 7.6e-1 7.458e0 7.458e0
1.81e2 7.6e-1 7.464e0 7.464e0
1.82e2 7.6e-1 7.471e0 7.471e0
1.83e2 7.6e-1 7.477e0 7.477e0
1.84e2 7.6e-1 7.484e0 7.484e0
1.85e2 7.6e-1 7.49e0 7.49e0
1.86e2 7.6e-1 7.497e0 7.497e0
1.87e2 7.6e-1 7.503e0 7.503e0
1.88e2 7.6e-1 7.509e0 7.509e0
1.89e2 7.6e-1 7.516e0 7.516e0
1.9e2 7.6e-1 7.522e0 7.522e0
1.91e2 7.6e-1 7.528e0 7.528e0
1.92e2 7.6e-1 7.534e0 7.534e0
1.93e2 7.6e-1 7.541e0 7.541e0
1.94e2 7.6e-1 7.547e0 7.547e0
1.95e2 7.6e-1 7.553e0 7.553e0
1.96e2 7.6e-1 7.559e0 7.559e0
1.97e2 7.6e-1 7.565e0 7.565e0
1.98e2 7.6e-1 7.571e0 7.571e0
1.99e2 7.6e-1 7.577e0 7.577e0
2.0e2 7.6e-1 7.583e0 7.583e0

5.0e0 7.7e-1 5.309e0 5.309e0
6.0e0 7.7e-1 5.115e0 5.115e0
7.0e0 7.7e-1 4.958e0 4.958e0
8.0e0 7.7e-1 4.854e0 4.854e0
9.0e0 7.7e-1 4.812e0 4.812e0
1.0e1 7.7e-1 4.819e0 4.819e0
1.1e1 7.7e-1 4.849e0 4.849e0
1.2e1 7.7e-1 4.885e0 4.885e0
1.3e1 7.7e-1 4.92e0 4.92e0
1.4e1 7.7e-1 4.956e0 4.956e0
1.5e1 7.7e-1 4.996e0 4.996e0
1.6e1 7.7e-1 5.038e0 5.038e0
1.7e1 7.7e-1 5.081e0 5.081e0
1.8e1 7.7e-1 5.124e0 5.124e0
1.9e1 7.7e-1 5.166e0 5.166e0
2.0e1 7.7e-1 5.206e0 5.206e0
2.1e1 7.7e-1 5.246e0 5.246e0
2.2e1 7.7e-1 5.285e0 5.285e0
2.3e1 7.7e-1 5.324e0 5.324e0
2.4e1 7.7e-1 5.361e0 5.361e0
2.5e1 7.7e-1 5.397e0 5.397e0
2.6e1 7.7e-1 5.432e0 5.432e0
2.7e1 7.7e-1 5.467e0 5.467e0
2.8e1 7.7e-1 5.5e0 5.5e0
2.9e1 7.7e-1 5.533e0 5.533e0
3.0e1 7.7e-1 5.564e0 5.564e0
3.1e1 7.7e-1 5.595e0 5.595e0
3.2e1 7.7e-1 5.625e0 5.625e0
3.3e1 7.7e-1 5.654e0 5.654e0
3.4e1 7.7e-1 5.683e0 5.683e0
3.5e1 7.7e-1 5.711e0 5.711e0
3.6e1 7.7e-1 5.738e0 5.738e0
3.7e1 7.7e-1 5.765e0 5.765e0
3.8e1 7.7e-1 5.791e0 5.791e0
3.9e1 7.7e-1 5.816e0 5.816e0
4.0e1 7.7e-1 5.841e0 5.841e0
4.1e1 7.7e-1 5.865e0 5.865e0
4.2e1 7.7e-1 5.889e0 5.889e0
4.3e1 7.7e-1 5.913e0 5.913e0
4.4e1 7.7e-1 5.935e0 5.935e0
4.5e1 7.7e-1 5.958e0 5.958e0
4.6e1 7.7e-1 5.98e0 5.98e0
4.7e1 7.7e-1 6.001e0 6.001e0
4.8e1 7.7e-1 6.023e0 6.023e0
4.9e1 7.7e-1 6.043e0 6.043e0
5.0e1 7.7e-1 6.064e0 6.064e0
5.1e1 7.7e-1 6.084e0 6.084e0
5.2e1 7.7e-1 6.103e0 6.103e0
5.3e1 7.7e-1 6.123e0 6.123e0
5.4e1 7.7e-1 6.142e0 6.142e0
5.5e1 7.7e-1 6.161e0 6.161e0
5.6e1 7.7e-1 6.179e0 6.179e0
5.7e1 7.7e-1 6.197e0 6.197e0
5.8e1 7.7e-1 6.215e0 6.215e0
5.9e1 7.7e-1 6.233e0 6.233e0
6.0e1 7.7e-1 6.25e0 6.25e0
6.1e1 7.7e-1 6.267e0 6.267e0
6.2e1 7.7e-1 6.284e0 6.284e0
6.3e1 7.7e-1 6.3e0 6.3e0
6.4e1 7.7e-1 6.317e0 6.317e0
6.5e1 7.7e-1 6.333e0 6.333e0
6.6e1 7.7e-1 6.349e0 6.349e0
6.7e1 7.7e-1 6.364e0 6.364e0
6.8e1 7.7e-1 6.38e0 6.38e0
6.9e1 7.7e-1 6.395e0 6.395e0
7.0e1 7.7e-1 6.41e0 6.41e0
7.1e1 7.7e-1 6.425e0 6.425e0
7.2e1 7.7e-1 6.44e0 6.44e0
7.3e1 7.7e-1 6.454e0 6.454e0
7.4e1 7.7e-1 6.469e0 6.469e0
7.5e1 7.7e-1 6.483e0 6.483e0
7.6e1 7.7e-1 6.497e0 6.497e0
7.7e1 7.7e-1 6.511e0 6.511e0
7.8e1 7.7e-1 6.524e0 6.524e0
7.9e1 7.7e-1 6.538e0 6.538e0
8.0e1 7.7e-1 6.551e0 6.551e0
8.1e1 7.7e-1 6.565e0 6.565e0
8.2e1 7.7e-1 6.578e0 6.578e0
8.3e1 7.7e-1 6.591e0 6.591e0
8.4e1 7.7e-1 6.604e0 6.604e0
8.5e1 7.7e-1 6.616e0 6.616e0
8.6e1 7.7e-1 6.629e0 6.629e0
8.7e1 7.7e-1 6.641e0 6.641e0
8.8e1 7.7e-1 6.654e0 6.654e0
8.9e1 7.7e-1 6.666e0 6.666e0
9.0e1 7.7e-1 6.678e0 6.678e0
9.1e1 7.7e-1 6.69e0 6.69e0
9.2e1 7.7e-1 6.702e0 6.702e0
9.3e1 7.7e-1 6.713e0 6.713e0
9.4e1 7.7e-1 6.725e0 6.725e0
9.5e1 7.7e-1 6.737e0 6.737e0
9.6e1 7.7e-1 6.748e0 6.748e0
9.7e1 7.7e-1 6.759e0 6.759e0
9.8e1 7.7e-1 6.771e0 6.771e0
9.9e1 7.7e-1 6.782e0 6.782e0
1.0e2 7.7e-1 6.793e0 6.793e0
1.01e2 7.7e-1 6.804e0 6.804e0
1.02e2 7.7e-1 6.814e0 6.814e0
1.03e2 7.7e-1 6.825e0 6.825e0
1.04e2 7.7e-1 6.836e0 6.836e0
1.05e2 7.7e-1 6.846e0 6.846e0
1.06e2 7.7e-1 6.857e0 6.857e0
1.07e2 7.7e-1 6.867e0 6.867e0
1.08e2 7.7e-1 6.877e0 6.877e0
1.09e2 7.7e-1 6.888e0 6.888e0
1.1e2 7.7e-1 6.898e0 6.898e0
1.11e2 7.7e-1 6.908e0 6.908e0
1.12e2 7.7e-1 6.918e0 6.918e0
1.13e2 7.7e-1 6.928e0 6.928e0
1.14e2 7.7e-1 6.938e0 6.938e0
1.15e2 7.7e-1 6.947e0 6.947e0
1.16e2 7.7e-1 6.957e0 6.957e0
1.17e2 7.7e-1 6.967e0 6.967e0
1.18e2 7.7e-1 6.976e0 6.976e0
1.19e2 7.7e-1 6.985e0 6.985e0
1.2e2 7.7e-1 6.995e0 6.995e0
1.21e2 7.7e-1 7.004e0 7.004e0
1.22e2 7.7e-1 7.013e0 7.013e0
1.23e2 7.7e-1 7.023e0 7.023e0
1.24e2 7.7e-1 7.032e0 7.032e0
1.25e2 7.7e-1 7.041e0 7.041e0
1.26e2 7.7e-1 7.05e0 7.05e0
1.27e2 7.7e-1 7.059e0 7.059e0
1.28e2 7.7e-1 7.068e0 7.068e0
1.29e2 7.7e-1 7.076e0 7.076e0
1.3e2 7.7e-1 7.085e0 7.085e0
1.31e2 7.7e-1 7.094e0 7.094e0
1.32e2 7.7e-1 7.102e0 7.102e0
1.33e2 7.7e-1 7.111e0 7.111e0
1.34e2 7.7e-1 7.12e0 7.12e0
1.35e2 7.7e-1 7.128e0 7.128e0
1.36e2 7.7e-1 7.136e0 7.136e0
1.37e2 7.7e-1 7.145e0 7.145e0
1.38e2 7.7e-1 7.153e0 7.153e0
1.39e2 7.7e-1 7.161e0 7.161e0
1.4e2 7.7e-1 7.169e0 7.169e0
1.41e2 7.7e-1 7.178e0 7.178e0
1.42e2 7.7e-1 7.186e0 7.186e0
1.43e2 7.7e-1 7.194e0 7.194e0
1.44e2 7.7e-1 7.202e0 7.202e0
1.45e2 7.7e-1 7.21e0 7.21e0
1.46e2 7.7e-1 7.218e0 7.218e0
1.47e2 7.7e-1 7.225e0 7.225e0
1.48e2 7.7e-1 7.233e0 7.233e0
1.49e2 7.7e-1 7.241e0 7.241e0
1.5e2 7.7e-1 7.249e0 7.249e0
1.51e2 7.7e-1 7.256e0 7.256e0
1.52e2 7.7e-1 7.264e0 7.264e0
1.53e2 7.7e-1 7.272e0 7.272e0
1.54e2 7.7e-1 7.279e0 7.279e0
1.55e2 7.7e-1 7.287e0 7.287e0
1.56e2 7.7e-1 7.294e0 7.294e0
1.57e2 7.7e-1 7.301e0 7.301e0
1.58e2 7.7e-1 7.309e0 7.309e0
1.59e2 7.7e-1 7.316e0 7.316e0
1.6e2 7.7e-1 7.323e0 7.323e0
1.61e2 7.7e-1 7.331e0 7.331e0
1.62e2 7.7e-1 7.338e0 7.338e0
1.63e2 7.7e-1 7.345e0 7.345e0
1.64e2 7.7e-1 7.352e0 7.352e0
1.65e2 7.7e-1 7.359e0 7.359e0
1.66e2 7.7e-1 7.366e0 7.366e0
1.67e2 7.7e-1 7.373e0 7.373e0
1.68e2 7.7e-1 7.38e0 7.38e0
1.69e2 7.7e-1 7.387e0 7.387e0
1.7e2 7.7e-1 7.394e0 7.394e0
1.71e2 7.7e-1 7.401e0 7.401e0
1.72e2 7.7e-1 7.408e0 7.408e0
1.73e2 7.7e-1 7.415e0 7.415e0
1.74e2 7.7e-1 7.421e0 7.421e0
1.75e2 7.7e-1 7.428e0 7.428e0
1.76e2 7.7e-1 7.435e0 7.435e0
1.77e2 7.7e-1 7.442e0 7.442e0
1.78e2 7.7e-1 7.448e0 7.448e0
1.79e2 7.7e-1 7.455e0 7.455e0
1.8e2 7.7e-1 7.461e0 7.461e0
1.81e2 7.7e-1 7.468e0 7.468e0
1.82e2 7.7e-1 7.474e0 7.474e0
1.83e2 7.7e-1 7.481e0 7.481e0
1.84e2 7.7e-1 7.487e0 7.487e0
1.85e2 7.7e-1 7.494e0 7.494e0
1.86e2 7.7e-1 7.5e0 7.5e0
1.87e2 7.7e-1 7.506e0 7.506e0
1.88e2 7.7e-1 7.513e0 7.513e0
1.89e2 7.7e-1 7.519e0 7.519e0
1.9e2 7.7e-1 7.525e0 7.525e0
1.91e2 7.7e-1 7.531e0 7.531e0
1.92e2 7.7e-1 7.538e0 7.538e0
1.93e2 7.7e-1 7.544e0 7.544e0
1.94e2 7.7e-1 7.55e0 7.55e0
1.95e2 7.7e-1 7.556e0 7.556e0
1.96e2 7.7e-1 7.562e0 7.562e0
1.97e2 7.7e-1 7.568e0 7.568e0
1.98e2 7.7e-1 7.574e0 7.574e0
1.99e2 7.7e-1 7.58e0 7.58e0
2.0e2 7.7e-1 7.586e0 7.586e0

5.0e0 7.8e-1 5.281e0 5.281e0
6.0e0 7.8e-1 5.092e0 5.092e0
7.0e0 7.8e-1 4.938e0 4.938e0
8.0e0 7.8e-1 4.837e0 4.837e0
9.0e0 7.8e-1 4.799e0 4.799e0
1.0e1 7.8e-1 4.807e0 4.807e0
1.1e1 7.8e-1 4.84e0 4.84e0
1.2e1 7.8e-1 4.878e0 4.878e0
1.3e1 7.8e-1 4.914e0 4.914e0
1.4e1 7.8e-1 4.952e0 4.952e0
1.5e1 7.8e-1 4.993e0 4.993e0
1.6e1 7.8e-1 5.036e0 5.036e0
1.7e1 7.8e-1 5.08e0 5.08e0
1.8e1 7.8e-1 5.124e0 5.124e0
1.9e1 7.8e-1 5.166e0 5.166e0
2.0e1 7.8e-1 5.208e0 5.208e0
2.1e1 7.8e-1 5.248e0 5.248e0
2.2e1 7.8e-1 5.288e0 5.288e0
2.3e1 7.8e-1 5.326e0 5.326e0
2.4e1 7.8e-1 5.364e0 5.364e0
2.5e1 7.8e-1 5.4e0 5.4e0
2.6e1 7.8e-1 5.436e0 5.436e0
2.7e1 7.8e-1 5.471e0 5.471e0
2.8e1 7.8e-1 5.504e0 5.504e0
2.9e1 7.8e-1 5.537e0 5.537e0
3.0e1 7.8e-1 5.569e0 5.569e0
3.1e1 7.8e-1 5.6e0 5.6e0
3.2e1 7.8e-1 5.63e0 5.63e0
3.3e1 7.8e-1 5.66e0 5.66e0
3.4e1 7.8e-1 5.688e0 5.688e0
3.5e1 7.8e-1 5.716e0 5.716e0
3.6e1 7.8e-1 5.744e0 5.744e0
3.7e1 7.8e-1 5.77e0 5.77e0
3.8e1 7.8e-1 5.796e0 5.796e0
3.9e1 7.8e-1 5.822e0 5.822e0
4.0e1 7.8e-1 5.847e0 5.847e0
4.1e1 7.8e-1 5.871e0 5.871e0
4.2e1 7.8e-1 5.895e0 5.895e0
4.3e1 7.8e-1 5.918e0 5.918e0
4.4e1 7.8e-1 5.941e0 5.941e0
4.5e1 7.8e-1 5.964e0 5.964e0
4.6e1 7.8e-1 5.986e0 5.986e0
4.7e1 7.8e-1 6.007e0 6.007e0
4.8e1 7.8e-1 6.028e0 6.028e0
4.9e1 7.8e-1 6.049e0 6.049e0
5.0e1 7.8e-1 6.07e0 6.07e0
5.1e1 7.8e-1 6.09e0 6.09e0
5.2e1 7.8e-1 6.109e0 6.109e0
5.3e1 7.8e-1 6.129e0 6.129e0
5.4e1 7.8e-1 6.148e0 6.148e0
5.5e1 7.8e-1 6.166e0 6.166e0
5.6e1 7.8e-1 6.185e0 6.185e0
5.7e1 7.8e-1 6.203e0 6.203e0
5.8e1 7.8e-1 6.221e0 6.221e0
5.9e1 7.8e-1 6.238e0 6.238e0
6.0e1 7.8e-1 6.256e0 6.256e0
6.1e1 7.8e-1 6.273e0 6.273e0
6.2e1 7.8e-1 6.289e0 6.289e0
6.3e1 7.8e-1 6.306e0 6.306e0
6.4e1 7.8e-1 6.322e0 6.322e0
6.5e1 7.8e-1 6.338e0 6.338e0
6.6e1 7.8e-1 6.354e0 6.354e0
6.7e1 7.8e-1 6.37e0 6.37e0
6.8e1 7.8e-1 6.385e0 6.385e0
6.9e1 7.8e-1 6.401e0 6.401e0
7.0e1 7.8e-1 6.416e0 6.416e0
7.1e1 7.8e-1 6.431e0 6.431e0
7.2e1 7.8e-1 6.445e0 6.445e0
7.3e1 7.8e-1 6.46e0 6.46e0
7.4e1 7.8e-1 6.474e0 6.474e0
7.5e1 7.8e-1 6.488e0 6.488e0
7.6e1 7.8e-1 6.502e0 6.502e0
7.7e1 7.8e-1 6.516e0 6.516e0
7.8e1 7.8e-1 6.53e0 6.53e0
7.9e1 7.8e-1 6.543e0 6.543e0
8.0e1 7.8e-1 6.557e0 6.557e0
8.1e1 7.8e-1 6.57e0 6.57e0
8.2e1 7.8e-1 6.583e0 6.583e0
8.3e1 7.8e-1 6.596e0 6.596e0
8.4e1 7.8e-1 6.609e0 6.609e0
8.5e1 7.8e-1 6.621e0 6.621e0
8.6e1 7.8e-1 6.634e0 6.634e0
8.7e1 7.8e-1 6.646e0 6.646e0
8.8e1 7.8e-1 6.659e0 6.659e0
8.9e1 7.8e-1 6.671e0 6.671e0
9.0e1 7.8e-1 6.683e0 6.683e0
9.1e1 7.8e-1 6.695e0 6.695e0
9.2e1 7.8e-1 6.707e0 6.707e0
9.3e1 7.8e-1 6.718e0 6.718e0
9.4e1 7.8e-1 6.73e0 6.73e0
9.5e1 7.8e-1 6.742e0 6.742e0
9.6e1 7.8e-1 6.753e0 6.753e0
9.7e1 7.8e-1 6.764e0 6.764e0
9.8e1 7.8e-1 6.775e0 6.775e0
9.9e1 7.8e-1 6.786e0 6.786e0
1.0e2 7.8e-1 6.797e0 6.797e0
1.01e2 7.8e-1 6.808e0 6.808e0
1.02e2 7.8e-1 6.819e0 6.819e0
1.03e2 7.8e-1 6.83e0 6.83e0
1.04e2 7.8e-1 6.841e0 6.841e0
1.05e2 7.8e-1 6.851e0 6.851e0
1.06e2 7.8e-1 6.861e0 6.861e0
1.07e2 7.8e-1 6.872e0 6.872e0
1.08e2 7.8e-1 6.882e0 6.882e0
1.09e2 7.8e-1 6.892e0 6.892e0
1.1e2 7.8e-1 6.902e0 6.902e0
1.11e2 7.8e-1 6.912e0 6.912e0
1.12e2 7.8e-1 6.922e0 6.922e0
1.13e2 7.8e-1 6.932e0 6.932e0
1.14e2 7.8e-1 6.942e0 6.942e0
1.15e2 7.8e-1 6.952e0 6.952e0
1.16e2 7.8e-1 6.961e0 6.961e0
1.17e2 7.8e-1 6.971e0 6.971e0
1.18e2 7.8e-1 6.98e0 6.98e0
1.19e2 7.8e-1 6.99e0 6.99e0
1.2e2 7.8e-1 6.999e0 6.999e0
1.21e2 7.8e-1 7.009e0 7.009e0
1.22e2 7.8e-1 7.018e0 7.018e0
1.23e2 7.8e-1 7.027e0 7.027e0
1.24e2 7.8e-1 7.036e0 7.036e0
1.25e2 7.8e-1 7.045e0 7.045e0
1.26e2 7.8e-1 7.054e0 7.054e0
1.27e2 7.8e-1 7.063e0 7.063e0
1.28e2 7.8e-1 7.072e0 7.072e0
1.29e2 7.8e-1 7.081e0 7.081e0
1.3e2 7.8e-1 7.089e0 7.089e0
1.31e2 7.8e-1 7.098e0 7.098e0
1.32e2 7.8e-1 7.107e0 7.107e0
1.33e2 7.8e-1 7.115e0 7.115e0
1.34e2 7.8e-1 7.124e0 7.124e0
1.35e2 7.8e-1 7.132e0 7.132e0
1.36e2 7.8e-1 7.14e0 7.14e0
1.37e2 7.8e-1 7.149e0 7.149e0
1.38e2 7.8e-1 7.157e0 7.157e0
1.39e2 7.8e-1 7.165e0 7.165e0
1.4e2 7.8e-1 7.173e0 7.173e0
1.41e2 7.8e-1 7.182e0 7.182e0
1.42e2 7.8e-1 7.19e0 7.19e0
1.43e2 7.8e-1 7.198e0 7.198e0
1.44e2 7.8e-1 7.206e0 7.206e0
1.45e2 7.8e-1 7.214e0 7.214e0
1.46e2 7.8e-1 7.222e0 7.222e0
1.47e2 7.8e-1 7.229e0 7.229e0
1.48e2 7.8e-1 7.237e0 7.237e0
1.49e2 7.8e-1 7.245e0 7.245e0
1.5e2 7.8e-1 7.253e0 7.253e0
1.51e2 7.8e-1 7.26e0 7.26e0
1.52e2 7.8e-1 7.268e0 7.268e0
1.53e2 7.8e-1 7.275e0 7.275e0
1.54e2 7.8e-1 7.283e0 7.283e0
1.55e2 7.8e-1 7.29e0 7.29e0
1.56e2 7.8e-1 7.298e0 7.298e0
1.57e2 7.8e-1 7.305e0 7.305e0
1.58e2 7.8e-1 7.313e0 7.313e0
1.59e2 7.8e-1 7.32e0 7.32e0
1.6e2 7.8e-1 7.327e0 7.327e0
1.61e2 7.8e-1 7.334e0 7.334e0
1.62e2 7.8e-1 7.342e0 7.342e0
1.63e2 7.8e-1 7.349e0 7.349e0
1.64e2 7.8e-1 7.356e0 7.356e0
1.65e2 7.8e-1 7.363e0 7.363e0
1.66e2 7.8e-1 7.37e0 7.37e0
1.67e2 7.8e-1 7.377e0 7.377e0
1.68e2 7.8e-1 7.384e0 7.384e0
1.69e2 7.8e-1 7.391e0 7.391e0
1.7e2 7.8e-1 7.398e0 7.398e0
1.71e2 7.8e-1 7.405e0 7.405e0
1.72e2 7.8e-1 7.411e0 7.411e0
1.73e2 7.8e-1 7.418e0 7.418e0
1.74e2 7.8e-1 7.425e0 7.425e0
1.75e2 7.8e-1 7.432e0 7.432e0
1.76e2 7.8e-1 7.438e0 7.438e0
1.77e2 7.8e-1 7.445e0 7.445e0
1.78e2 7.8e-1 7.452e0 7.452e0
1.79e2 7.8e-1 7.458e0 7.458e0
1.8e2 7.8e-1 7.465e0 7.465e0
1.81e2 7.8e-1 7.471e0 7.471e0
1.82e2 7.8e-1 7.478e0 7.478e0
1.83e2 7.8e-1 7.484e0 7.484e0
1.84e2 7.8e-1 7.491e0 7.491e0
1.85e2 7.8e-1 7.497e0 7.497e0
1.86e2 7.8e-1 7.503e0 7.503e0
1.87e2 7.8e-1 7.51e0 7.51e0
1.88e2 7.8e-1 7.516e0 7.516e0
1.89e2 7.8e-1 7.522e0 7.522e0
1.9e2 7.8e-1 7.529e0 7.529e0
1.91e2 7.8e-1 7.535e0 7.535e0
1.92e2 7.8e-1 7.541e0 7.541e0
1.93e2 7.8e-1 7.547e0 7.547e0
1.94e2 7.8e-1 7.553e0 7.553e0
1.95e2 7.8e-1 7.559e0 7.559e0
1.96e2 7.8e-1 7.565e0 7.565e0
1.97e2 7.8e-1 7.571e0 7.571e0
1.98e2 7.8e-1 7.577e0 7.577e0
1.99e2 7.8e-1 7.583e0 7.583e0
2.0e2 7.8e-1 7.589e0 7.589e0

5.0e0 7.9e-1 5.252e0 5.252e0
6.0e0 7.9e-1 5.068e0 5.068e0
7.0e0 7.9e-1 4.918e0 4.918e0
8.0e0 7.9e-1 4.821e0 4.821e0
9.0e0 7.9e-1 4.785e0 4.785e0
1.0e1 7.9e-1 4.796e0 4.796e0
1.1e1 7.9e-1 4.831e0 4.831e0
1.2e1 7.9e-1 4.871e0 4.871e0
1.3e1 7.9e-1 4.909e0 4.909e0
1.4e1 7.9e-1 4.948e0 4.948e0
1.5e1 7.9e-1 4.99e0 4.99e0
1.6e1 7.9e-1 5.034e0 5.034e0
1.7e1 7.9e-1 5.079e0 5.079e0
1.8e1 7.9e-1 5.124e0 5.124e0
1.9e1 7.9e-1 5.167e0 5.167e0
2.0e1 7.9e-1 5.209e0 5.209e0
2.1e1 7.9e-1 5.25e0 5.25e0
2.2e1 7.9e-1 5.29e0 5.29e0
2.3e1 7.9e-1 5.329e0 5.329e0
2.4e1 7.9e-1 5.367e0 5.367e0
2.5e1 7.9e-1 5.404e0 5.404e0
2.6e1 7.9e-1 5.44e0 5.44e0
2.7e1 7.9e-1 5.475e0 5.475e0
2.8e1 7.9e-1 5.509e0 5.509e0
2.9e1 7.9e-1 5.542e0 5.542e0
3.0e1 7.9e-1 5.574e0 5.574e0
3.1e1 7.9e-1 5.605e0 5.605e0
3.2e1 7.9e-1 5.635e0 5.635e0
3.3e1 7.9e-1 5.665e0 5.665e0
3.4e1 7.9e-1 5.694e0 5.694e0
3.5e1 7.9e-1 5.722e0 5.722e0
3.6e1 7.9e-1 5.749e0 5.749e0
3.7e1 7.9e-1 5.776e0 5.776e0
3.8e1 7.9e-1 5.802e0 5.802e0
3.9e1 7.9e-1 5.828e0 5.828e0
4.0e1 7.9e-1 5.853e0 5.853e0
4.1e1 7.9e-1 5.877e0 5.877e0
4.2e1 7.9e-1 5.901e0 5.901e0
4.3e1 7.9e-1 5.924e0 5.924e0
4.4e1 7.9e-1 5.947e0 5.947e0
4.5e1 7.9e-1 5.97e0 5.97e0
4.6e1 7.9e-1 5.992e0 5.992e0
4.7e1 7.9e-1 6.013e0 6.013e0
4.8e1 7.9e-1 6.034e0 6.034e0
4.9e1 7.9e-1 6.055e0 6.055e0
5.0e1 7.9e-1 6.076e0 6.076e0
5.1e1 7.9e-1 6.096e0 6.096e0
5.2e1 7.9e-1 6.115e0 6.115e0
5.3e1 7.9e-1 6.135e0 6.135e0
5.4e1 7.9e-1 6.154e0 6.154e0
5.5e1 7.9e-1 6.172e0 6.172e0
5.6e1 7.9e-1 6.191e0 6.191e0
5.7e1 7.9e-1 6.209e0 6.209e0
5.8e1 7.9e-1 6.227e0 6.227e0
5.9e1 7.9e-1 6.244e0 6.244e0
6.0e1 7.9e-1 6.261e0 6.261e0
6.1e1 7.9e-1 6.279e0 6.279e0
6.2e1 7.9e-1 6.295e0 6.295e0
6.3e1 7.9e-1 6.312e0 6.312e0
6.4e1 7.9e-1 6.328e0 6.328e0
6.5e1 7.9e-1 6.344e0 6.344e0
6.6e1 7.9e-1 6.36e0 6.36e0
6.7e1 7.9e-1 6.376e0 6.376e0
6.8e1 7.9e-1 6.391e0 6.391e0
6.9e1 7.9e-1 6.406e0 6.406e0
7.0e1 7.9e-1 6.421e0 6.421e0
7.1e1 7.9e-1 6.436e0 6.436e0
7.2e1 7.9e-1 6.451e0 6.451e0
7.3e1 7.9e-1 6.465e0 6.465e0
7.4e1 7.9e-1 6.48e0 6.48e0
7.5e1 7.9e-1 6.494e0 6.494e0
7.6e1 7.9e-1 6.508e0 6.508e0
7.7e1 7.9e-1 6.522e0 6.522e0
7.8e1 7.9e-1 6.535e0 6.535e0
7.9e1 7.9e-1 6.549e0 6.549e0
8.0e1 7.9e-1 6.562e0 6.562e0
8.1e1 7.9e-1 6.575e0 6.575e0
8.2e1 7.9e-1 6.588e0 6.588e0
8.3e1 7.9e-1 6.601e0 6.601e0
8.4e1 7.9e-1 6.614e0 6.614e0
8.5e1 7.9e-1 6.627e0 6.627e0
8.6e1 7.9e-1 6.639e0 6.639e0
8.7e1 7.9e-1 6.652e0 6.652e0
8.8e1 7.9e-1 6.664e0 6.664e0
8.9e1 7.9e-1 6.676e0 6.676e0
9.0e1 7.9e-1 6.688e0 6.688e0
9.1e1 7.9e-1 6.7e0 6.7e0
9.2e1 7.9e-1 6.712e0 6.712e0
9.3e1 7.9e-1 6.724e0 6.724e0
9.4e1 7.9e-1 6.735e0 6.735e0
9.5e1 7.9e-1 6.747e0 6.747e0
9.6e1 7.9e-1 6.758e0 6.758e0
9.7e1 7.9e-1 6.769e0 6.769e0
9.8e1 7.9e-1 6.78e0 6.78e0
9.9e1 7.9e-1 6.791e0 6.791e0
1.0e2 7.9e-1 6.802e0 6.802e0
1.01e2 7.9e-1 6.813e0 6.813e0
1.02e2 7.9e-1 6.824e0 6.824e0
1.03e2 7.9e-1 6.835e0 6.835e0
1.04e2 7.9e-1 6.845e0 6.845e0
1.05e2 7.9e-1 6.856e0 6.856e0
1.06e2 7.9e-1 6.866e0 6.866e0
1.07e2 7.9e-1 6.877e0 6.877e0
1.08e2 7.9e-1 6.887e0 6.887e0
1.09e2 7.9e-1 6.897e0 6.897e0
1.1e2 7.9e-1 6.907e0 6.907e0
1.11e2 7.9e-1 6.917e0 6.917e0
1.12e2 7.9e-1 6.927e0 6.927e0
1.13e2 7.9e-1 6.937e0 6.937e0
1.14e2 7.9e-1 6.947e0 6.947e0
1.15e2 7.9e-1 6.956e0 6.956e0
1.16e2 7.9e-1 6.966e0 6.966e0
1.17e2 7.9e-1 6.975e0 6.975e0
1.18e2 7.9e-1 6.985e0 6.985e0
1.19e2 7.9e-1 6.994e0 6.994e0
1.2e2 7.9e-1 7.004e0 7.004e0
1.21e2 7.9e-1 7.013e0 7.013e0
1.22e2 7.9e-1 7.022e0 7.022e0
1.23e2 7.9e-1 7.031e0 7.031e0
1.24e2 7.9e-1 7.04e0 7.04e0
1.25e2 7.9e-1 7.049e0 7.049e0
1.26e2 7.9e-1 7.058e0 7.058e0
1.27e2 7.9e-1 7.067e0 7.067e0
1.28e2 7.9e-1 7.076e0 7.076e0
1.29e2 7.9e-1 7.085e0 7.085e0
1.3e2 7.9e-1 7.094e0 7.094e0
1.31e2 7.9e-1 7.102e0 7.102e0
1.32e2 7.9e-1 7.111e0 7.111e0
1.33e2 7.9e-1 7.119e0 7.119e0
1.34e2 7.9e-1 7.128e0 7.128e0
1.35e2 7.9e-1 7.136e0 7.136e0
1.36e2 7.9e-1 7.145e0 7.145e0
1.37e2 7.9e-1 7.153e0 7.153e0
1.38e2 7.9e-1 7.161e0 7.161e0
1.39e2 7.9e-1 7.169e0 7.169e0
1.4e2 7.9e-1 7.178e0 7.178e0
1.41e2 7.9e-1 7.186e0 7.186e0
1.42e2 7.9e-1 7.194e0 7.194e0
1.43e2 7.9e-1 7.202e0 7.202e0
1.44e2 7.9e-1 7.21e0 7.21e0
1.45e2 7.9e-1 7.218e0 7.218e0
1.46e2 7.9e-1 7.226e0 7.226e0
1.47e2 7.9e-1 7.233e0 7.233e0
1.48e2 7.9e-1 7.241e0 7.241e0
1.49e2 7.9e-1 7.249e0 7.249e0
1.5e2 7.9e-1 7.257e0 7.257e0
1.51e2 7.9e-1 7.264e0 7.264e0
1.52e2 7.9e-1 7.272e0 7.272e0
1.53e2 7.9e-1 7.279e0 7.279e0
1.54e2 7.9e-1 7.287e0 7.287e0
1.55e2 7.9e-1 7.294e0 7.294e0
1.56e2 7.9e-1 7.302e0 7.302e0
1.57e2 7.9e-1 7.309e0 7.309e0
1.58e2 7.9e-1 7.316e0 7.316e0
1.59e2 7.9e-1 7.324e0 7.324e0
1.6e2 7.9e-1 7.331e0 7.331e0
1.61e2 7.9e-1 7.338e0 7.338e0
1.62e2 7.9e-1 7.345e0 7.345e0
1.63e2 7.9e-1 7.352e0 7.352e0
1.64e2 7.9e-1 7.36e0 7.36e0
1.65e2 7.9e-1 7.367e0 7.367e0
1.66e2 7.9e-1 7.374e0 7.374e0
1.67e2 7.9e-1 7.381e0 7.381e0
1.68e2 7.9e-1 7.388e0 7.388e0
1.69e2 7.9e-1 7.395e0 7.395e0
1.7e2 7.9e-1 7.401e0 7.401e0
1.71e2 7.9e-1 7.408e0 7.408e0
1.72e2 7.9e-1 7.415e0 7.415e0
1.73e2 7.9e-1 7.422e0 7.422e0
1.74e2 7.9e-1 7.429e0 7.429e0
1.75e2 7.9e-1 7.435e0 7.435e0
1.76e2 7.9e-1 7.442e0 7.442e0
1.77e2 7.9e-1 7.449e0 7.449e0
1.78e2 7.9e-1 7.455e0 7.455e0
1.79e2 7.9e-1 7.462e0 7.462e0
1.8e2 7.9e-1 7.468e0 7.468e0
1.81e2 7.9e-1 7.475e0 7.475e0
1.82e2 7.9e-1 7.481e0 7.481e0
1.83e2 7.9e-1 7.488e0 7.488e0
1.84e2 7.9e-1 7.494e0 7.494e0
1.85e2 7.9e-1 7.5e0 7.5e0
1.86e2 7.9e-1 7.507e0 7.507e0
1.87e2 7.9e-1 7.513e0 7.513e0
1.88e2 7.9e-1 7.519e0 7.519e0
1.89e2 7.9e-1 7.526e0 7.526e0
1.9e2 7.9e-1 7.532e0 7.532e0
1.91e2 7.9e-1 7.538e0 7.538e0
1.92e2 7.9e-1 7.544e0 7.544e0
1.93e2 7.9e-1 7.55e0 7.55e0
1.94e2 7.9e-1 7.557e0 7.557e0
1.95e2 7.9e-1 7.563e0 7.563e0
1.96e2 7.9e-1 7.569e0 7.569e0
1.97e2 7.9e-1 7.575e0 7.575e0
1.98e2 7.9e-1 7.581e0 7.581e0
1.99e2 7.9e-1 7.587e0 7.587e0
2.0e2 7.9e-1 7.593e0 7.593e0

5.0e0 8.0e-1 5.223e0 5.223e0
6.0e0 8.0e-1 5.043e0 5.043e0
7.0e0 8.0e-1 4.898e0 4.898e0
8.0e0 8.0e-1 4.804e0 4.804e0
9.0e0 8.0e-1 4.771e0 4.771e0
1.0e1 8.0e-1 4.785e0 4.785e0
1.1e1 8.0e-1 4.822e0 4.822e0
1.2e1 8.0e-1 4.863e0 4.863e0
1.3e1 8.0e-1 4.903e0 4.903e0
1.4e1 8.0e-1 4.944e0 4.944e0
1.5e1 8.0e-1 4.987e0 4.987e0
1.6e1 8.0e-1 5.032e0 5.032e0
1.7e1 8.0e-1 5.078e0 5.078e0
1.8e1 8.0e-1 5.124e0 5.124e0
1.9e1 8.0e-1 5.168e0 5.168e0
2.0e1 8.0e-1 5.21e0 5.21e0
2.1e1 8.0e-1 5.252e0 5.252e0
2.2e1 8.0e-1 5.292e0 5.292e0
2.3e1 8.0e-1 5.332e0 5.332e0
2.4e1 8.0e-1 5.37e0 5.37e0
2.5e1 8.0e-1 5.408e0 5.408e0
2.6e1 8.0e-1 5.444e0 5.444e0
2.7e1 8.0e-1 5.479e0 5.479e0
2.8e1 8.0e-1 5.513e0 5.513e0
2.9e1 8.0e-1 5.546e0 5.546e0
3.0e1 8.0e-1 5.579e0 5.579e0
3.1e1 8.0e-1 5.61e0 5.61e0
3.2e1 8.0e-1 5.641e0 5.641e0
3.3e1 8.0e-1 5.67e0 5.67e0
3.4e1 8.0e-1 5.699e0 5.699e0
3.5e1 8.0e-1 5.727e0 5.727e0
3.6e1 8.0e-1 5.755e0 5.755e0
3.7e1 8.0e-1 5.782e0 5.782e0
3.8e1 8.0e-1 5.808e0 5.808e0
3.9e1 8.0e-1 5.834e0 5.834e0
4.0e1 8.0e-1 5.859e0 5.859e0
4.1e1 8.0e-1 5.883e0 5.883e0
4.2e1 8.0e-1 5.907e0 5.907e0
4.3e1 8.0e-1 5.93e0 5.93e0
4.4e1 8.0e-1 5.953e0 5.953e0
4.5e1 8.0e-1 5.976e0 5.976e0
4.6e1 8.0e-1 5.998e0 5.998e0
4.7e1 8.0e-1 6.019e0 6.019e0
4.8e1 8.0e-1 6.041e0 6.041e0
4.9e1 8.0e-1 6.061e0 6.061e0
5.0e1 8.0e-1 6.082e0 6.082e0
5.1e1 8.0e-1 6.102e0 6.102e0
5.2e1 8.0e-1 6.121e0 6.121e0
5.3e1 8.0e-1 6.141e0 6.141e0
5.4e1 8.0e-1 6.16e0 6.16e0
5.5e1 8.0e-1 6.179e0 6.179e0
5.6e1 8.0e-1 6.197e0 6.197e0
5.7e1 8.0e-1 6.215e0 6.215e0
5.8e1 8.0e-1 6.233e0 6.233e0
5.9e1 8.0e-1 6.25e0 6.25e0
6.0e1 8.0e-1 6.268e0 6.268e0
6.1e1 8.0e-1 6.285e0 6.285e0
6.2e1 8.0e-1 6.301e0 6.301e0
6.3e1 8.0e-1 6.318e0 6.318e0
6.4e1 8.0e-1 6.334e0 6.334e0
6.5e1 8.0e-1 6.35e0 6.35e0
6.6e1 8.0e-1 6.366e0 6.366e0
6.7e1 8.0e-1 6.382e0 6.382e0
6.8e1 8.0e-1 6.397e0 6.397e0
6.9e1 8.0e-1 6.412e0 6.412e0
7.0e1 8.0e-1 6.427e0 6.427e0
7.1e1 8.0e-1 6.442e0 6.442e0
7.2e1 8.0e-1 6.457e0 6.457e0
7.3e1 8.0e-1 6.471e0 6.471e0
7.4e1 8.0e-1 6.485e0 6.485e0
7.5e1 8.0e-1 6.499e0 6.499e0
7.6e1 8.0e-1 6.513e0 6.513e0
7.7e1 8.0e-1 6.527e0 6.527e0
7.8e1 8.0e-1 6.541e0 6.541e0
7.9e1 8.0e-1 6.554e0 6.554e0
8.0e1 8.0e-1 6.568e0 6.568e0
8.1e1 8.0e-1 6.581e0 6.581e0
8.2e1 8.0e-1 6.594e0 6.594e0
8.3e1 8.0e-1 6.607e0 6.607e0
8.4e1 8.0e-1 6.62e0 6.62e0
8.5e1 8.0e-1 6.632e0 6.632e0
8.6e1 8.0e-1 6.645e0 6.645e0
8.7e1 8.0e-1 6.657e0 6.657e0
8.8e1 8.0e-1 6.669e0 6.669e0
8.9e1 8.0e-1 6.681e0 6.681e0
9.0e1 8.0e-1 6.693e0 6.693e0
9.1e1 8.0e-1 6.705e0 6.705e0
9.2e1 8.0e-1 6.717e0 6.717e0
9.3e1 8.0e-1 6.729e0 6.729e0
9.4e1 8.0e-1 6.74e0 6.74e0
9.5e1 8.0e-1 6.752e0 6.752e0
9.6e1 8.0e-1 6.763e0 6.763e0
9.7e1 8.0e-1 6.774e0 6.774e0
9.8e1 8.0e-1 6.785e0 6.785e0
9.9e1 8.0e-1 6.796e0 6.796e0
1.0e2 8.0e-1 6.807e0 6.807e0
1.01e2 8.0e-1 6.818e0 6.818e0
1.02e2 8.0e-1 6.829e0 6.829e0
1.03e2 8.0e-1 6.84e0 6.84e0
1.04e2 8.0e-1 6.85e0 6.85e0
1.05e2 8.0e-1 6.861e0 6.861e0
1.06e2 8.0e-1 6.871e0 6.871e0
1.07e2 8.0e-1 6.881e0 6.881e0
1.08e2 8.0e-1 6.892e0 6.892e0
1.09e2 8.0e-1 6.902e0 6.902e0
1.1e2 8.0e-1 6.912e0 6.912e0
1.11e2 8.0e-1 6.922e0 6.922e0
1.12e2 8.0e-1 6.932e0 6.932e0
1.13e2 8.0e-1 6.942e0 6.942e0
1.14e2 8.0e-1 6.951e0 6.951e0
1.15e2 8.0e-1 6.961e0 6.961e0
1.16e2 8.0e-1 6.971e0 6.971e0
1.17e2 8.0e-1 6.98e0 6.98e0
1.18e2 8.0e-1 6.99e0 6.99e0
1.19e2 8.0e-1 6.999e0 6.999e0
1.2e2 8.0e-1 7.008e0 7.008e0
1.21e2 8.0e-1 7.018e0 7.018e0
1.22e2 8.0e-1 7.027e0 7.027e0
1.23e2 8.0e-1 7.036e0 7.036e0
1.24e2 8.0e-1 7.045e0 7.045e0
1.25e2 8.0e-1 7.054e0 7.054e0
1.26e2 8.0e-1 7.063e0 7.063e0
1.27e2 8.0e-1 7.072e0 7.072e0
1.28e2 8.0e-1 7.08e0 7.08e0
1.29e2 8.0e-1 7.089e0 7.089e0
1.3e2 8.0e-1 7.098e0 7.098e0
1.31e2 8.0e-1 7.107e0 7.107e0
1.32e2 8.0e-1 7.115e0 7.115e0
1.33e2 8.0e-1 7.124e0 7.124e0
1.34e2 8.0e-1 7.132e0 7.132e0
1.35e2 8.0e-1 7.141e0 7.141e0
1.36e2 8.0e-1 7.149e0 7.149e0
1.37e2 8.0e-1 7.157e0 7.157e0
1.38e2 8.0e-1 7.165e0 7.165e0
1.39e2 8.0e-1 7.174e0 7.174e0
1.4e2 8.0e-1 7.182e0 7.182e0
1.41e2 8.0e-1 7.19e0 7.19e0
1.42e2 8.0e-1 7.198e0 7.198e0
1.43e2 8.0e-1 7.206e0 7.206e0
1.44e2 8.0e-1 7.214e0 7.214e0
1.45e2 8.0e-1 7.222e0 7.222e0
1.46e2 8.0e-1 7.23e0 7.23e0
1.47e2 8.0e-1 7.237e0 7.237e0
1.48e2 8.0e-1 7.245e0 7.245e0
1.49e2 8.0e-1 7.253e0 7.253e0
1.5e2 8.0e-1 7.26e0 7.26e0
1.51e2 8.0e-1 7.268e0 7.268e0
1.52e2 8.0e-1 7.276e0 7.276e0
1.53e2 8.0e-1 7.283e0 7.283e0
1.54e2 8.0e-1 7.291e0 7.291e0
1.55e2 8.0e-1 7.298e0 7.298e0
1.56e2 8.0e-1 7.306e0 7.306e0
1.57e2 8.0e-1 7.313e0 7.313e0
1.58e2 8.0e-1 7.32e0 7.32e0
1.59e2 8.0e-1 7.328e0 7.328e0
1.6e2 8.0e-1 7.335e0 7.335e0
1.61e2 8.0e-1 7.342e0 7.342e0
1.62e2 8.0e-1 7.349e0 7.349e0
1.63e2 8.0e-1 7.356e0 7.356e0
1.64e2 8.0e-1 7.363e0 7.363e0
1.65e2 8.0e-1 7.37e0 7.37e0
1.66e2 8.0e-1 7.377e0 7.377e0
1.67e2 8.0e-1 7.384e0 7.384e0
1.68e2 8.0e-1 7.391e0 7.391e0
1.69e2 8.0e-1 7.398e0 7.398e0
1.7e2 8.0e-1 7.405e0 7.405e0
1.71e2 8.0e-1 7.412e0 7.412e0
1.72e2 8.0e-1 7.419e0 7.419e0
1.73e2 8.0e-1 7.425e0 7.425e0
1.74e2 8.0e-1 7.432e0 7.432e0
1.75e2 8.0e-1 7.439e0 7.439e0
1.76e2 8.0e-1 7.446e0 7.446e0
1.77e2 8.0e-1 7.452e0 7.452e0
1.78e2 8.0e-1 7.459e0 7.459e0
1.79e2 8.0e-1 7.465e0 7.465e0
1.8e2 8.0e-1 7.472e0 7.472e0
1.81e2 8.0e-1 7.478e0 7.478e0
1.82e2 8.0e-1 7.485e0 7.485e0
1.83e2 8.0e-1 7.491e0 7.491e0
1.84e2 8.0e-1 7.498e0 7.498e0
1.85e2 8.0e-1 7.504e0 7.504e0
1.86e2 8.0e-1 7.51e0 7.51e0
1.87e2 8.0e-1 7.517e0 7.517e0
1.88e2 8.0e-1 7.523e0 7.523e0
1.89e2 8.0e-1 7.529e0 7.529e0
1.9e2 8.0e-1 7.535e0 7.535e0
1.91e2 8.0e-1 7.542e0 7.542e0
1.92e2 8.0e-1 7.548e0 7.548e0
1.93e2 8.0e-1 7.554e0 7.554e0
1.94e2 8.0e-1 7.56e0 7.56e0
1.95e2 8.0e-1 7.566e0 7.566e0
1.96e2 8.0e-1 7.572e0 7.572e0
1.97e2 8.0e-1 7.578e0 7.578e0
1.98e2 8.0e-1 7.584e0 7.584e0
1.99e2 8.0e-1 7.59e0 7.59e0
2.0e2 8.0e-1 7.596e0 7.596e0

5.0e0 8.1e-1 5.193e0 5.193e0
6.0e0 8.1e-1 5.018e0 5.018e0
7.0e0 8.1e-1 4.877e0 4.877e0
8.0e0 8.1e-1 4.786e0 4.786e0
9.0e0 8.1e-1 4.757e0 4.757e0
1.0e1 8.1e-1 4.773e0 4.773e0
1.1e1 8.1e-1 4.812e0 4.812e0
1.2e1 8.1e-1 4.856e0 4.856e0
1.3e1 8.1e-1 4.897e0 4.897e0
1.4e1 8.1e-1 4.939e0 4.939e0
1.5e1 8.1e-1 4.984e0 4.984e0
1.6e1 8.1e-1 5.03e0 5.03e0
1.7e1 8.1e-1 5.078e0 5.078e0
1.8e1 8.1e-1 5.124e0 5.124e0
1.9e1 8.1e-1 5.168e0 5.168e0
2.0e1 8.1e-1 5.212e0 5.212e0
2.1e1 8.1e-1 5.254e0 5.254e0
2.2e1 8.1e-1 5.295e0 5.295e0
2.3e1 8.1e-1 5.335e0 5.335e0
2.4e1 8.1e-1 5.374e0 5.374e0
2.5e1 8.1e-1 5.412e0 5.412e0
2.6e1 8.1e-1 5.448e0 5.448e0
2.7e1 8.1e-1 5.484e0 5.484e0
2.8e1 8.1e-1 5.518e0 5.518e0
2.9e1 8.1e-1 5.551e0 5.551e0
3.0e1 8.1e-1 5.584e0 5.584e0
3.1e1 8.1e-1 5.615e0 5.615e0
3.2e1 8.1e-1 5.646e0 5.646e0
3.3e1 8.1e-1 5.676e0 5.676e0
3.4e1 8.1e-1 5.705e0 5.705e0
3.5e1 8.1e-1 5.733e0 5.733e0
3.6e1 8.1e-1 5.761e0 5.761e0
3.7e1 8.1e-1 5.788e0 5.788e0
3.8e1 8.1e-1 5.814e0 5.814e0
3.9e1 8.1e-1 5.84e0 5.84e0
4.0e1 8.1e-1 5.865e0 5.865e0
4.1e1 8.1e-1 5.889e0 5.889e0
4.2e1 8.1e-1 5.913e0 5.913e0
4.3e1 8.1e-1 5.937e0 5.937e0
4.4e1 8.1e-1 5.96e0 5.96e0
4.5e1 8.1e-1 5.982e0 5.982e0
4.6e1 8.1e-1 6.004e0 6.004e0
4.7e1 8.1e-1 6.026e0 6.026e0
4.8e1 8.1e-1 6.047e0 6.047e0
4.9e1 8.1e-1 6.068e0 6.068e0
5.0e1 8.1e-1 6.088e0 6.088e0
5.1e1 8.1e-1 6.108e0 6.108e0
5.2e1 8.1e-1 6.128e0 6.128e0
5.3e1 8.1e-1 6.147e0 6.147e0
5.4e1 8.1e-1 6.166e0 6.166e0
5.5e1 8.1e-1 6.185e0 6.185e0
5.6e1 8.1e-1 6.203e0 6.203e0
5.7e1 8.1e-1 6.221e0 6.221e0
5.8e1 8.1e-1 6.239e0 6.239e0
5.9e1 8.1e-1 6.256e0 6.256e0
6.0e1 8.1e-1 6.274e0 6.274e0
6.1e1 8.1e-1 6.291e0 6.291e0
6.2e1 8.1e-1 6.307e0 6.307e0
6.3e1 8.1e-1 6.324e0 6.324e0
6.4e1 8.1e-1 6.34e0 6.34e0
6.5e1 8.1e-1 6.356e0 6.356e0
6.6e1 8.1e-1 6.372e0 6.372e0
6.7e1 8.1e-1 6.388e0 6.388e0
6.8e1 8.1e-1 6.403e0 6.403e0
6.9e1 8.1e-1 6.418e0 6.418e0
7.0e1 8.1e-1 6.433e0 6.433e0
7.1e1 8.1e-1 6.448e0 6.448e0
7.2e1 8.1e-1 6.463e0 6.463e0
7.3e1 8.1e-1 6.477e0 6.477e0
7.4e1 8.1e-1 6.491e0 6.491e0
7.5e1 8.1e-1 6.505e0 6.505e0
7.6e1 8.1e-1 6.519e0 6.519e0
7.7e1 8.1e-1 6.533e0 6.533e0
7.8e1 8.1e-1 6.547e0 6.547e0
7.9e1 8.1e-1 6.56e0 6.56e0
8.0e1 8.1e-1 6.573e0 6.573e0
8.1e1 8.1e-1 6.586e0 6.586e0
8.2e1 8.1e-1 6.599e0 6.599e0
8.3e1 8.1e-1 6.612e0 6.612e0
8.4e1 8.1e-1 6.625e0 6.625e0
8.5e1 8.1e-1 6.638e0 6.638e0
8.6e1 8.1e-1 6.65e0 6.65e0
8.7e1 8.1e-1 6.662e0 6.662e0
8.8e1 8.1e-1 6.675e0 6.675e0
8.9e1 8.1e-1 6.687e0 6.687e0
9.0e1 8.1e-1 6.699e0 6.699e0
9.1e1 8.1e-1 6.711e0 6.711e0
9.2e1 8.1e-1 6.722e0 6.722e0
9.3e1 8.1e-1 6.734e0 6.734e0
9.4e1 8.1e-1 6.745e0 6.745e0
9.5e1 8.1e-1 6.757e0 6.757e0
9.6e1 8.1e-1 6.768e0 6.768e0
9.7e1 8.1e-1 6.779e0 6.779e0
9.8e1 8.1e-1 6.791e0 6.791e0
9.9e1 8.1e-1 6.802e0 6.802e0
1.0e2 8.1e-1 6.812e0 6.812e0
1.01e2 8.1e-1 6.823e0 6.823e0
1.02e2 8.1e-1 6.834e0 6.834e0
1.03e2 8.1e-1 6.845e0 6.845e0
1.04e2 8.1e-1 6.855e0 6.855e0
1.05e2 8.1e-1 6.866e0 6.866e0
1.06e2 8.1e-1 6.876e0 6.876e0
1.07e2 8.1e-1 6.886e0 6.886e0
1.08e2 8.1e-1 6.897e0 6.897e0
1.09e2 8.1e-1 6.907e0 6.907e0
1.1e2 8.1e-1 6.917e0 6.917e0
1.11e2 8.1e-1 6.927e0 6.927e0
1.12e2 8.1e-1 6.937e0 6.937e0
1.13e2 8.1e-1 6.946e0 6.946e0
1.14e2 8.1e-1 6.956e0 6.956e0
1.15e2 8.1e-1 6.966e0 6.966e0
1.16e2 8.1e-1 6.975e0 6.975e0
1.17e2 8.1e-1 6.985e0 6.985e0
1.18e2 8.1e-1 6.994e0 6.994e0
1.19e2 8.1e-1 7.004e0 7.004e0
1.2e2 8.1e-1 7.013e0 7.013e0
1.21e2 8.1e-1 7.022e0 7.022e0
1.22e2 8.1e-1 7.031e0 7.031e0
1.23e2 8.1e-1 7.04e0 7.04e0
1.24e2 8.1e-1 7.049e0 7.049e0
1.25e2 8.1e-1 7.058e0 7.058e0
1.26e2 8.1e-1 7.067e0 7.067e0
1.27e2 8.1e-1 7.076e0 7.076e0
1.28e2 8.1e-1 7.085e0 7.085e0
1.29e2 8.1e-1 7.094e0 7.094e0
1.3e2 8.1e-1 7.102e0 7.102e0
1.31e2 8.1e-1 7.111e0 7.111e0
1.32e2 8.1e-1 7.12e0 7.12e0
1.33e2 8.1e-1 7.128e0 7.128e0
1.34e2 8.1e-1 7.136e0 7.136e0
1.35e2 8.1e-1 7.145e0 7.145e0
1.36e2 8.1e-1 7.153e0 7.153e0
1.37e2 8.1e-1 7.161e0 7.161e0
1.38e2 8.1e-1 7.17e0 7.17e0
1.39e2 8.1e-1 7.178e0 7.178e0
1.4e2 8.1e-1 7.186e0 7.186e0
1.41e2 8.1e-1 7.194e0 7.194e0
1.42e2 8.1e-1 7.202e0 7.202e0
1.43e2 8.1e-1 7.21e0 7.21e0
1.44e2 8.1e-1 7.218e0 7.218e0
1.45e2 8.1e-1 7.226e0 7.226e0
1.46e2 8.1e-1 7.234e0 7.234e0
1.47e2 8.1e-1 7.241e0 7.241e0
1.48e2 8.1e-1 7.249e0 7.249e0
1.49e2 8.1e-1 7.257e0 7.257e0
1.5e2 8.1e-1 7.265e0 7.265e0
1.51e2 8.1e-1 7.272e0 7.272e0
1.52e2 8.1e-1 7.28e0 7.28e0
1.53e2 8.1e-1 7.287e0 7.287e0
1.54e2 8.1e-1 7.295e0 7.295e0
1.55e2 8.1e-1 7.302e0 7.302e0
1.56e2 8.1e-1 7.31e0 7.31e0
1.57e2 8.1e-1 7.317e0 7.317e0
1.58e2 8.1e-1 7.324e0 7.324e0
1.59e2 8.1e-1 7.331e0 7.331e0
1.6e2 8.1e-1 7.339e0 7.339e0
1.61e2 8.1e-1 7.346e0 7.346e0
1.62e2 8.1e-1 7.353e0 7.353e0
1.63e2 8.1e-1 7.36e0 7.36e0
1.64e2 8.1e-1 7.367e0 7.367e0
1.65e2 8.1e-1 7.374e0 7.374e0
1.66e2 8.1e-1 7.381e0 7.381e0
1.67e2 8.1e-1 7.388e0 7.388e0
1.68e2 8.1e-1 7.395e0 7.395e0
1.69e2 8.1e-1 7.402e0 7.402e0
1.7e2 8.1e-1 7.409e0 7.409e0
1.71e2 8.1e-1 7.416e0 7.416e0
1.72e2 8.1e-1 7.422e0 7.422e0
1.73e2 8.1e-1 7.429e0 7.429e0
1.74e2 8.1e-1 7.436e0 7.436e0
1.75e2 8.1e-1 7.443e0 7.443e0
1.76e2 8.1e-1 7.449e0 7.449e0
1.77e2 8.1e-1 7.456e0 7.456e0
1.78e2 8.1e-1 7.462e0 7.462e0
1.79e2 8.1e-1 7.469e0 7.469e0
1.8e2 8.1e-1 7.475e0 7.475e0
1.81e2 8.1e-1 7.482e0 7.482e0
1.82e2 8.1e-1 7.488e0 7.488e0
1.83e2 8.1e-1 7.495e0 7.495e0
1.84e2 8.1e-1 7.501e0 7.501e0
1.85e2 8.1e-1 7.508e0 7.508e0
1.86e2 8.1e-1 7.514e0 7.514e0
1.87e2 8.1e-1 7.52e0 7.52e0
1.88e2 8.1e-1 7.526e0 7.526e0
1.89e2 8.1e-1 7.533e0 7.533e0
1.9e2 8.1e-1 7.539e0 7.539e0
1.91e2 8.1e-1 7.545e0 7.545e0
1.92e2 8.1e-1 7.551e0 7.551e0
1.93e2 8.1e-1 7.557e0 7.557e0
1.94e2 8.1e-1 7.563e0 7.563e0
1.95e2 8.1e-1 7.569e0 7.569e0
1.96e2 8.1e-1 7.576e0 7.576e0
1.97e2 8.1e-1 7.582e0 7.582e0
1.98e2 8.1e-1 7.588e0 7.588e0
1.99e2 8.1e-1 7.593e0 7.593e0
2.0e2 8.1e-1 7.599e0 7.599e0

5.0e0 8.2e-1 5.162e0 5.162e0
6.0e0 8.2e-1 4.992e0 4.992e0
7.0e0 8.2e-1 4.856e0 4.856e0
8.0e0 8.2e-1 4.769e0 4.769e0
9.0e0 8.2e-1 4.742e0 4.742e0
1.0e1 8.2e-1 4.761e0 4.761e0
1.1e1 8.2e-1 4.803e0 4.803e0
1.2e1 8.2e-1 4.848e0 4.848e0
1.3e1 8.2e-1 4.891e0 4.891e0
1.4e1 8.2e-1 4.935e0 4.935e0
1.5e1 8.2e-1 4.981e0 4.981e0
1.6e1 8.2e-1 5.029e0 5.029e0
1.7e1 8.2e-1 5.077e0 5.077e0
1.8e1 8.2e-1 5.124e0 5.124e0
1.9e1 8.2e-1 5.169e0 5.169e0
2.0e1 8.2e-1 5.213e0 5.213e0
2.1e1 8.2e-1 5.256e0 5.256e0
2.2e1 8.2e-1 5.298e0 5.298e0
2.3e1 8.2e-1 5.338e0 5.338e0
2.4e1 8.2e-1 5.378e0 5.378e0
2.5e1 8.2e-1 5.416e0 5.416e0
2.6e1 8.2e-1 5.452e0 5.452e0
2.7e1 8.2e-1 5.488e0 5.488e0
2.8e1 8.2e-1 5.523e0 5.523e0
2.9e1 8.2e-1 5.556e0 5.556e0
3.0e1 8.2e-1 5.589e0 5.589e0
3.1e1 8.2e-1 5.621e0 5.621e0
3.2e1 8.2e-1 5.652e0 5.652e0
3.3e1 8.2e-1 5.682e0 5.682e0
3.4e1 8.2e-1 5.711e0 5.711e0
3.5e1 8.2e-1 5.739e0 5.739e0
3.6e1 8.2e-1 5.767e0 5.767e0
3.7e1 8.2e-1 5.794e0 5.794e0
3.8e1 8.2e-1 5.82e0 5.82e0
3.9e1 8.2e-1 5.846e0 5.846e0
4.0e1 8.2e-1 5.871e0 5.871e0
4.1e1 8.2e-1 5.896e0 5.896e0
4.2e1 8.2e-1 5.92e0 5.92e0
4.3e1 8.2e-1 5.943e0 5.943e0
4.4e1 8.2e-1 5.966e0 5.966e0
4.5e1 8.2e-1 5.989e0 5.989e0
4.6e1 8.2e-1 6.011e0 6.011e0
4.7e1 8.2e-1 6.032e0 6.032e0
4.8e1 8.2e-1 6.053e0 6.053e0
4.9e1 8.2e-1 6.074e0 6.074e0
5.0e1 8.2e-1 6.095e0 6.095e0
5.1e1 8.2e-1 6.115e0 6.115e0
5.2e1 8.2e-1 6.134e0 6.134e0
5.3e1 8.2e-1 6.154e0 6.154e0
5.4e1 8.2e-1 6.173e0 6.173e0
5.5e1 8.2e-1 6.191e0 6.191e0
5.6e1 8.2e-1 6.21e0 6.21e0
5.7e1 8.2e-1 6.228e0 6.228e0
5.8e1 8.2e-1 6.245e0 6.245e0
5.9e1 8.2e-1 6.263e0 6.263e0
6.0e1 8.2e-1 6.28e0 6.28e0
6.1e1 8.2e-1 6.297e0 6.297e0
6.2e1 8.2e-1 6.314e0 6.314e0
6.3e1 8.2e-1 6.33e0 6.33e0
6.4e1 8.2e-1 6.346e0 6.346e0
6.5e1 8.2e-1 6.362e0 6.362e0
6.6e1 8.2e-1 6.378e0 6.378e0
6.7e1 8.2e-1 6.394e0 6.394e0
6.8e1 8.2e-1 6.409e0 6.409e0
6.9e1 8.2e-1 6.424e0 6.424e0
7.0e1 8.2e-1 6.439e0 6.439e0
7.1e1 8.2e-1 6.454e0 6.454e0
7.2e1 8.2e-1 6.468e0 6.468e0
7.3e1 8.2e-1 6.483e0 6.483e0
7.4e1 8.2e-1 6.497e0 6.497e0
7.5e1 8.2e-1 6.511e0 6.511e0
7.6e1 8.2e-1 6.525e0 6.525e0
7.7e1 8.2e-1 6.539e0 6.539e0
7.8e1 8.2e-1 6.552e0 6.552e0
7.9e1 8.2e-1 6.566e0 6.566e0
8.0e1 8.2e-1 6.579e0 6.579e0
8.1e1 8.2e-1 6.592e0 6.592e0
8.2e1 8.2e-1 6.605e0 6.605e0
8.3e1 8.2e-1 6.618e0 6.618e0
8.4e1 8.2e-1 6.631e0 6.631e0
8.5e1 8.2e-1 6.643e0 6.643e0
8.6e1 8.2e-1 6.656e0 6.656e0
8.7e1 8.2e-1 6.668e0 6.668e0
8.8e1 8.2e-1 6.68e0 6.68e0
8.9e1 8.2e-1 6.692e0 6.692e0
9.0e1 8.2e-1 6.704e0 6.704e0
9.1e1 8.2e-1 6.716e0 6.716e0
9.2e1 8.2e-1 6.728e0 6.728e0
9.3e1 8.2e-1 6.739e0 6.739e0
9.4e1 8.2e-1 6.751e0 6.751e0
9.5e1 8.2e-1 6.762e0 6.762e0
9.6e1 8.2e-1 6.774e0 6.774e0
9.7e1 8.2e-1 6.785e0 6.785e0
9.8e1 8.2e-1 6.796e0 6.796e0
9.9e1 8.2e-1 6.807e0 6.807e0
1.0e2 8.2e-1 6.818e0 6.818e0
1.01e2 8.2e-1 6.828e0 6.828e0
1.02e2 8.2e-1 6.839e0 6.839e0
1.03e2 8.2e-1 6.85e0 6.85e0
1.04e2 8.2e-1 6.86e0 6.86e0
1.05e2 8.2e-1 6.871e0 6.871e0
1.06e2 8.2e-1 6.881e0 6.881e0
1.07e2 8.2e-1 6.891e0 6.891e0
1.08e2 8.2e-1 6.901e0 6.901e0
1.09e2 8.2e-1 6.912e0 6.912e0
1.1e2 8.2e-1 6.922e0 6.922e0
1.11e2 8.2e-1 6.932e0 6.932e0
1.12e2 8.2e-1 6.941e0 6.941e0
1.13e2 8.2e-1 6.951e0 6.951e0
1.14e2 8.2e-1 6.961e0 6.961e0
1.15e2 8.2e-1 6.971e0 6.971e0
1.16e2 8.2e-1 6.98e0 6.98e0
1.17e2 8.2e-1 6.99e0 6.99e0
1.18e2 8.2e-1 6.999e0 6.999e0
1.19e2 8.2e-1 7.008e0 7.008e0
1.2e2 8.2e-1 7.018e0 7.018e0
1.21e2 8.2e-1 7.027e0 7.027e0
1.22e2 8.2e-1 7.036e0 7.036e0
1.23e2 8.2e-1 7.045e0 7.045e0
1.24e2 8.2e-1 7.054e0 7.054e0
1.25e2 8.2e-1 7.063e0 7.063e0
1.26e2 8.2e-1 7.072e0 7.072e0
1.27e2 8.2e-1 7.081e0 7.081e0
1.28e2 8.2e-1 7.089e0 7.089e0
1.29e2 8.2e-1 7.098e0 7.098e0
1.3e2 8.2e-1 7.107e0 7.107e0
1.31e2 8.2e-1 7.115e0 7.115e0
1.32e2 8.2e-1 7.124e0 7.124e0
1.33e2 8.2e-1 7.132e0 7.132e0
1.34e2 8.2e-1 7.141e0 7.141e0
1.35e2 8.2e-1 7.149e0 7.149e0
1.36e2 8.2e-1 7.158e0 7.158e0
1.37e2 8.2e-1 7.166e0 7.166e0
1.38e2 8.2e-1 7.174e0 7.174e0
1.39e2 8.2e-1 7.182e0 7.182e0
1.4e2 8.2e-1 7.19e0 7.19e0
1.41e2 8.2e-1 7.198e0 7.198e0
1.42e2 8.2e-1 7.206e0 7.206e0
1.43e2 8.2e-1 7.214e0 7.214e0
1.44e2 8.2e-1 7.222e0 7.222e0
1.45e2 8.2e-1 7.23e0 7.23e0
1.46e2 8.2e-1 7.238e0 7.238e0
1.47e2 8.2e-1 7.246e0 7.246e0
1.48e2 8.2e-1 7.253e0 7.253e0
1.49e2 8.2e-1 7.261e0 7.261e0
1.5e2 8.2e-1 7.269e0 7.269e0
1.51e2 8.2e-1 7.276e0 7.276e0
1.52e2 8.2e-1 7.284e0 7.284e0
1.53e2 8.2e-1 7.291e0 7.291e0
1.54e2 8.2e-1 7.299e0 7.299e0
1.55e2 8.2e-1 7.306e0 7.306e0
1.56e2 8.2e-1 7.314e0 7.314e0
1.57e2 8.2e-1 7.321e0 7.321e0
1.58e2 8.2e-1 7.328e0 7.328e0
1.59e2 8.2e-1 7.335e0 7.335e0
1.6e2 8.2e-1 7.343e0 7.343e0
1.61e2 8.2e-1 7.35e0 7.35e0
1.62e2 8.2e-1 7.357e0 7.357e0
1.63e2 8.2e-1 7.364e0 7.364e0
1.64e2 8.2e-1 7.371e0 7.371e0
1.65e2 8.2e-1 7.378e0 7.378e0
1.66e2 8.2e-1 7.385e0 7.385e0
1.67e2 8.2e-1 7.392e0 7.392e0
1.68e2 8.2e-1 7.399e0 7.399e0
1.69e2 8.2e-1 7.406e0 7.406e0
1.7e2 8.2e-1 7.413e0 7.413e0
1.71e2 8.2e-1 7.419e0 7.419e0
1.72e2 8.2e-1 7.426e0 7.426e0
1.73e2 8.2e-1 7.433e0 7.433e0
1.74e2 8.2e-1 7.44e0 7.44e0
1.75e2 8.2e-1 7.446e0 7.446e0
1.76e2 8.2e-1 7.453e0 7.453e0
1.77e2 8.2e-1 7.46e0 7.46e0
1.78e2 8.2e-1 7.466e0 7.466e0
1.79e2 8.2e-1 7.473e0 7.473e0
1.8e2 8.2e-1 7.479e0 7.479e0
1.81e2 8.2e-1 7.486e0 7.486e0
1.82e2 8.2e-1 7.492e0 7.492e0
1.83e2 8.2e-1 7.498e0 7.498e0
1.84e2 8.2e-1 7.505e0 7.505e0
1.85e2 8.2e-1 7.511e0 7.511e0
1.86e2 8.2e-1 7.517e0 7.517e0
1.87e2 8.2e-1 7.524e0 7.524e0
1.88e2 8.2e-1 7.53e0 7.53e0
1.89e2 8.2e-1 7.536e0 7.536e0
1.9e2 8.2e-1 7.542e0 7.542e0
1.91e2 8.2e-1 7.549e0 7.549e0
1.92e2 8.2e-1 7.555e0 7.555e0
1.93e2 8.2e-1 7.561e0 7.561e0
1.94e2 8.2e-1 7.567e0 7.567e0
1.95e2 8.2e-1 7.573e0 7.573e0
1.96e2 8.2e-1 7.579e0 7.579e0
1.97e2 8.2e-1 7.585e0 7.585e0
1.98e2 8.2e-1 7.591e0 7.591e0
1.99e2 8.2e-1 7.597e0 7.597e0
2.0e2 8.2e-1 7.603e0 7.603e0

5.0e0 8.3e-1 5.131e0 5.131e0
6.0e0 8.3e-1 4.966e0 4.966e0
7.0e0 8.3e-1 4.834e0 4.834e0
8.0e0 8.3e-1 4.751e0 4.751e0
9.0e0 8.3e-1 4.727e0 4.727e0
1.0e1 8.3e-1 4.748e0 4.748e0
1.1e1 8.3e-1 4.793e0 4.793e0
1.2e1 8.3e-1 4.84e0 4.84e0
1.3e1 8.3e-1 4.885e0 4.885e0
1.4e1 8.3e-1 4.931e0 4.931e0
1.5e1 8.3e-1 4.978e0 4.978e0
1.6e1 8.3e-1 5.027e0 5.027e0
1.7e1 8.3e-1 5.076e0 5.076e0
1.8e1 8.3e-1 5.124e0 5.124e0
1.9e1 8.3e-1 5.17e0 5.17e0
2.0e1 8.3e-1 5.215e0 5.215e0
2.1e1 8.3e-1 5.258e0 5.258e0
2.2e1 8.3e-1 5.301e0 5.301e0
2.3e1 8.3e-1 5.342e0 5.342e0
2.4e1 8.3e-1 5.381e0 5.381e0
2.5e1 8.3e-1 5.42e0 5.42e0
2.6e1 8.3e-1 5.457e0 5.457e0
2.7e1 8.3e-1 5.493e0 5.493e0
2.8e1 8.3e-1 5.528e0 5.528e0
2.9e1 8.3e-1 5.562e0 5.562e0
3.0e1 8.3e-1 5.595e0 5.595e0
3.1e1 8.3e-1 5.627e0 5.627e0
3.2e1 8.3e-1 5.658e0 5.658e0
3.3e1 8.3e-1 5.688e0 5.688e0
3.4e1 8.3e-1 5.717e0 5.717e0
3.5e1 8.3e-1 5.745e0 5.745e0
3.6e1 8.3e-1 5.773e0 5.773e0
3.7e1 8.3e-1 5.8e0 5.8e0
3.8e1 8.3e-1 5.827e0 5.827e0
3.9e1 8.3e-1 5.853e0 5.853e0
4.0e1 8.3e-1 5.878e0 5.878e0
4.1e1 8.3e-1 5.902e0 5.902e0
4.2e1 8.3e-1 5.926e0 5.926e0
4.3e1 8.3e-1 5.95e0 5.95e0
4.4e1 8.3e-1 5.973e0 5.973e0
4.5e1 8.3e-1 5.995e0 5.995e0
4.6e1 8.3e-1 6.017e0 6.017e0
4.7e1 8.3e-1 6.039e0 6.039e0
4.8e1 8.3e-1 6.06e0 6.06e0
4.9e1 8.3e-1 6.081e0 6.081e0
5.0e1 8.3e-1 6.101e0 6.101e0
5.1e1 8.3e-1 6.121e0 6.121e0
5.2e1 8.3e-1 6.141e0 6.141e0
5.3e1 8.3e-1 6.16e0 6.16e0
5.4e1 8.3e-1 6.179e0 6.179e0
5.5e1 8.3e-1 6.198e0 6.198e0
5.6e1 8.3e-1 6.216e0 6.216e0
5.7e1 8.3e-1 6.234e0 6.234e0
5.8e1 8.3e-1 6.252e0 6.252e0
5.9e1 8.3e-1 6.269e0 6.269e0
6.0e1 8.3e-1 6.286e0 6.286e0
6.1e1 8.3e-1 6.303e0 6.303e0
6.2e1 8.3e-1 6.32e0 6.32e0
6.3e1 8.3e-1 6.337e0 6.337e0
6.4e1 8.3e-1 6.353e0 6.353e0
6.5e1 8.3e-1 6.369e0 6.369e0
6.6e1 8.3e-1 6.384e0 6.384e0
6.7e1 8.3e-1 6.4e0 6.4e0
6.8e1 8.3e-1 6.415e0 6.415e0
6.9e1 8.3e-1 6.43e0 6.43e0
7.0e1 8.3e-1 6.445e0 6.445e0
7.1e1 8.3e-1 6.46e0 6.46e0
7.2e1 8.3e-1 6.475e0 6.475e0
7.3e1 8.3e-1 6.489e0 6.489e0
7.4e1 8.3e-1 6.503e0 6.503e0
7.5e1 8.3e-1 6.517e0 6.517e0
7.6e1 8.3e-1 6.531e0 6.531e0
7.7e1 8.3e-1 6.545e0 6.545e0
7.8e1 8.3e-1 6.558e0 6.558e0
7.9e1 8.3e-1 6.572e0 6.572e0
8.0e1 8.3e-1 6.585e0 6.585e0
8.1e1 8.3e-1 6.598e0 6.598e0
8.2e1 8.3e-1 6.611e0 6.611e0
8.3e1 8.3e-1 6.624e0 6.624e0
8.4e1 8.3e-1 6.636e0 6.636e0
8.5e1 8.3e-1 6.649e0 6.649e0
8.6e1 8.3e-1 6.661e0 6.661e0
8.7e1 8.3e-1 6.674e0 6.674e0
8.8e1 8.3e-1 6.686e0 6.686e0
8.9e1 8.3e-1 6.698e0 6.698e0
9.0e1 8.3e-1 6.71e0 6.71e0
9.1e1 8.3e-1 6.722e0 6.722e0
9.2e1 8.3e-1 6.733e0 6.733e0
9.3e1 8.3e-1 6.745e0 6.745e0
9.4e1 8.3e-1 6.756e0 6.756e0
9.5e1 8.3e-1 6.768e0 6.768e0
9.6e1 8.3e-1 6.779e0 6.779e0
9.7e1 8.3e-1 6.79e0 6.79e0
9.8e1 8.3e-1 6.801e0 6.801e0
9.9e1 8.3e-1 6.812e0 6.812e0
1.0e2 8.3e-1 6.823e0 6.823e0
1.01e2 8.3e-1 6.834e0 6.834e0
1.02e2 8.3e-1 6.844e0 6.844e0
1.03e2 8.3e-1 6.855e0 6.855e0
1.04e2 8.3e-1 6.865e0 6.865e0
1.05e2 8.3e-1 6.876e0 6.876e0
1.06e2 8.3e-1 6.886e0 6.886e0
1.07e2 8.3e-1 6.896e0 6.896e0
1.08e2 8.3e-1 6.907e0 6.907e0
1.09e2 8.3e-1 6.917e0 6.917e0
1.1e2 8.3e-1 6.927e0 6.927e0
1.11e2 8.3e-1 6.937e0 6.937e0
1.12e2 8.3e-1 6.946e0 6.946e0
1.13e2 8.3e-1 6.956e0 6.956e0
1.14e2 8.3e-1 6.966e0 6.966e0
1.15e2 8.3e-1 6.975e0 6.975e0
1.16e2 8.3e-1 6.985e0 6.985e0
1.17e2 8.3e-1 6.994e0 6.994e0
1.18e2 8.3e-1 7.004e0 7.004e0
1.19e2 8.3e-1 7.013e0 7.013e0
1.2e2 8.3e-1 7.022e0 7.022e0
1.21e2 8.3e-1 7.032e0 7.032e0
1.22e2 8.3e-1 7.041e0 7.041e0
1.23e2 8.3e-1 7.05e0 7.05e0
1.24e2 8.3e-1 7.059e0 7.059e0
1.25e2 8.3e-1 7.068e0 7.068e0
1.26e2 8.3e-1 7.077e0 7.077e0
1.27e2 8.3e-1 7.085e0 7.085e0
1.28e2 8.3e-1 7.094e0 7.094e0
1.29e2 8.3e-1 7.103e0 7.103e0
1.3e2 8.3e-1 7.111e0 7.111e0
1.31e2 8.3e-1 7.12e0 7.12e0
1.32e2 8.3e-1 7.129e0 7.129e0
1.33e2 8.3e-1 7.137e0 7.137e0
1.34e2 8.3e-1 7.145e0 7.145e0
1.35e2 8.3e-1 7.154e0 7.154e0
1.36e2 8.3e-1 7.162e0 7.162e0
1.37e2 8.3e-1 7.17e0 7.17e0
1.38e2 8.3e-1 7.178e0 7.178e0
1.39e2 8.3e-1 7.187e0 7.187e0
1.4e2 8.3e-1 7.195e0 7.195e0
1.41e2 8.3e-1 7.203e0 7.203e0
1.42e2 8.3e-1 7.211e0 7.211e0
1.43e2 8.3e-1 7.219e0 7.219e0
1.44e2 8.3e-1 7.227e0 7.227e0
1.45e2 8.3e-1 7.234e0 7.234e0
1.46e2 8.3e-1 7.242e0 7.242e0
1.47e2 8.3e-1 7.25e0 7.25e0
1.48e2 8.3e-1 7.258e0 7.258e0
1.49e2 8.3e-1 7.265e0 7.265e0
1.5e2 8.3e-1 7.273e0 7.273e0
1.51e2 8.3e-1 7.28e0 7.28e0
1.52e2 8.3e-1 7.288e0 7.288e0
1.53e2 8.3e-1 7.295e0 7.295e0
1.54e2 8.3e-1 7.303e0 7.303e0
1.55e2 8.3e-1 7.31e0 7.31e0
1.56e2 8.3e-1 7.318e0 7.318e0
1.57e2 8.3e-1 7.325e0 7.325e0
1.58e2 8.3e-1 7.332e0 7.332e0
1.59e2 8.3e-1 7.34e0 7.34e0
1.6e2 8.3e-1 7.347e0 7.347e0
1.61e2 8.3e-1 7.354e0 7.354e0
1.62e2 8.3e-1 7.361e0 7.361e0
1.63e2 8.3e-1 7.368e0 7.368e0
1.64e2 8.3e-1 7.375e0 7.375e0
1.65e2 8.3e-1 7.382e0 7.382e0
1.66e2 8.3e-1 7.389e0 7.389e0
1.67e2 8.3e-1 7.396e0 7.396e0
1.68e2 8.3e-1 7.403e0 7.403e0
1.69e2 8.3e-1 7.41e0 7.41e0
1.7e2 8.3e-1 7.417e0 7.417e0
1.71e2 8.3e-1 7.423e0 7.423e0
1.72e2 8.3e-1 7.43e0 7.43e0
1.73e2 8.3e-1 7.437e0 7.437e0
1.74e2 8.3e-1 7.443e0 7.443e0
1.75e2 8.3e-1 7.45e0 7.45e0
1.76e2 8.3e-1 7.457e0 7.457e0
1.77e2 8.3e-1 7.463e0 7.463e0
1.78e2 8.3e-1 7.47e0 7.47e0
1.79e2 8.3e-1 7.476e0 7.476e0
1.8e2 8.3e-1 7.483e0 7.483e0
1.81e2 8.3e-1 7.489e0 7.489e0
1.82e2 8.3e-1 7.496e0 7.496e0
1.83e2 8.3e-1 7.502e0 7.502e0
1.84e2 8.3e-1 7.509e0 7.509e0
1.85e2 8.3e-1 7.515e0 7.515e0
1.86e2 8.3e-1 7.521e0 7.521e0
1.87e2 8.3e-1 7.527e0 7.527e0
1.88e2 8.3e-1 7.534e0 7.534e0
1.89e2 8.3e-1 7.54e0 7.54e0
1.9e2 8.3e-1 7.546e0 7.546e0
1.91e2 8.3e-1 7.552e0 7.552e0
1.92e2 8.3e-1 7.558e0 7.558e0
1.93e2 8.3e-1 7.564e0 7.564e0
1.94e2 8.3e-1 7.57e0 7.57e0
1.95e2 8.3e-1 7.577e0 7.577e0
1.96e2 8.3e-1 7.583e0 7.583e0
1.97e2 8.3e-1 7.589e0 7.589e0
1.98e2 8.3e-1 7.594e0 7.594e0
1.99e2 8.3e-1 7.6e0 7.6e0
2.0e2 8.3e-1 7.606e0 7.606e0

5.0e0 8.4e-1 5.098e0 5.098e0
6.0e0 8.4e-1 4.939e0 4.939e0
7.0e0 8.4e-1 4.811e0 4.811e0
8.0e0 8.4e-1 4.732e0 4.732e0
9.0e0 8.4e-1 4.712e0 4.712e0
1.0e1 8.4e-1 4.736e0 4.736e0
1.1e1 8.4e-1 4.783e0 4.783e0
1.2e1 8.4e-1 4.832e0 4.832e0
1.3e1 8.4e-1 4.879e0 4.879e0
1.4e1 8.4e-1 4.926e0 4.926e0
1.5e1 8.4e-1 4.975e0 4.975e0
1.6e1 8.4e-1 5.025e0 5.025e0
1.7e1 8.4e-1 5.075e0 5.075e0
1.8e1 8.4e-1 5.124e0 5.124e0
1.9e1 8.4e-1 5.171e0 5.171e0
2.0e1 8.4e-1 5.217e0 5.217e0
2.1e1 8.4e-1 5.261e0 5.261e0
2.2e1 8.4e-1 5.304e0 5.304e0
2.3e1 8.4e-1 5.345e0 5.345e0
2.4e1 8.4e-1 5.385e0 5.385e0
2.5e1 8.4e-1 5.424e0 5.424e0
2.6e1 8.4e-1 5.462e0 5.462e0
2.7e1 8.4e-1 5.498e0 5.498e0
2.8e1 8.4e-1 5.533e0 5.533e0
2.9e1 8.4e-1 5.567e0 5.567e0
3.0e1 8.4e-1 5.6e0 5.6e0
3.1e1 8.4e-1 5.632e0 5.632e0
3.2e1 8.4e-1 5.664e0 5.664e0
3.3e1 8.4e-1 5.694e0 5.694e0
3.4e1 8.4e-1 5.723e0 5.723e0
3.5e1 8.4e-1 5.752e0 5.752e0
3.6e1 8.4e-1 5.78e0 5.78e0
3.7e1 8.4e-1 5.807e0 5.807e0
3.8e1 8.4e-1 5.833e0 5.833e0
3.9e1 8.4e-1 5.859e0 5.859e0
4.0e1 8.4e-1 5.884e0 5.884e0
4.1e1 8.4e-1 5.909e0 5.909e0
4.2e1 8.4e-1 5.933e0 5.933e0
4.3e1 8.4e-1 5.957e0 5.957e0
4.4e1 8.4e-1 5.98e0 5.98e0
4.5e1 8.4e-1 6.002e0 6.002e0
4.6e1 8.4e-1 6.024e0 6.024e0
4.7e1 8.4e-1 6.046e0 6.046e0
4.8e1 8.4e-1 6.067e0 6.067e0
4.9e1 8.4e-1 6.088e0 6.088e0
5.0e1 8.4e-1 6.108e0 6.108e0
5.1e1 8.4e-1 6.128e0 6.128e0
5.2e1 8.4e-1 6.148e0 6.148e0
5.3e1 8.4e-1 6.167e0 6.167e0
5.4e1 8.4e-1 6.186e0 6.186e0
5.5e1 8.4e-1 6.204e0 6.204e0
5.6e1 8.4e-1 6.223e0 6.223e0
5.7e1 8.4e-1 6.241e0 6.241e0
5.8e1 8.4e-1 6.259e0 6.259e0
5.9e1 8.4e-1 6.276e0 6.276e0
6.0e1 8.4e-1 6.293e0 6.293e0
6.1e1 8.4e-1 6.31e0 6.31e0
6.2e1 8.4e-1 6.327e0 6.327e0
6.3e1 8.4e-1 6.343e0 6.343e0
6.4e1 8.4e-1 6.359e0 6.359e0
6.5e1 8.4e-1 6.375e0 6.375e0
6.6e1 8.4e-1 6.391e0 6.391e0
6.7e1 8.4e-1 6.406e0 6.406e0
6.8e1 8.4e-1 6.422e0 6.422e0
6.9e1 8.4e-1 6.437e0 6.437e0
7.0e1 8.4e-1 6.452e0 6.452e0
7.1e1 8.4e-1 6.466e0 6.466e0
7.2e1 8.4e-1 6.481e0 6.481e0
7.3e1 8.4e-1 6.495e0 6.495e0
7.4e1 8.4e-1 6.509e0 6.509e0
7.5e1 8.4e-1 6.523e0 6.523e0
7.6e1 8.4e-1 6.537e0 6.537e0
7.7e1 8.4e-1 6.551e0 6.551e0
7.8e1 8.4e-1 6.564e0 6.564e0
7.9e1 8.4e-1 6.578e0 6.578e0
8.0e1 8.4e-1 6.591e0 6.591e0
8.1e1 8.4e-1 6.604e0 6.604e0
8.2e1 8.4e-1 6.617e0 6.617e0
8.3e1 8.4e-1 6.63e0 6.63e0
8.4e1 8.4e-1 6.642e0 6.642e0
8.5e1 8.4e-1 6.655e0 6.655e0
8.6e1 8.4e-1 6.667e0 6.667e0
8.7e1 8.4e-1 6.679e0 6.679e0
8.8e1 8.4e-1 6.692e0 6.692e0
8.9e1 8.4e-1 6.704e0 6.704e0
9.0e1 8.4e-1 6.715e0 6.715e0
9.1e1 8.4e-1 6.727e0 6.727e0
9.2e1 8.4e-1 6.739e0 6.739e0
9.3e1 8.4e-1 6.75e0 6.75e0
9.4e1 8.4e-1 6.762e0 6.762e0
9.5e1 8.4e-1 6.773e0 6.773e0
9.6e1 8.4e-1 6.784e0 6.784e0
9.7e1 8.4e-1 6.796e0 6.796e0
9.8e1 8.4e-1 6.807e0 6.807e0
9.9e1 8.4e-1 6.818e0 6.818e0
1.0e2 8.4e-1 6.828e0 6.828e0
1.01e2 8.4e-1 6.839e0 6.839e0
1.02e2 8.4e-1 6.85e0 6.85e0
1.03e2 8.4e-1 6.86e0 6.86e0
1.04e2 8.4e-1 6.871e0 6.871e0
1.05e2 8.4e-1 6.881e0 6.881e0
1.06e2 8.4e-1 6.891e0 6.891e0
1.07e2 8.4e-1 6.902e0 6.902e0
1.08e2 8.4e-1 6.912e0 6.912e0
1.09e2 8.4e-1 6.922e0 6.922e0
1.1e2 8.4e-1 6.932e0 6.932e0
1.11e2 8.4e-1 6.942e0 6.942e0
1.12e2 8.4e-1 6.951e0 6.951e0
1.13e2 8.4e-1 6.961e0 6.961e0
1.14e2 8.4e-1 6.971e0 6.971e0
1.15e2 8.4e-1 6.98e0 6.98e0
1.16e2 8.4e-1 6.99e0 6.99e0
1.17e2 8.4e-1 6.999e0 6.999e0
1.18e2 8.4e-1 7.009e0 7.009e0
1.19e2 8.4e-1 7.018e0 7.018e0
1.2e2 8.4e-1 7.027e0 7.027e0
1.21e2 8.4e-1 7.036e0 7.036e0
1.22e2 8.4e-1 7.046e0 7.046e0
1.23e2 8.4e-1 7.055e0 7.055e0
1.24e2 8.4e-1 7.064e0 7.064e0
1.25e2 8.4e-1 7.072e0 7.072e0
1.26e2 8.4e-1 7.081e0 7.081e0
1.27e2 8.4e-1 7.09e0 7.09e0
1.28e2 8.4e-1 7.099e0 7.099e0
1.29e2 8.4e-1 7.107e0 7.107e0
1.3e2 8.4e-1 7.116e0 7.116e0
1.31e2 8.4e-1 7.125e0 7.125e0
1.32e2 8.4e-1 7.133e0 7.133e0
1.33e2 8.4e-1 7.142e0 7.142e0
1.34e2 8.4e-1 7.15e0 7.15e0
1.35e2 8.4e-1 7.158e0 7.158e0
1.36e2 8.4e-1 7.167e0 7.167e0
1.37e2 8.4e-1 7.175e0 7.175e0
1.38e2 8.4e-1 7.183e0 7.183e0
1.39e2 8.4e-1 7.191e0 7.191e0
1.4e2 8.4e-1 7.199e0 7.199e0
1.41e2 8.4e-1 7.207e0 7.207e0
1.42e2 8.4e-1 7.215e0 7.215e0
1.43e2 8.4e-1 7.223e0 7.223e0
1.44e2 8.4e-1 7.231e0 7.231e0
1.45e2 8.4e-1 7.239e0 7.239e0
1.46e2 8.4e-1 7.247e0 7.247e0
1.47e2 8.4e-1 7.254e0 7.254e0
1.48e2 8.4e-1 7.262e0 7.262e0
1.49e2 8.4e-1 7.27e0 7.27e0
1.5e2 8.4e-1 7.277e0 7.277e0
1.51e2 8.4e-1 7.285e0 7.285e0
1.52e2 8.4e-1 7.292e0 7.292e0
1.53e2 8.4e-1 7.3e0 7.3e0
1.54e2 8.4e-1 7.307e0 7.307e0
1.55e2 8.4e-1 7.315e0 7.315e0
1.56e2 8.4e-1 7.322e0 7.322e0
1.57e2 8.4e-1 7.329e0 7.329e0
1.58e2 8.4e-1 7.336e0 7.336e0
1.59e2 8.4e-1 7.344e0 7.344e0
1.6e2 8.4e-1 7.351e0 7.351e0
1.61e2 8.4e-1 7.358e0 7.358e0
1.62e2 8.4e-1 7.365e0 7.365e0
1.63e2 8.4e-1 7.372e0 7.372e0
1.64e2 8.4e-1 7.379e0 7.379e0
1.65e2 8.4e-1 7.386e0 7.386e0
1.66e2 8.4e-1 7.393e0 7.393e0
1.67e2 8.4e-1 7.4e0 7.4e0
1.68e2 8.4e-1 7.407e0 7.407e0
1.69e2 8.4e-1 7.414e0 7.414e0
1.7e2 8.4e-1 7.421e0 7.421e0
1.71e2 8.4e-1 7.427e0 7.427e0
1.72e2 8.4e-1 7.434e0 7.434e0
1.73e2 8.4e-1 7.441e0 7.441e0
1.74e2 8.4e-1 7.447e0 7.447e0
1.75e2 8.4e-1 7.454e0 7.454e0
1.76e2 8.4e-1 7.461e0 7.461e0
1.77e2 8.4e-1 7.467e0 7.467e0
1.78e2 8.4e-1 7.474e0 7.474e0
1.79e2 8.4e-1 7.48e0 7.48e0
1.8e2 8.4e-1 7.487e0 7.487e0
1.81e2 8.4e-1 7.493e0 7.493e0
1.82e2 8.4e-1 7.5e0 7.5e0
1.83e2 8.4e-1 7.506e0 7.506e0
1.84e2 8.4e-1 7.512e0 7.512e0
1.85e2 8.4e-1 7.519e0 7.519e0
1.86e2 8.4e-1 7.525e0 7.525e0
1.87e2 8.4e-1 7.531e0 7.531e0
1.88e2 8.4e-1 7.537e0 7.537e0
1.89e2 8.4e-1 7.544e0 7.544e0
1.9e2 8.4e-1 7.55e0 7.55e0
1.91e2 8.4e-1 7.556e0 7.556e0
1.92e2 8.4e-1 7.562e0 7.562e0
1.93e2 8.4e-1 7.568e0 7.568e0
1.94e2 8.4e-1 7.574e0 7.574e0
1.95e2 8.4e-1 7.58e0 7.58e0
1.96e2 8.4e-1 7.586e0 7.586e0
1.97e2 8.4e-1 7.592e0 7.592e0
1.98e2 8.4e-1 7.598e0 7.598e0
1.99e2 8.4e-1 7.604e0 7.604e0
2.0e2 8.4e-1 7.61e0 7.61e0

5.0e0 8.5e-1 5.066e0 5.066e0
6.0e0 8.5e-1 4.912e0 4.912e0
7.0e0 8.5e-1 4.789e0 4.789e0
8.0e0 8.5e-1 4.713e0 4.713e0
9.0e0 8.5e-1 4.696e0 4.696e0
1.0e1 8.5e-1 4.723e0 4.723e0
1.1e1 8.5e-1 4.772e0 4.772e0
1.2e1 8.5e-1 4.824e0 4.824e0
1.3e1 8.5e-1 4.873e0 4.873e0
1.4e1 8.5e-1 4.922e0 4.922e0
1.5e1 8.5e-1 4.972e0 4.972e0
1.6e1 8.5e-1 5.023e0 5.023e0
1.7e1 8.5e-1 5.074e0 5.074e0
1.8e1 8.5e-1 5.124e0 5.124e0
1.9e1 8.5e-1 5.172e0 5.172e0
2.0e1 8.5e-1 5.218e0 5.218e0
2.1e1 8.5e-1 5.263e0 5.263e0
2.2e1 8.5e-1 5.307e0 5.307e0
2.3e1 8.5e-1 5.349e0 5.349e0
2.4e1 8.5e-1 5.389e0 5.389e0
2.5e1 8.5e-1 5.428e0 5.428e0
2.6e1 8.5e-1 5.466e0 5.466e0
2.7e1 8.5e-1 5.503e0 5.503e0
2.8e1 8.5e-1 5.538e0 5.538e0
2.9e1 8.5e-1 5.573e0 5.573e0
3.0e1 8.5e-1 5.606e0 5.606e0
3.1e1 8.5e-1 5.638e0 5.638e0
3.2e1 8.5e-1 5.67e0 5.67e0
3.3e1 8.5e-1 5.7e0 5.7e0
3.4e1 8.5e-1 5.73e0 5.73e0
3.5e1 8.5e-1 5.758e0 5.758e0
3.6e1 8.5e-1 5.786e0 5.786e0
3.7e1 8.5e-1 5.814e0 5.814e0
3.8e1 8.5e-1 5.84e0 5.84e0
3.9e1 8.5e-1 5.866e0 5.866e0
4.0e1 8.5e-1 5.891e0 5.891e0
4.1e1 8.5e-1 5.916e0 5.916e0
4.2e1 8.5e-1 5.94e0 5.94e0
4.3e1 8.5e-1 5.964e0 5.964e0
4.4e1 8.5e-1 5.987e0 5.987e0
4.5e1 8.5e-1 6.009e0 6.009e0
4.6e1 8.5e-1 6.031e0 6.031e0
4.7e1 8.5e-1 6.053e0 6.053e0
4.8e1 8.5e-1 6.074e0 6.074e0
4.9e1 8.5e-1 6.095e0 6.095e0
5.0e1 8.5e-1 6.115e0 6.115e0
5.1e1 8.5e-1 6.135e0 6.135e0
5.2e1 8.5e-1 6.155e0 6.155e0
5.3e1 8.5e-1 6.174e0 6.174e0
5.4e1 8.5e-1 6.193e0 6.193e0
5.5e1 8.5e-1 6.211e0 6.211e0
5.6e1 8.5e-1 6.23e0 6.23e0
5.7e1 8.5e-1 6.248e0 6.248e0
5.8e1 8.5e-1 6.265e0 6.265e0
5.9e1 8.5e-1 6.283e0 6.283e0
6.0e1 8.5e-1 6.3e0 6.3e0
6.1e1 8.5e-1 6.317e0 6.317e0
6.2e1 8.5e-1 6.333e0 6.333e0
6.3e1 8.5e-1 6.35e0 6.35e0
6.4e1 8.5e-1 6.366e0 6.366e0
6.5e1 8.5e-1 6.382e0 6.382e0
6.6e1 8.5e-1 6.397e0 6.397e0
6.7e1 8.5e-1 6.413e0 6.413e0
6.8e1 8.5e-1 6.428e0 6.428e0
6.9e1 8.5e-1 6.443e0 6.443e0
7.0e1 8.5e-1 6.458e0 6.458e0
7.1e1 8.5e-1 6.473e0 6.473e0
7.2e1 8.5e-1 6.487e0 6.487e0
7.3e1 8.5e-1 6.502e0 6.502e0
7.4e1 8.5e-1 6.516e0 6.516e0
7.5e1 8.5e-1 6.53e0 6.53e0
7.6e1 8.5e-1 6.543e0 6.543e0
7.7e1 8.5e-1 6.557e0 6.557e0
7.8e1 8.5e-1 6.571e0 6.571e0
7.9e1 8.5e-1 6.584e0 6.584e0
8.0e1 8.5e-1 6.597e0 6.597e0
8.1e1 8.5e-1 6.61e0 6.61e0
8.2e1 8.5e-1 6.623e0 6.623e0
8.3e1 8.5e-1 6.636e0 6.636e0
8.4e1 8.5e-1 6.648e0 6.648e0
8.5e1 8.5e-1 6.661e0 6.661e0
8.6e1 8.5e-1 6.673e0 6.673e0
8.7e1 8.5e-1 6.685e0 6.685e0
8.8e1 8.5e-1 6.697e0 6.697e0
8.9e1 8.5e-1 6.709e0 6.709e0
9.0e1 8.5e-1 6.721e0 6.721e0
9.1e1 8.5e-1 6.733e0 6.733e0
9.2e1 8.5e-1 6.745e0 6.745e0
9.3e1 8.5e-1 6.756e0 6.756e0
9.4e1 8.5e-1 6.768e0 6.768e0
9.5e1 8.5e-1 6.779e0 6.779e0
9.6e1 8.5e-1 6.79e0 6.79e0
9.7e1 8.5e-1 6.801e0 6.801e0
9.8e1 8.5e-1 6.812e0 6.812e0
9.9e1 8.5e-1 6.823e0 6.823e0
1.0e2 8.5e-1 6.834e0 6.834e0
1.01e2 8.5e-1 6.845e0 6.845e0
1.02e2 8.5e-1 6.855e0 6.855e0
1.03e2 8.5e-1 6.866e0 6.866e0
1.04e2 8.5e-1 6.876e0 6.876e0
1.05e2 8.5e-1 6.886e0 6.886e0
1.06e2 8.5e-1 6.897e0 6.897e0
1.07e2 8.5e-1 6.907e0 6.907e0
1.08e2 8.5e-1 6.917e0 6.917e0
1.09e2 8.5e-1 6.927e0 6.927e0
1.1e2 8.5e-1 6.937e0 6.937e0
1.11e2 8.5e-1 6.947e0 6.947e0
1.12e2 8.5e-1 6.957e0 6.957e0
1.13e2 8.5e-1 6.966e0 6.966e0
1.14e2 8.5e-1 6.976e0 6.976e0
1.15e2 8.5e-1 6.986e0 6.986e0
1.16e2 8.5e-1 6.995e0 6.995e0
1.17e2 8.5e-1 7.004e0 7.004e0
1.18e2 8.5e-1 7.014e0 7.014e0
1.19e2 8.5e-1 7.023e0 7.023e0
1.2e2 8.5e-1 7.032e0 7.032e0
1.21e2 8.5e-1 7.041e0 7.041e0
1.22e2 8.5e-1 7.05e0 7.05e0
1.23e2 8.5e-1 7.059e0 7.059e0
1.24e2 8.5e-1 7.068e0 7.068e0
1.25e2 8.5e-1 7.077e0 7.077e0
1.26e2 8.5e-1 7.086e0 7.086e0
1.27e2 8.5e-1 7.095e0 7.095e0
1.28e2 8.5e-1 7.104e0 7.104e0
1.29e2 8.5e-1 7.112e0 7.112e0
1.3e2 8.5e-1 7.121e0 7.121e0
1.31e2 8.5e-1 7.129e0 7.129e0
1.32e2 8.5e-1 7.138e0 7.138e0
1.33e2 8.5e-1 7.146e0 7.146e0
1.34e2 8.5e-1 7.155e0 7.155e0
1.35e2 8.5e-1 7.163e0 7.163e0
1.36e2 8.5e-1 7.171e0 7.171e0
1.37e2 8.5e-1 7.179e0 7.179e0
1.38e2 8.5e-1 7.188e0 7.188e0
1.39e2 8.5e-1 7.196e0 7.196e0
1.4e2 8.5e-1 7.204e0 7.204e0
1.41e2 8.5e-1 7.212e0 7.212e0
1.42e2 8.5e-1 7.22e0 7.22e0
1.43e2 8.5e-1 7.228e0 7.228e0
1.44e2 8.5e-1 7.235e0 7.235e0
1.45e2 8.5e-1 7.243e0 7.243e0
1.46e2 8.5e-1 7.251e0 7.251e0
1.47e2 8.5e-1 7.259e0 7.259e0
1.48e2 8.5e-1 7.266e0 7.266e0
1.49e2 8.5e-1 7.274e0 7.274e0
1.5e2 8.5e-1 7.282e0 7.282e0
1.51e2 8.5e-1 7.289e0 7.289e0
1.52e2 8.5e-1 7.297e0 7.297e0
1.53e2 8.5e-1 7.304e0 7.304e0
1.54e2 8.5e-1 7.311e0 7.311e0
1.55e2 8.5e-1 7.319e0 7.319e0
1.56e2 8.5e-1 7.326e0 7.326e0
1.57e2 8.5e-1 7.333e0 7.333e0
1.58e2 8.5e-1 7.341e0 7.341e0
1.59e2 8.5e-1 7.348e0 7.348e0
1.6e2 8.5e-1 7.355e0 7.355e0
1.61e2 8.5e-1 7.362e0 7.362e0
1.62e2 8.5e-1 7.369e0 7.369e0
1.63e2 8.5e-1 7.376e0 7.376e0
1.64e2 8.5e-1 7.383e0 7.383e0
1.65e2 8.5e-1 7.39e0 7.39e0
1.66e2 8.5e-1 7.397e0 7.397e0
1.67e2 8.5e-1 7.404e0 7.404e0
1.68e2 8.5e-1 7.411e0 7.411e0
1.69e2 8.5e-1 7.418e0 7.418e0
1.7e2 8.5e-1 7.425e0 7.425e0
1.71e2 8.5e-1 7.431e0 7.431e0
1.72e2 8.5e-1 7.438e0 7.438e0
1.73e2 8.5e-1 7.445e0 7.445e0
1.74e2 8.5e-1 7.451e0 7.451e0
1.75e2 8.5e-1 7.458e0 7.458e0
1.76e2 8.5e-1 7.465e0 7.465e0
1.77e2 8.5e-1 7.471e0 7.471e0
1.78e2 8.5e-1 7.478e0 7.478e0
1.79e2 8.5e-1 7.484e0 7.484e0
1.8e2 8.5e-1 7.491e0 7.491e0
1.81e2 8.5e-1 7.497e0 7.497e0
1.82e2 8.5e-1 7.503e0 7.503e0
1.83e2 8.5e-1 7.51e0 7.51e0
1.84e2 8.5e-1 7.516e0 7.516e0
1.85e2 8.5e-1 7.522e0 7.522e0
1.86e2 8.5e-1 7.529e0 7.529e0
1.87e2 8.5e-1 7.535e0 7.535e0
1.88e2 8.5e-1 7.541e0 7.541e0
1.89e2 8.5e-1 7.547e0 7.547e0
1.9e2 8.5e-1 7.553e0 7.553e0
1.91e2 8.5e-1 7.56e0 7.56e0
1.92e2 8.5e-1 7.566e0 7.566e0
1.93e2 8.5e-1 7.572e0 7.572e0
1.94e2 8.5e-1 7.578e0 7.578e0
1.95e2 8.5e-1 7.584e0 7.584e0
1.96e2 8.5e-1 7.59e0 7.59e0
1.97e2 8.5e-1 7.596e0 7.596e0
1.98e2 8.5e-1 7.602e0 7.602e0
1.99e2 8.5e-1 7.608e0 7.608e0
2.0e2 8.5e-1 7.614e0 7.614e0

5.0e0 8.6e-1 5.032e0 5.032e0
6.0e0 8.6e-1 4.884e0 4.884e0
7.0e0 8.6e-1 4.765e0 4.765e0
8.0e0 8.6e-1 4.693e0 4.693e0
9.0e0 8.6e-1 4.68e0 4.68e0
1.0e1 8.6e-1 4.71e0 4.71e0
1.1e1 8.6e-1 4.762e0 4.762e0
1.2e1 8.6e-1 4.816e0 4.816e0
1.3e1 8.6e-1 4.867e0 4.867e0
1.4e1 8.6e-1 4.917e0 4.917e0
1.5e1 8.6e-1 4.968e0 4.968e0
1.6e1 8.6e-1 5.021e0 5.021e0
1.7e1 8.6e-1 5.074e0 5.074e0
1.8e1 8.6e-1 5.125e0 5.125e0
1.9e1 8.6e-1 5.173e0 5.173e0
2.0e1 8.6e-1 5.22e0 5.22e0
2.1e1 8.6e-1 5.266e0 5.266e0
2.2e1 8.6e-1 5.31e0 5.31e0
2.3e1 8.6e-1 5.352e0 5.352e0
2.4e1 8.6e-1 5.394e0 5.394e0
2.5e1 8.6e-1 5.433e0 5.433e0
2.6e1 8.6e-1 5.471e0 5.471e0
2.7e1 8.6e-1 5.508e0 5.508e0
2.8e1 8.6e-1 5.544e0 5.544e0
2.9e1 8.6e-1 5.579e0 5.579e0
3.0e1 8.6e-1 5.612e0 5.612e0
3.1e1 8.6e-1 5.645e0 5.645e0
3.2e1 8.6e-1 5.676e0 5.676e0
3.3e1 8.6e-1 5.707e0 5.707e0
3.4e1 8.6e-1 5.736e0 5.736e0
3.5e1 8.6e-1 5.765e0 5.765e0
3.6e1 8.6e-1 5.793e0 5.793e0
3.7e1 8.6e-1 5.821e0 5.821e0
3.8e1 8.6e-1 5.847e0 5.847e0
3.9e1 8.6e-1 5.873e0 5.873e0
4.0e1 8.6e-1 5.898e0 5.898e0
4.1e1 8.6e-1 5.923e0 5.923e0
4.2e1 8.6e-1 5.947e0 5.947e0
4.3e1 8.6e-1 5.971e0 5.971e0
4.4e1 8.6e-1 5.994e0 5.994e0
4.5e1 8.6e-1 6.016e0 6.016e0
4.6e1 8.6e-1 6.038e0 6.038e0
4.7e1 8.6e-1 6.06e0 6.06e0
4.8e1 8.6e-1 6.081e0 6.081e0
4.9e1 8.6e-1 6.102e0 6.102e0
5.0e1 8.6e-1 6.122e0 6.122e0
5.1e1 8.6e-1 6.142e0 6.142e0
5.2e1 8.6e-1 6.162e0 6.162e0
5.3e1 8.6e-1 6.181e0 6.181e0
5.4e1 8.6e-1 6.2e0 6.2e0
5.5e1 8.6e-1 6.218e0 6.218e0
5.6e1 8.6e-1 6.237e0 6.237e0
5.7e1 8.6e-1 6.255e0 6.255e0
5.8e1 8.6e-1 6.272e0 6.272e0
5.9e1 8.6e-1 6.29e0 6.29e0
6.0e1 8.6e-1 6.307e0 6.307e0
6.1e1 8.6e-1 6.324e0 6.324e0
6.2e1 8.6e-1 6.34e0 6.34e0
6.3e1 8.6e-1 6.357e0 6.357e0
6.4e1 8.6e-1 6.373e0 6.373e0
6.5e1 8.6e-1 6.389e0 6.389e0
6.6e1 8.6e-1 6.404e0 6.404e0
6.7e1 8.6e-1 6.42e0 6.42e0
6.8e1 8.6e-1 6.435e0 6.435e0
6.9e1 8.6e-1 6.45e0 6.45e0
7.0e1 8.6e-1 6.465e0 6.465e0
7.1e1 8.6e-1 6.479e0 6.479e0
7.2e1 8.6e-1 6.494e0 6.494e0
7.3e1 8.6e-1 6.508e0 6.508e0
7.4e1 8.6e-1 6.522e0 6.522e0
7.5e1 8.6e-1 6.536e0 6.536e0
7.6e1 8.6e-1 6.55e0 6.55e0
7.7e1 8.6e-1 6.563e0 6.563e0
7.8e1 8.6e-1 6.577e0 6.577e0
7.9e1 8.6e-1 6.59e0 6.59e0
8.0e1 8.6e-1 6.603e0 6.603e0
8.1e1 8.6e-1 6.616e0 6.616e0
8.2e1 8.6e-1 6.629e0 6.629e0
8.3e1 8.6e-1 6.642e0 6.642e0
8.4e1 8.6e-1 6.654e0 6.654e0
8.5e1 8.6e-1 6.667e0 6.667e0
8.6e1 8.6e-1 6.679e0 6.679e0
8.7e1 8.6e-1 6.691e0 6.691e0
8.8e1 8.6e-1 6.703e0 6.703e0
8.9e1 8.6e-1 6.715e0 6.715e0
9.0e1 8.6e-1 6.727e0 6.727e0
9.1e1 8.6e-1 6.739e0 6.739e0
9.2e1 8.6e-1 6.75e0 6.75e0
9.3e1 8.6e-1 6.762e0 6.762e0
9.4e1 8.6e-1 6.773e0 6.773e0
9.5e1 8.6e-1 6.785e0 6.785e0
9.6e1 8.6e-1 6.796e0 6.796e0
9.7e1 8.6e-1 6.807e0 6.807e0
9.8e1 8.6e-1 6.818e0 6.818e0
9.9e1 8.6e-1 6.829e0 6.829e0
1.0e2 8.6e-1 6.839e0 6.839e0
1.01e2 8.6e-1 6.85e0 6.85e0
1.02e2 8.6e-1 6.861e0 6.861e0
1.03e2 8.6e-1 6.871e0 6.871e0
1.04e2 8.6e-1 6.882e0 6.882e0
1.05e2 8.6e-1 6.892e0 6.892e0
1.06e2 8.6e-1 6.902e0 6.902e0
1.07e2 8.6e-1 6.912e0 6.912e0
1.08e2 8.6e-1 6.922e0 6.922e0
1.09e2 8.6e-1 6.932e0 6.932e0
1.1e2 8.6e-1 6.942e0 6.942e0
1.11e2 8.6e-1 6.952e0 6.952e0
1.12e2 8.6e-1 6.962e0 6.962e0
1.13e2 8.6e-1 6.972e0 6.972e0
1.14e2 8.6e-1 6.981e0 6.981e0
1.15e2 8.6e-1 6.991e0 6.991e0
1.16e2 8.6e-1 7.0e0 7.0e0
1.17e2 8.6e-1 7.01e0 7.01e0
1.18e2 8.6e-1 7.019e0 7.019e0
1.19e2 8.6e-1 7.028e0 7.028e0
1.2e2 8.6e-1 7.037e0 7.037e0
1.21e2 8.6e-1 7.046e0 7.046e0
1.22e2 8.6e-1 7.055e0 7.055e0
1.23e2 8.6e-1 7.064e0 7.064e0
1.24e2 8.6e-1 7.073e0 7.073e0
1.25e2 8.6e-1 7.082e0 7.082e0
1.26e2 8.6e-1 7.091e0 7.091e0
1.27e2 8.6e-1 7.1e0 7.1e0
1.28e2 8.6e-1 7.108e0 7.108e0
1.29e2 8.6e-1 7.117e0 7.117e0
1.3e2 8.6e-1 7.126e0 7.126e0
1.31e2 8.6e-1 7.134e0 7.134e0
1.32e2 8.6e-1 7.143e0 7.143e0
1.33e2 8.6e-1 7.151e0 7.151e0
1.34e2 8.6e-1 7.159e0 7.159e0
1.35e2 8.6e-1 7.168e0 7.168e0
1.36e2 8.6e-1 7.176e0 7.176e0
1.37e2 8.6e-1 7.184e0 7.184e0
1.38e2 8.6e-1 7.192e0 7.192e0
1.39e2 8.6e-1 7.2e0 7.2e0
1.4e2 8.6e-1 7.208e0 7.208e0
1.41e2 8.6e-1 7.216e0 7.216e0
1.42e2 8.6e-1 7.224e0 7.224e0
1.43e2 8.6e-1 7.232e0 7.232e0
1.44e2 8.6e-1 7.24e0 7.24e0
1.45e2 8.6e-1 7.248e0 7.248e0
1.46e2 8.6e-1 7.255e0 7.255e0
1.47e2 8.6e-1 7.263e0 7.263e0
1.48e2 8.6e-1 7.271e0 7.271e0
1.49e2 8.6e-1 7.278e0 7.278e0
1.5e2 8.6e-1 7.286e0 7.286e0
1.51e2 8.6e-1 7.293e0 7.293e0
1.52e2 8.6e-1 7.301e0 7.301e0
1.53e2 8.6e-1 7.308e0 7.308e0
1.54e2 8.6e-1 7.316e0 7.316e0
1.55e2 8.6e-1 7.323e0 7.323e0
1.56e2 8.6e-1 7.33e0 7.33e0
1.57e2 8.6e-1 7.338e0 7.338e0
1.58e2 8.6e-1 7.345e0 7.345e0
1.59e2 8.6e-1 7.352e0 7.352e0
1.6e2 8.6e-1 7.359e0 7.359e0
1.61e2 8.6e-1 7.366e0 7.366e0
1.62e2 8.6e-1 7.373e0 7.373e0
1.63e2 8.6e-1 7.38e0 7.38e0
1.64e2 8.6e-1 7.387e0 7.387e0
1.65e2 8.6e-1 7.394e0 7.394e0
1.66e2 8.6e-1 7.401e0 7.401e0
1.67e2 8.6e-1 7.408e0 7.408e0
1.68e2 8.6e-1 7.415e0 7.415e0
1.69e2 8.6e-1 7.422e0 7.422e0
1.7e2 8.6e-1 7.429e0 7.429e0
1.71e2 8.6e-1 7.435e0 7.435e0
1.72e2 8.6e-1 7.442e0 7.442e0
1.73e2 8.6e-1 7.449e0 7.449e0
1.74e2 8.6e-1 7.455e0 7.455e0
1.75e2 8.6e-1 7.462e0 7.462e0
1.76e2 8.6e-1 7.469e0 7.469e0
1.77e2 8.6e-1 7.475e0 7.475e0
1.78e2 8.6e-1 7.482e0 7.482e0
1.79e2 8.6e-1 7.488e0 7.488e0
1.8e2 8.6e-1 7.494e0 7.494e0
1.81e2 8.6e-1 7.501e0 7.501e0
1.82e2 8.6e-1 7.507e0 7.507e0
1.83e2 8.6e-1 7.514e0 7.514e0
1.84e2 8.6e-1 7.52e0 7.52e0
1.85e2 8.6e-1 7.526e0 7.526e0
1.86e2 8.6e-1 7.532e0 7.532e0
1.87e2 8.6e-1 7.539e0 7.539e0
1.88e2 8.6e-1 7.545e0 7.545e0
1.89e2 8.6e-1 7.551e0 7.551e0
1.9e2 8.6e-1 7.557e0 7.557e0
1.91e2 8.6e-1 7.563e0 7.563e0
1.92e2 8.6e-1 7.569e0 7.569e0
1.93e2 8.6e-1 7.576e0 7.576e0
1.94e2 8.6e-1 7.582e0 7.582e0
1.95e2 8.6e-1 7.588e0 7.588e0
1.96e2 8.6e-1 7.594e0 7.594e0
1.97e2 8.6e-1 7.599e0 7.599e0
1.98e2 8.6e-1 7.605e0 7.605e0
1.99e2 8.6e-1 7.611e0 7.611e0
2.0e2 8.6e-1 7.617e0 7.617e0

5.0e0 8.7e-1 4.997e0 4.997e0
6.0e0 8.7e-1 4.855e0 4.855e0
7.0e0 8.7e-1 4.741e0 4.741e0
8.0e0 8.7e-1 4.673e0 4.673e0
9.0e0 8.7e-1 4.663e0 4.663e0
1.0e1 8.7e-1 4.696e0 4.696e0
1.1e1 8.7e-1 4.751e0 4.751e0
1.2e1 8.7e-1 4.807e0 4.807e0
1.3e1 8.7e-1 4.86e0 4.86e0
1.4e1 8.7e-1 4.912e0 4.912e0
1.5e1 8.7e-1 4.965e0 4.965e0
1.6e1 8.7e-1 5.019e0 5.019e0
1.7e1 8.7e-1 5.073e0 5.073e0
1.8e1 8.7e-1 5.125e0 5.125e0
1.9e1 8.7e-1 5.175e0 5.175e0
2.0e1 8.7e-1 5.223e0 5.223e0
2.1e1 8.7e-1 5.269e0 5.269e0
2.2e1 8.7e-1 5.313e0 5.313e0
2.3e1 8.7e-1 5.356e0 5.356e0
2.4e1 8.7e-1 5.398e0 5.398e0
2.5e1 8.7e-1 5.438e0 5.438e0
2.6e1 8.7e-1 5.477e0 5.477e0
2.7e1 8.7e-1 5.514e0 5.514e0
2.8e1 8.7e-1 5.55e0 5.55e0
2.9e1 8.7e-1 5.585e0 5.585e0
3.0e1 8.7e-1 5.618e0 5.618e0
3.1e1 8.7e-1 5.651e0 5.651e0
3.2e1 8.7e-1 5.683e0 5.683e0
3.3e1 8.7e-1 5.713e0 5.713e0
3.4e1 8.7e-1 5.743e0 5.743e0
3.5e1 8.7e-1 5.772e0 5.772e0
3.6e1 8.7e-1 5.8e0 5.8e0
3.7e1 8.7e-1 5.828e0 5.828e0
3.8e1 8.7e-1 5.854e0 5.854e0
3.9e1 8.7e-1 5.88e0 5.88e0
4.0e1 8.7e-1 5.906e0 5.906e0
4.1e1 8.7e-1 5.93e0 5.93e0
4.2e1 8.7e-1 5.955e0 5.955e0
4.3e1 8.7e-1 5.978e0 5.978e0
4.4e1 8.7e-1 6.001e0 6.001e0
4.5e1 8.7e-1 6.024e0 6.024e0
4.6e1 8.7e-1 6.046e0 6.046e0
4.7e1 8.7e-1 6.067e0 6.067e0
4.8e1 8.7e-1 6.088e0 6.088e0
4.9e1 8.7e-1 6.109e0 6.109e0
5.0e1 8.7e-1 6.13e0 6.13e0
5.1e1 8.7e-1 6.149e0 6.149e0
5.2e1 8.7e-1 6.169e0 6.169e0
5.3e1 8.7e-1 6.188e0 6.188e0
5.4e1 8.7e-1 6.207e0 6.207e0
5.5e1 8.7e-1 6.226e0 6.226e0
5.6e1 8.7e-1 6.244e0 6.244e0
5.7e1 8.7e-1 6.262e0 6.262e0
5.8e1 8.7e-1 6.28e0 6.28e0
5.9e1 8.7e-1 6.297e0 6.297e0
6.0e1 8.7e-1 6.314e0 6.314e0
6.1e1 8.7e-1 6.331e0 6.331e0
6.2e1 8.7e-1 6.347e0 6.347e0
6.3e1 8.7e-1 6.364e0 6.364e0
6.4e1 8.7e-1 6.38e0 6.38e0
6.5e1 8.7e-1 6.395e0 6.395e0
6.6e1 8.7e-1 6.411e0 6.411e0
6.7e1 8.7e-1 6.426e0 6.426e0
6.8e1 8.7e-1 6.442e0 6.442e0
6.9e1 8.7e-1 6.457e0 6.457e0
7.0e1 8.7e-1 6.471e0 6.471e0
7.1e1 8.7e-1 6.486e0 6.486e0
7.2e1 8.7e-1 6.5e0 6.5e0
7.3e1 8.7e-1 6.515e0 6.515e0
7.4e1 8.7e-1 6.529e0 6.529e0
7.5e1 8.7e-1 6.543e0 6.543e0
7.6e1 8.7e-1 6.556e0 6.556e0
7.7e1 8.7e-1 6.57e0 6.57e0
7.8e1 8.7e-1 6.583e0 6.583e0
7.9e1 8.7e-1 6.597e0 6.597e0
8.0e1 8.7e-1 6.61e0 6.61e0
8.1e1 8.7e-1 6.623e0 6.623e0
8.2e1 8.7e-1 6.635e0 6.635e0
8.3e1 8.7e-1 6.648e0 6.648e0
8.4e1 8.7e-1 6.661e0 6.661e0
8.5e1 8.7e-1 6.673e0 6.673e0
8.6e1 8.7e-1 6.685e0 6.685e0
8.7e1 8.7e-1 6.697e0 6.697e0
8.8e1 8.7e-1 6.709e0 6.709e0
8.9e1 8.7e-1 6.721e0 6.721e0
9.0e1 8.7e-1 6.733e0 6.733e0
9.1e1 8.7e-1 6.745e0 6.745e0
9.2e1 8.7e-1 6.756e0 6.756e0
9.3e1 8.7e-1 6.768e0 6.768e0
9.4e1 8.7e-1 6.779e0 6.779e0
9.5e1 8.7e-1 6.79e0 6.79e0
9.6e1 8.7e-1 6.802e0 6.802e0
9.7e1 8.7e-1 6.813e0 6.813e0
9.8e1 8.7e-1 6.824e0 6.824e0
9.9e1 8.7e-1 6.834e0 6.834e0
1.0e2 8.7e-1 6.845e0 6.845e0
1.01e2 8.7e-1 6.856e0 6.856e0
1.02e2 8.7e-1 6.866e0 6.866e0
1.03e2 8.7e-1 6.877e0 6.877e0
1.04e2 8.7e-1 6.887e0 6.887e0
1.05e2 8.7e-1 6.897e0 6.897e0
1.06e2 8.7e-1 6.908e0 6.908e0
1.07e2 8.7e-1 6.918e0 6.918e0
1.08e2 8.7e-1 6.928e0 6.928e0
1.09e2 8.7e-1 6.938e0 6.938e0
1.1e2 8.7e-1 6.948e0 6.948e0
1.11e2 8.7e-1 6.958e0 6.958e0
1.12e2 8.7e-1 6.967e0 6.967e0
1.13e2 8.7e-1 6.977e0 6.977e0
1.14e2 8.7e-1 6.986e0 6.986e0
1.15e2 8.7e-1 6.996e0 6.996e0
1.16e2 8.7e-1 7.005e0 7.005e0
1.17e2 8.7e-1 7.015e0 7.015e0
1.18e2 8.7e-1 7.024e0 7.024e0
1.19e2 8.7e-1 7.033e0 7.033e0
1.2e2 8.7e-1 7.042e0 7.042e0
1.21e2 8.7e-1 7.052e0 7.052e0
1.22e2 8.7e-1 7.061e0 7.061e0
1.23e2 8.7e-1 7.07e0 7.07e0
1.24e2 8.7e-1 7.078e0 7.078e0
1.25e2 8.7e-1 7.087e0 7.087e0
1.26e2 8.7e-1 7.096e0 7.096e0
1.27e2 8.7e-1 7.105e0 7.105e0
1.28e2 8.7e-1 7.113e0 7.113e0
1.29e2 8.7e-1 7.122e0 7.122e0
1.3e2 8.7e-1 7.131e0 7.131e0
1.31e2 8.7e-1 7.139e0 7.139e0
1.32e2 8.7e-1 7.147e0 7.147e0
1.33e2 8.7e-1 7.156e0 7.156e0
1.34e2 8.7e-1 7.164e0 7.164e0
1.35e2 8.7e-1 7.172e0 7.172e0
1.36e2 8.7e-1 7.181e0 7.181e0
1.37e2 8.7e-1 7.189e0 7.189e0
1.38e2 8.7e-1 7.197e0 7.197e0
1.39e2 8.7e-1 7.205e0 7.205e0
1.4e2 8.7e-1 7.213e0 7.213e0
1.41e2 8.7e-1 7.221e0 7.221e0
1.42e2 8.7e-1 7.229e0 7.229e0
1.43e2 8.7e-1 7.237e0 7.237e0
1.44e2 8.7e-1 7.245e0 7.245e0
1.45e2 8.7e-1 7.252e0 7.252e0
1.46e2 8.7e-1 7.26e0 7.26e0
1.47e2 8.7e-1 7.268e0 7.268e0
1.48e2 8.7e-1 7.275e0 7.275e0
1.49e2 8.7e-1 7.283e0 7.283e0
1.5e2 8.7e-1 7.29e0 7.29e0
1.51e2 8.7e-1 7.298e0 7.298e0
1.52e2 8.7e-1 7.305e0 7.305e0
1.53e2 8.7e-1 7.313e0 7.313e0
1.54e2 8.7e-1 7.32e0 7.32e0
1.55e2 8.7e-1 7.328e0 7.328e0
1.56e2 8.7e-1 7.335e0 7.335e0
1.57e2 8.7e-1 7.342e0 7.342e0
1.58e2 8.7e-1 7.349e0 7.349e0
1.59e2 8.7e-1 7.356e0 7.356e0
1.6e2 8.7e-1 7.364e0 7.364e0
1.61e2 8.7e-1 7.371e0 7.371e0
1.62e2 8.7e-1 7.378e0 7.378e0
1.63e2 8.7e-1 7.385e0 7.385e0
1.64e2 8.7e-1 7.392e0 7.392e0
1.65e2 8.7e-1 7.399e0 7.399e0
1.66e2 8.7e-1 7.406e0 7.406e0
1.67e2 8.7e-1 7.412e0 7.412e0
1.68e2 8.7e-1 7.419e0 7.419e0
1.69e2 8.7e-1 7.426e0 7.426e0
1.7e2 8.7e-1 7.433e0 7.433e0
1.71e2 8.7e-1 7.439e0 7.439e0
1.72e2 8.7e-1 7.446e0 7.446e0
1.73e2 8.7e-1 7.453e0 7.453e0
1.74e2 8.7e-1 7.459e0 7.459e0
1.75e2 8.7e-1 7.466e0 7.466e0
1.76e2 8.7e-1 7.473e0 7.473e0
1.77e2 8.7e-1 7.479e0 7.479e0
1.78e2 8.7e-1 7.486e0 7.486e0
1.79e2 8.7e-1 7.492e0 7.492e0
1.8e2 8.7e-1 7.498e0 7.498e0
1.81e2 8.7e-1 7.505e0 7.505e0
1.82e2 8.7e-1 7.511e0 7.511e0
1.83e2 8.7e-1 7.518e0 7.518e0
1.84e2 8.7e-1 7.524e0 7.524e0
1.85e2 8.7e-1 7.53e0 7.53e0
1.86e2 8.7e-1 7.536e0 7.536e0
1.87e2 8.7e-1 7.543e0 7.543e0
1.88e2 8.7e-1 7.549e0 7.549e0
1.89e2 8.7e-1 7.555e0 7.555e0
1.9e2 8.7e-1 7.561e0 7.561e0
1.91e2 8.7e-1 7.567e0 7.567e0
1.92e2 8.7e-1 7.573e0 7.573e0
1.93e2 8.7e-1 7.579e0 7.579e0
1.94e2 8.7e-1 7.585e0 7.585e0
1.95e2 8.7e-1 7.591e0 7.591e0
1.96e2 8.7e-1 7.597e0 7.597e0
1.97e2 8.7e-1 7.603e0 7.603e0
1.98e2 8.7e-1 7.609e0 7.609e0
1.99e2 8.7e-1 7.615e0 7.615e0
2.0e2 8.7e-1 7.621e0 7.621e0

5.0e0 8.8e-1 4.962e0 4.962e0
6.0e0 8.8e-1 4.825e0 4.825e0
7.0e0 8.8e-1 4.716e0 4.716e0
8.0e0 8.8e-1 4.653e0 4.653e0
9.0e0 8.8e-1 4.646e0 4.646e0
1.0e1 8.8e-1 4.682e0 4.682e0
1.1e1 8.8e-1 4.74e0 4.74e0
1.2e1 8.8e-1 4.799e0 4.799e0
1.3e1 8.8e-1 4.854e0 4.854e0
1.4e1 8.8e-1 4.907e0 4.907e0
1.5e1 8.8e-1 4.962e0 4.962e0
1.6e1 8.8e-1 5.017e0 5.017e0
1.7e1 8.8e-1 5.072e0 5.072e0
1.8e1 8.8e-1 5.125e0 5.125e0
1.9e1 8.8e-1 5.176e0 5.176e0
2.0e1 8.8e-1 5.225e0 5.225e0
2.1e1 8.8e-1 5.272e0 5.272e0
2.2e1 8.8e-1 5.317e0 5.317e0
2.3e1 8.8e-1 5.36e0 5.36e0
2.4e1 8.8e-1 5.402e0 5.402e0
2.5e1 8.8e-1 5.443e0 5.443e0
2.6e1 8.8e-1 5.482e0 5.482e0
2.7e1 8.8e-1 5.519e0 5.519e0
2.8e1 8.8e-1 5.556e0 5.556e0
2.9e1 8.8e-1 5.591e0 5.591e0
3.0e1 8.8e-1 5.625e0 5.625e0
3.1e1 8.8e-1 5.658e0 5.658e0
3.2e1 8.8e-1 5.689e0 5.689e0
3.3e1 8.8e-1 5.72e0 5.72e0
3.4e1 8.8e-1 5.75e0 5.75e0
3.5e1 8.8e-1 5.779e0 5.779e0
3.6e1 8.8e-1 5.808e0 5.808e0
3.7e1 8.8e-1 5.835e0 5.835e0
3.8e1 8.8e-1 5.862e0 5.862e0
3.9e1 8.8e-1 5.888e0 5.888e0
4.0e1 8.8e-1 5.913e0 5.913e0
4.1e1 8.8e-1 5.938e0 5.938e0
4.2e1 8.8e-1 5.962e0 5.962e0
4.3e1 8.8e-1 5.986e0 5.986e0
4.4e1 8.8e-1 6.009e0 6.009e0
4.5e1 8.8e-1 6.031e0 6.031e0
4.6e1 8.8e-1 6.053e0 6.053e0
4.7e1 8.8e-1 6.075e0 6.075e0
4.8e1 8.8e-1 6.096e0 6.096e0
4.9e1 8.8e-1 6.117e0 6.117e0
5.0e1 8.8e-1 6.137e0 6.137e0
5.1e1 8.8e-1 6.157e0 6.157e0
5.2e1 8.8e-1 6.177e0 6.177e0
5.3e1 8.8e-1 6.196e0 6.196e0
5.4e1 8.8e-1 6.215e0 6.215e0
5.5e1 8.8e-1 6.233e0 6.233e0
5.6e1 8.8e-1 6.251e0 6.251e0
5.7e1 8.8e-1 6.269e0 6.269e0
5.8e1 8.8e-1 6.287e0 6.287e0
5.9e1 8.8e-1 6.304e0 6.304e0
6.0e1 8.8e-1 6.321e0 6.321e0
6.1e1 8.8e-1 6.338e0 6.338e0
6.2e1 8.8e-1 6.354e0 6.354e0
6.3e1 8.8e-1 6.371e0 6.371e0
6.4e1 8.8e-1 6.387e0 6.387e0
6.5e1 8.8e-1 6.403e0 6.403e0
6.6e1 8.8e-1 6.418e0 6.418e0
6.7e1 8.8e-1 6.433e0 6.433e0
6.8e1 8.8e-1 6.449e0 6.449e0
6.9e1 8.8e-1 6.464e0 6.464e0
7.0e1 8.8e-1 6.478e0 6.478e0
7.1e1 8.8e-1 6.493e0 6.493e0
7.2e1 8.8e-1 6.507e0 6.507e0
7.3e1 8.8e-1 6.521e0 6.521e0
7.4e1 8.8e-1 6.535e0 6.535e0
7.5e1 8.8e-1 6.549e0 6.549e0
7.6e1 8.8e-1 6.563e0 6.563e0
7.7e1 8.8e-1 6.576e0 6.576e0
7.8e1 8.8e-1 6.59e0 6.59e0
7.9e1 8.8e-1 6.603e0 6.603e0
8.0e1 8.8e-1 6.616e0 6.616e0
8.1e1 8.8e-1 6.629e0 6.629e0
8.2e1 8.8e-1 6.642e0 6.642e0
8.3e1 8.8e-1 6.654e0 6.654e0
8.4e1 8.8e-1 6.667e0 6.667e0
8.5e1 8.8e-1 6.679e0 6.679e0
8.6e1 8.8e-1 6.692e0 6.692e0
8.7e1 8.8e-1 6.704e0 6.704e0
8.8e1 8.8e-1 6.716e0 6.716e0
8.9e1 8.8e-1 6.728e0 6.728e0
9.0e1 8.8e-1 6.739e0 6.739e0
9.1e1 8.8e-1 6.751e0 6.751e0
9.2e1 8.8e-1 6.762e0 6.762e0
9.3e1 8.8e-1 6.774e0 6.774e0
9.4e1 8.8e-1 6.785e0 6.785e0
9.5e1 8.8e-1 6.796e0 6.796e0
9.6e1 8.8e-1 6.808e0 6.808e0
9.7e1 8.8e-1 6.819e0 6.819e0
9.8e1 8.8e-1 6.829e0 6.829e0
9.9e1 8.8e-1 6.84e0 6.84e0
1.0e2 8.8e-1 6.851e0 6.851e0
1.01e2 8.8e-1 6.862e0 6.862e0
1.02e2 8.8e-1 6.872e0 6.872e0
1.03e2 8.8e-1 6.883e0 6.883e0
1.04e2 8.8e-1 6.893e0 6.893e0
1.05e2 8.8e-1 6.903e0 6.903e0
1.06e2 8.8e-1 6.913e0 6.913e0
1.07e2 8.8e-1 6.923e0 6.923e0
1.08e2 8.8e-1 6.933e0 6.933e0
1.09e2 8.8e-1 6.943e0 6.943e0
1.1e2 8.8e-1 6.953e0 6.953e0
1.11e2 8.8e-1 6.963e0 6.963e0
1.12e2 8.8e-1 6.973e0 6.973e0
1.13e2 8.8e-1 6.982e0 6.982e0
1.14e2 8.8e-1 6.992e0 6.992e0
1.15e2 8.8e-1 7.001e0 7.001e0
1.16e2 8.8e-1 7.011e0 7.011e0
1.17e2 8.8e-1 7.02e0 7.02e0
1.18e2 8.8e-1 7.029e0 7.029e0
1.19e2 8.8e-1 7.039e0 7.039e0
1.2e2 8.8e-1 7.048e0 7.048e0
1.21e2 8.8e-1 7.057e0 7.057e0
1.22e2 8.8e-1 7.066e0 7.066e0
1.23e2 8.8e-1 7.075e0 7.075e0
1.24e2 8.8e-1 7.084e0 7.084e0
1.25e2 8.8e-1 7.092e0 7.092e0
1.26e2 8.8e-1 7.101e0 7.101e0
1.27e2 8.8e-1 7.11e0 7.11e0
1.28e2 8.8e-1 7.118e0 7.118e0
1.29e2 8.8e-1 7.127e0 7.127e0
1.3e2 8.8e-1 7.136e0 7.136e0
1.31e2 8.8e-1 7.144e0 7.144e0
1.32e2 8.8e-1 7.152e0 7.152e0
1.33e2 8.8e-1 7.161e0 7.161e0
1.34e2 8.8e-1 7.169e0 7.169e0
1.35e2 8.8e-1 7.177e0 7.177e0
1.36e2 8.8e-1 7.186e0 7.186e0
1.37e2 8.8e-1 7.194e0 7.194e0
1.38e2 8.8e-1 7.202e0 7.202e0
1.39e2 8.8e-1 7.21e0 7.21e0
1.4e2 8.8e-1 7.218e0 7.218e0
1.41e2 8.8e-1 7.226e0 7.226e0
1.42e2 8.8e-1 7.234e0 7.234e0
1.43e2 8.8e-1 7.241e0 7.241e0
1.44e2 8.8e-1 7.249e0 7.249e0
1.45e2 8.8e-1 7.257e0 7.257e0
1.46e2 8.8e-1 7.265e0 7.265e0
1.47e2 8.8e-1 7.272e0 7.272e0
1.48e2 8.8e-1 7.28e0 7.28e0
1.49e2 8.8e-1 7.288e0 7.288e0
1.5e2 8.8e-1 7.295e0 7.295e0
1.51e2 8.8e-1 7.303e0 7.303e0
1.52e2 8.8e-1 7.31e0 7.31e0
1.53e2 8.8e-1 7.317e0 7.317e0
1.54e2 8.8e-1 7.325e0 7.325e0
1.55e2 8.8e-1 7.332e0 7.332e0
1.56e2 8.8e-1 7.339e0 7.339e0
1.57e2 8.8e-1 7.346e0 7.346e0
1.58e2 8.8e-1 7.354e0 7.354e0
1.59e2 8.8e-1 7.361e0 7.361e0
1.6e2 8.8e-1 7.368e0 7.368e0
1.61e2 8.8e-1 7.375e0 7.375e0
1.62e2 8.8e-1 7.382e0 7.382e0
1.63e2 8.8e-1 7.389e0 7.389e0
1.64e2 8.8e-1 7.396e0 7.396e0
1.65e2 8.8e-1 7.403e0 7.403e0
1.66e2 8.8e-1 7.41e0 7.41e0
1.67e2 8.8e-1 7.417e0 7.417e0
1.68e2 8.8e-1 7.423e0 7.423e0
1.69e2 8.8e-1 7.43e0 7.43e0
1.7e2 8.8e-1 7.437e0 7.437e0
1.71e2 8.8e-1 7.444e0 7.444e0
1.72e2 8.8e-1 7.45e0 7.45e0
1.73e2 8.8e-1 7.457e0 7.457e0
1.74e2 8.8e-1 7.464e0 7.464e0
1.75e2 8.8e-1 7.47e0 7.47e0
1.76e2 8.8e-1 7.477e0 7.477e0
1.77e2 8.8e-1 7.483e0 7.483e0
1.78e2 8.8e-1 7.49e0 7.49e0
1.79e2 8.8e-1 7.496e0 7.496e0
1.8e2 8.8e-1 7.503e0 7.503e0
1.81e2 8.8e-1 7.509e0 7.509e0
1.82e2 8.8e-1 7.515e0 7.515e0
1.83e2 8.8e-1 7.522e0 7.522e0
1.84e2 8.8e-1 7.528e0 7.528e0
1.85e2 8.8e-1 7.534e0 7.534e0
1.86e2 8.8e-1 7.54e0 7.54e0
1.87e2 8.8e-1 7.547e0 7.547e0
1.88e2 8.8e-1 7.553e0 7.553e0
1.89e2 8.8e-1 7.559e0 7.559e0
1.9e2 8.8e-1 7.565e0 7.565e0
1.91e2 8.8e-1 7.571e0 7.571e0
1.92e2 8.8e-1 7.577e0 7.577e0
1.93e2 8.8e-1 7.583e0 7.583e0
1.94e2 8.8e-1 7.589e0 7.589e0
1.95e2 8.8e-1 7.595e0 7.595e0
1.96e2 8.8e-1 7.601e0 7.601e0
1.97e2 8.8e-1 7.607e0 7.607e0
1.98e2 8.8e-1 7.613e0 7.613e0
1.99e2 8.8e-1 7.619e0 7.619e0
2.0e2 8.8e-1 7.625e0 7.625e0

5.0e0 8.9e-1 4.926e0 4.926e0
6.0e0 8.9e-1 4.795e0 4.795e0
7.0e0 8.9e-1 4.691e0 4.691e0
8.0e0 8.9e-1 4.632e0 4.632e0
9.0e0 8.9e-1 4.629e0 4.629e0
1.0e1 8.9e-1 4.668e0 4.668e0
1.1e1 8.9e-1 4.728e0 4.728e0
1.2e1 8.9e-1 4.79e0 4.79e0
1.3e1 8.9e-1 4.847e0 4.847e0
1.4e1 8.9e-1 4.902e0 4.902e0
1.5e1 8.9e-1 4.959e0 4.959e0
1.6e1 8.9e-1 5.016e0 5.016e0
1.7e1 8.9e-1 5.072e0 5.072e0
1.8e1 8.9e-1 5.126e0 5.126e0
1.9e1 8.9e-1 5.178e0 5.178e0
2.0e1 8.9e-1 5.227e0 5.227e0
2.1e1 8.9e-1 5.275e0 5.275e0
2.2e1 8.9e-1 5.32e0 5.32e0
2.3e1 8.9e-1 5.365e0 5.365e0
2.4e1 8.9e-1 5.407e0 5.407e0
2.5e1 8.9e-1 5.448e0 5.448e0
2.6e1 8.9e-1 5.487e0 5.487e0
2.7e1 8.9e-1 5.525e0 5.525e0
2.8e1 8.9e-1 5.562e0 5.562e0
2.9e1 8.9e-1 5.597e0 5.597e0
3.0e1 8.9e-1 5.631e0 5.631e0
3.1e1 8.9e-1 5.665e0 5.665e0
3.2e1 8.9e-1 5.696e0 5.696e0
3.3e1 8.9e-1 5.727e0 5.727e0
3.4e1 8.9e-1 5.758e0 5.758e0
3.5e1 8.9e-1 5.787e0 5.787e0
3.6e1 8.9e-1 5.815e0 5.815e0
3.7e1 8.9e-1 5.843e0 5.843e0
3.8e1 8.9e-1 5.869e0 5.869e0
3.9e1 8.9e-1 5.895e0 5.895e0
4.0e1 8.9e-1 5.921e0 5.921e0
4.1e1 8.9e-1 5.946e0 5.946e0
4.2e1 8.9e-1 5.97e0 5.97e0
4.3e1 8.9e-1 5.993e0 5.993e0
4.4e1 8.9e-1 6.016e0 6.016e0
4.5e1 8.9e-1 6.039e0 6.039e0
4.6e1 8.9e-1 6.061e0 6.061e0
4.7e1 8.9e-1 6.083e0 6.083e0
4.8e1 8.9e-1 6.104e0 6.104e0
4.9e1 8.9e-1 6.125e0 6.125e0
5.0e1 8.9e-1 6.145e0 6.145e0
5.1e1 8.9e-1 6.165e0 6.165e0
5.2e1 8.9e-1 6.184e0 6.184e0
5.3e1 8.9e-1 6.203e0 6.203e0
5.4e1 8.9e-1 6.222e0 6.222e0
5.5e1 8.9e-1 6.241e0 6.241e0
5.6e1 8.9e-1 6.259e0 6.259e0
5.7e1 8.9e-1 6.277e0 6.277e0
5.8e1 8.9e-1 6.294e0 6.294e0
5.9e1 8.9e-1 6.312e0 6.312e0
6.0e1 8.9e-1 6.329e0 6.329e0
6.1e1 8.9e-1 6.345e0 6.345e0
6.2e1 8.9e-1 6.362e0 6.362e0
6.3e1 8.9e-1 6.378e0 6.378e0
6.4e1 8.9e-1 6.394e0 6.394e0
6.5e1 8.9e-1 6.41e0 6.41e0
6.6e1 8.9e-1 6.425e0 6.425e0
6.7e1 8.9e-1 6.441e0 6.441e0
6.8e1 8.9e-1 6.456e0 6.456e0
6.9e1 8.9e-1 6.471e0 6.471e0
7.0e1 8.9e-1 6.485e0 6.485e0
7.1e1 8.9e-1 6.5e0 6.5e0
7.2e1 8.9e-1 6.514e0 6.514e0
7.3e1 8.9e-1 6.528e0 6.528e0
7.4e1 8.9e-1 6.542e0 6.542e0
7.5e1 8.9e-1 6.556e0 6.556e0
7.6e1 8.9e-1 6.57e0 6.57e0
7.7e1 8.9e-1 6.583e0 6.583e0
7.8e1 8.9e-1 6.597e0 6.597e0
7.9e1 8.9e-1 6.61e0 6.61e0
8.0e1 8.9e-1 6.623e0 6.623e0
8.1e1 8.9e-1 6.636e0 6.636e0
8.2e1 8.9e-1 6.648e0 6.648e0
8.3e1 8.9e-1 6.661e0 6.661e0
8.4e1 8.9e-1 6.673e0 6.673e0
8.5e1 8.9e-1 6.686e0 6.686e0
8.6e1 8.9e-1 6.698e0 6.698e0
8.7e1 8.9e-1 6.71e0 6.71e0
8.8e1 8.9e-1 6.722e0 6.722e0
8.9e1 8.9e-1 6.734e0 6.734e0
9.0e1 8.9e-1 6.746e0 6.746e0
9.1e1 8.9e-1 6.757e0 6.757e0
9.2e1 8.9e-1 6.769e0 6.769e0
9.3e1 8.9e-1 6.78e0 6.78e0
9.4e1 8.9e-1 6.791e0 6.791e0
9.5e1 8.9e-1 6.803e0 6.803e0
9.6e1 8.9e-1 6.814e0 6.814e0
9.7e1 8.9e-1 6.825e0 6.825e0
9.8e1 8.9e-1 6.835e0 6.835e0
9.9e1 8.9e-1 6.846e0 6.846e0
1.0e2 8.9e-1 6.857e0 6.857e0
1.01e2 8.9e-1 6.867e0 6.867e0
1.02e2 8.9e-1 6.878e0 6.878e0
1.03e2 8.9e-1 6.888e0 6.888e0
1.04e2 8.9e-1 6.899e0 6.899e0
1.05e2 8.9e-1 6.909e0 6.909e0
1.06e2 8.9e-1 6.919e0 6.919e0
1.07e2 8.9e-1 6.929e0 6.929e0
1.08e2 8.9e-1 6.939e0 6.939e0
1.09e2 8.9e-1 6.949e0 6.949e0
1.1e2 8.9e-1 6.959e0 6.959e0
1.11e2 8.9e-1 6.969e0 6.969e0
1.12e2 8.9e-1 6.978e0 6.978e0
1.13e2 8.9e-1 6.988e0 6.988e0
1.14e2 8.9e-1 6.997e0 6.997e0
1.15e2 8.9e-1 7.007e0 7.007e0
1.16e2 8.9e-1 7.016e0 7.016e0
1.17e2 8.9e-1 7.025e0 7.025e0
1.18e2 8.9e-1 7.035e0 7.035e0
1.19e2 8.9e-1 7.044e0 7.044e0
1.2e2 8.9e-1 7.053e0 7.053e0
1.21e2 8.9e-1 7.062e0 7.062e0
1.22e2 8.9e-1 7.071e0 7.071e0
1.23e2 8.9e-1 7.08e0 7.08e0
1.24e2 8.9e-1 7.089e0 7.089e0
1.25e2 8.9e-1 7.098e0 7.098e0
1.26e2 8.9e-1 7.106e0 7.106e0
1.27e2 8.9e-1 7.115e0 7.115e0
1.28e2 8.9e-1 7.124e0 7.124e0
1.29e2 8.9e-1 7.132e0 7.132e0
1.3e2 8.9e-1 7.141e0 7.141e0
1.31e2 8.9e-1 7.149e0 7.149e0
1.32e2 8.9e-1 7.157e0 7.157e0
1.33e2 8.9e-1 7.166e0 7.166e0
1.34e2 8.9e-1 7.174e0 7.174e0
1.35e2 8.9e-1 7.182e0 7.182e0
1.36e2 8.9e-1 7.19e0 7.19e0
1.37e2 8.9e-1 7.199e0 7.199e0
1.38e2 8.9e-1 7.207e0 7.207e0
1.39e2 8.9e-1 7.215e0 7.215e0
1.4e2 8.9e-1 7.223e0 7.223e0
1.41e2 8.9e-1 7.231e0 7.231e0
1.42e2 8.9e-1 7.238e0 7.238e0
1.43e2 8.9e-1 7.246e0 7.246e0
1.44e2 8.9e-1 7.254e0 7.254e0
1.45e2 8.9e-1 7.262e0 7.262e0
1.46e2 8.9e-1 7.269e0 7.269e0
1.47e2 8.9e-1 7.277e0 7.277e0
1.48e2 8.9e-1 7.285e0 7.285e0
1.49e2 8.9e-1 7.292e0 7.292e0
1.5e2 8.9e-1 7.3e0 7.3e0
1.51e2 8.9e-1 7.307e0 7.307e0
1.52e2 8.9e-1 7.315e0 7.315e0
1.53e2 8.9e-1 7.322e0 7.322e0
1.54e2 8.9e-1 7.329e0 7.329e0
1.55e2 8.9e-1 7.337e0 7.337e0
1.56e2 8.9e-1 7.344e0 7.344e0
1.57e2 8.9e-1 7.351e0 7.351e0
1.58e2 8.9e-1 7.358e0 7.358e0
1.59e2 8.9e-1 7.365e0 7.365e0
1.6e2 8.9e-1 7.372e0 7.372e0
1.61e2 8.9e-1 7.379e0 7.379e0
1.62e2 8.9e-1 7.386e0 7.386e0
1.63e2 8.9e-1 7.393e0 7.393e0
1.64e2 8.9e-1 7.4e0 7.4e0
1.65e2 8.9e-1 7.407e0 7.407e0
1.66e2 8.9e-1 7.414e0 7.414e0
1.67e2 8.9e-1 7.421e0 7.421e0
1.68e2 8.9e-1 7.428e0 7.428e0
1.69e2 8.9e-1 7.435e0 7.435e0
1.7e2 8.9e-1 7.441e0 7.441e0
1.71e2 8.9e-1 7.448e0 7.448e0
1.72e2 8.9e-1 7.455e0 7.455e0
1.73e2 8.9e-1 7.461e0 7.461e0
1.74e2 8.9e-1 7.468e0 7.468e0
1.75e2 8.9e-1 7.474e0 7.474e0
1.76e2 8.9e-1 7.481e0 7.481e0
1.77e2 8.9e-1 7.487e0 7.487e0
1.78e2 8.9e-1 7.494e0 7.494e0
1.79e2 8.9e-1 7.5e0 7.5e0
1.8e2 8.9e-1 7.507e0 7.507e0
1.81e2 8.9e-1 7.513e0 7.513e0
1.82e2 8.9e-1 7.519e0 7.519e0
1.83e2 8.9e-1 7.526e0 7.526e0
1.84e2 8.9e-1 7.532e0 7.532e0
1.85e2 8.9e-1 7.538e0 7.538e0
1.86e2 8.9e-1 7.544e0 7.544e0
1.87e2 8.9e-1 7.551e0 7.551e0
1.88e2 8.9e-1 7.557e0 7.557e0
1.89e2 8.9e-1 7.563e0 7.563e0
1.9e2 8.9e-1 7.569e0 7.569e0
1.91e2 8.9e-1 7.575e0 7.575e0
1.92e2 8.9e-1 7.581e0 7.581e0
1.93e2 8.9e-1 7.587e0 7.587e0
1.94e2 8.9e-1 7.593e0 7.593e0
1.95e2 8.9e-1 7.599e0 7.599e0
1.96e2 8.9e-1 7.605e0 7.605e0
1.97e2 8.9e-1 7.611e0 7.611e0
1.98e2 8.9e-1 7.617e0 7.617e0
1.99e2 8.9e-1 7.623e0 7.623e0
2.0e2 8.9e-1 7.629e0 7.629e0

5.0e0 9.0e-1 4.889e0 4.889e0
6.0e0 9.0e-1 4.764e0 4.764e0
7.0e0 9.0e-1 4.665e0 4.665e0
8.0e0 9.0e-1 4.61e0 4.61e0
9.0e0 9.0e-1 4.611e0 4.611e0
1.0e1 9.0e-1 4.653e0 4.653e0
1.1e1 9.0e-1 4.717e0 4.717e0
1.2e1 9.0e-1 4.781e0 4.781e0
1.3e1 9.0e-1 4.84e0 4.84e0
1.4e1 9.0e-1 4.898e0 4.898e0
1.5e1 9.0e-1 4.955e0 4.955e0
1.6e1 9.0e-1 5.014e0 5.014e0
1.7e1 9.0e-1 5.071e0 5.071e0
1.8e1 9.0e-1 5.127e0 5.127e0
1.9e1 9.0e-1 5.179e0 5.179e0
2.0e1 9.0e-1 5.229e0 5.229e0
2.1e1 9.0e-1 5.278e0 5.278e0
2.2e1 9.0e-1 5.324e0 5.324e0
2.3e1 9.0e-1 5.369e0 5.369e0
2.4e1 9.0e-1 5.412e0 5.412e0
2.5e1 9.0e-1 5.454e0 5.454e0
2.6e1 9.0e-1 5.493e0 5.493e0
2.7e1 9.0e-1 5.531e0 5.531e0
2.8e1 9.0e-1 5.568e0 5.568e0
2.9e1 9.0e-1 5.604e0 5.604e0
3.0e1 9.0e-1 5.638e0 5.638e0
3.1e1 9.0e-1 5.672e0 5.672e0
3.2e1 9.0e-1 5.704e0 5.704e0
3.3e1 9.0e-1 5.735e0 5.735e0
3.4e1 9.0e-1 5.765e0 5.765e0
3.5e1 9.0e-1 5.794e0 5.794e0
3.6e1 9.0e-1 5.823e0 5.823e0
3.7e1 9.0e-1 5.85e0 5.85e0
3.8e1 9.0e-1 5.877e0 5.877e0
3.9e1 9.0e-1 5.903e0 5.903e0
4.0e1 9.0e-1 5.929e0 5.929e0
4.1e1 9.0e-1 5.954e0 5.954e0
4.2e1 9.0e-1 5.978e0 5.978e0
4.3e1 9.0e-1 6.001e0 6.001e0
4.4e1 9.0e-1 6.024e0 6.024e0
4.5e1 9.0e-1 6.047e0 6.047e0
4.6e1 9.0e-1 6.069e0 6.069e0
4.7e1 9.0e-1 6.091e0 6.091e0
4.8e1 9.0e-1 6.112e0 6.112e0
4.9e1 9.0e-1 6.132e0 6.132e0
5.0e1 9.0e-1 6.153e0 6.153e0
5.1e1 9.0e-1 6.173e0 6.173e0
5.2e1 9.0e-1 6.192e0 6.192e0
5.3e1 9.0e-1 6.211e0 6.211e0
5.4e1 9.0e-1 6.23e0 6.23e0
5.5e1 9.0e-1 6.248e0 6.248e0
5.6e1 9.0e-1 6.267e0 6.267e0
5.7e1 9.0e-1 6.284e0 6.284e0
5.8e1 9.0e-1 6.302e0 6.302e0
5.9e1 9.0e-1 6.319e0 6.319e0
6.0e1 9.0e-1 6.336e0 6.336e0
6.1e1 9.0e-1 6.353e0 6.353e0
6.2e1 9.0e-1 6.369e0 6.369e0
6.3e1 9.0e-1 6.386e0 6.386e0
6.4e1 9.0e-1 6.401e0 6.401e0
6.5e1 9.0e-1 6.417e0 6.417e0
6.6e1 9.0e-1 6.433e0 6.433e0
6.7e1 9.0e-1 6.448e0 6.448e0
6.8e1 9.0e-1 6.463e0 6.463e0
6.9e1 9.0e-1 6.478e0 6.478e0
7.0e1 9.0e-1 6.493e0 6.493e0
7.1e1 9.0e-1 6.507e0 6.507e0
7.2e1 9.0e-1 6.521e0 6.521e0
7.3e1 9.0e-1 6.535e0 6.535e0
7.4e1 9.0e-1 6.549e0 6.549e0
7.5e1 9.0e-1 6.563e0 6.563e0
7.6e1 9.0e-1 6.577e0 6.577e0
7.7e1 9.0e-1 6.59e0 6.59e0
7.8e1 9.0e-1 6.603e0 6.603e0
7.9e1 9.0e-1 6.617e0 6.617e0
8.0e1 9.0e-1 6.63e0 6.63e0
8.1e1 9.0e-1 6.642e0 6.642e0
8.2e1 9.0e-1 6.655e0 6.655e0
8.3e1 9.0e-1 6.668e0 6.668e0
8.4e1 9.0e-1 6.68e0 6.68e0
8.5e1 9.0e-1 6.692e0 6.692e0
8.6e1 9.0e-1 6.705e0 6.705e0
8.7e1 9.0e-1 6.717e0 6.717e0
8.8e1 9.0e-1 6.728e0 6.728e0
8.9e1 9.0e-1 6.74e0 6.74e0
9.0e1 9.0e-1 6.752e0 6.752e0
9.1e1 9.0e-1 6.764e0 6.764e0
9.2e1 9.0e-1 6.775e0 6.775e0
9.3e1 9.0e-1 6.786e0 6.786e0
9.4e1 9.0e-1 6.798e0 6.798e0
9.5e1 9.0e-1 6.809e0 6.809e0
9.6e1 9.0e-1 6.82e0 6.82e0
9.7e1 9.0e-1 6.831e0 6.831e0
9.8e1 9.0e-1 6.842e0 6.842e0
9.9e1 9.0e-1 6.852e0 6.852e0
1.0e2 9.0e-1 6.863e0 6.863e0
1.01e2 9.0e-1 6.873e0 6.873e0
1.02e2 9.0e-1 6.884e0 6.884e0
1.03e2 9.0e-1 6.894e0 6.894e0
1.04e2 9.0e-1 6.905e0 6.905e0
1.05e2 9.0e-1 6.915e0 6.915e0
1.06e2 9.0e-1 6.925e0 6.925e0
1.07e2 9.0e-1 6.935e0 6.935e0
1.08e2 9.0e-1 6.945e0 6.945e0
1.09e2 9.0e-1 6.955e0 6.955e0
1.1e2 9.0e-1 6.965e0 6.965e0
1.11e2 9.0e-1 6.974e0 6.974e0
1.12e2 9.0e-1 6.984e0 6.984e0
1.13e2 9.0e-1 6.993e0 6.993e0
1.14e2 9.0e-1 7.003e0 7.003e0
1.15e2 9.0e-1 7.012e0 7.012e0
1.16e2 9.0e-1 7.022e0 7.022e0
1.17e2 9.0e-1 7.031e0 7.031e0
1.18e2 9.0e-1 7.04e0 7.04e0
1.19e2 9.0e-1 7.049e0 7.049e0
1.2e2 9.0e-1 7.058e0 7.058e0
1.21e2 9.0e-1 7.067e0 7.067e0
1.22e2 9.0e-1 7.076e0 7.076e0
1.23e2 9.0e-1 7.085e0 7.085e0
1.24e2 9.0e-1 7.094e0 7.094e0
1.25e2 9.0e-1 7.103e0 7.103e0
1.26e2 9.0e-1 7.112e0 7.112e0
1.27e2 9.0e-1 7.12e0 7.12e0
1.28e2 9.0e-1 7.129e0 7.129e0
1.29e2 9.0e-1 7.137e0 7.137e0
1.3e2 9.0e-1 7.146e0 7.146e0
1.31e2 9.0e-1 7.154e0 7.154e0
1.32e2 9.0e-1 7.163e0 7.163e0
1.33e2 9.0e-1 7.171e0 7.171e0
1.34e2 9.0e-1 7.179e0 7.179e0
1.35e2 9.0e-1 7.187e0 7.187e0
1.36e2 9.0e-1 7.195e0 7.195e0
1.37e2 9.0e-1 7.204e0 7.204e0
1.38e2 9.0e-1 7.212e0 7.212e0
1.39e2 9.0e-1 7.22e0 7.22e0
1.4e2 9.0e-1 7.228e0 7.228e0
1.41e2 9.0e-1 7.235e0 7.235e0
1.42e2 9.0e-1 7.243e0 7.243e0
1.43e2 9.0e-1 7.251e0 7.251e0
1.44e2 9.0e-1 7.259e0 7.259e0
1.45e2 9.0e-1 7.267e0 7.267e0
1.46e2 9.0e-1 7.274e0 7.274e0
1.47e2 9.0e-1 7.282e0 7.282e0
1.48e2 9.0e-1 7.289e0 7.289e0
1.49e2 9.0e-1 7.297e0 7.297e0
1.5e2 9.0e-1 7.304e0 7.304e0
1.51e2 9.0e-1 7.312e0 7.312e0
1.52e2 9.0e-1 7.319e0 7.319e0
1.53e2 9.0e-1 7.327e0 7.327e0
1.54e2 9.0e-1 7.334e0 7.334e0
1.55e2 9.0e-1 7.341e0 7.341e0
1.56e2 9.0e-1 7.348e0 7.348e0
1.57e2 9.0e-1 7.356e0 7.356e0
1.58e2 9.0e-1 7.363e0 7.363e0
1.59e2 9.0e-1 7.37e0 7.37e0
1.6e2 9.0e-1 7.377e0 7.377e0
1.61e2 9.0e-1 7.384e0 7.384e0
1.62e2 9.0e-1 7.391e0 7.391e0
1.63e2 9.0e-1 7.398e0 7.398e0
1.64e2 9.0e-1 7.405e0 7.405e0
1.65e2 9.0e-1 7.412e0 7.412e0
1.66e2 9.0e-1 7.419e0 7.419e0
1.67e2 9.0e-1 7.425e0 7.425e0
1.68e2 9.0e-1 7.432e0 7.432e0
1.69e2 9.0e-1 7.439e0 7.439e0
1.7e2 9.0e-1 7.446e0 7.446e0
1.71e2 9.0e-1 7.452e0 7.452e0
1.72e2 9.0e-1 7.459e0 7.459e0
1.73e2 9.0e-1 7.465e0 7.465e0
1.74e2 9.0e-1 7.472e0 7.472e0
1.75e2 9.0e-1 7.479e0 7.479e0
1.76e2 9.0e-1 7.485e0 7.485e0
1.77e2 9.0e-1 7.492e0 7.492e0
1.78e2 9.0e-1 7.498e0 7.498e0
1.79e2 9.0e-1 7.504e0 7.504e0
1.8e2 9.0e-1 7.511e0 7.511e0
1.81e2 9.0e-1 7.517e0 7.517e0
1.82e2 9.0e-1 7.524e0 7.524e0
1.83e2 9.0e-1 7.53e0 7.53e0
1.84e2 9.0e-1 7.536e0 7.536e0
1.85e2 9.0e-1 7.542e0 7.542e0
1.86e2 9.0e-1 7.548e0 7.548e0
1.87e2 9.0e-1 7.555e0 7.555e0
1.88e2 9.0e-1 7.561e0 7.561e0
1.89e2 9.0e-1 7.567e0 7.567e0
1.9e2 9.0e-1 7.573e0 7.573e0
1.91e2 9.0e-1 7.579e0 7.579e0
1.92e2 9.0e-1 7.585e0 7.585e0
1.93e2 9.0e-1 7.591e0 7.591e0
1.94e2 9.0e-1 7.597e0 7.597e0
1.95e2 9.0e-1 7.603e0 7.603e0
1.96e2 9.0e-1 7.609e0 7.609e0
1.97e2 9.0e-1 7.615e0 7.615e0
1.98e2 9.0e-1 7.621e0 7.621e0
1.99e2 9.0e-1 7.627e0 7.627e0
2.0e2 9.0e-1 7.632e0 7.632e0

5.0e0 9.1e-1 4.851e0 4.851e0
6.0e0 9.1e-1 4.732e0 4.732e0
7.0e0 9.1e-1 4.638e0 4.638e0
8.0e0 9.1e-1 4.588e0 4.588e0
9.0e0 9.1e-1 4.592e0 4.592e0
1.0e1 9.1e-1 4.638e0 4.638e0
1.1e1 9.1e-1 4.705e0 4.705e0
1.2e1 9.1e-1 4.771e0 4.771e0
1.3e1 9.1e-1 4.833e0 4.833e0
1.4e1 9.1e-1 4.893e0 4.893e0
1.5e1 9.1e-1 4.952e0 4.952e0
1.6e1 9.1e-1 5.012e0 5.012e0
1.7e1 9.1e-1 5.071e0 5.071e0
1.8e1 9.1e-1 5.127e0 5.127e0
1.9e1 9.1e-1 5.181e0 5.181e0
2.0e1 9.1e-1 5.232e0 5.232e0
2.1e1 9.1e-1 5.281e0 5.281e0
2.2e1 9.1e-1 5.328e0 5.328e0
2.3e1 9.1e-1 5.374e0 5.374e0
2.4e1 9.1e-1 5.417e0 5.417e0
2.5e1 9.1e-1 5.459e0 5.459e0
2.6e1 9.1e-1 5.499e0 5.499e0
2.7e1 9.1e-1 5.538e0 5.538e0
2.8e1 9.1e-1 5.575e0 5.575e0
2.9e1 9.1e-1 5.611e0 5.611e0
3.0e1 9.1e-1 5.645e0 5.645e0
3.1e1 9.1e-1 5.679e0 5.679e0
3.2e1 9.1e-1 5.711e0 5.711e0
3.3e1 9.1e-1 5.742e0 5.742e0
3.4e1 9.1e-1 5.773e0 5.773e0
3.5e1 9.1e-1 5.802e0 5.802e0
3.6e1 9.1e-1 5.831e0 5.831e0
3.7e1 9.1e-1 5.858e0 5.858e0
3.8e1 9.1e-1 5.885e0 5.885e0
3.9e1 9.1e-1 5.911e0 5.911e0
4.0e1 9.1e-1 5.937e0 5.937e0
4.1e1 9.1e-1 5.962e0 5.962e0
4.2e1 9.1e-1 5.986e0 5.986e0
4.3e1 9.1e-1 6.01e0 6.01e0
4.4e1 9.1e-1 6.033e0 6.033e0
4.5e1 9.1e-1 6.055e0 6.055e0
4.6e1 9.1e-1 6.077e0 6.077e0
4.7e1 9.1e-1 6.099e0 6.099e0
4.8e1 9.1e-1 6.12e0 6.12e0
4.9e1 9.1e-1 6.141e0 6.141e0
5.0e1 9.1e-1 6.161e0 6.161e0
5.1e1 9.1e-1 6.181e0 6.181e0
5.2e1 9.1e-1 6.2e0 6.2e0
5.3e1 9.1e-1 6.219e0 6.219e0
5.4e1 9.1e-1 6.238e0 6.238e0
5.5e1 9.1e-1 6.256e0 6.256e0
5.6e1 9.1e-1 6.275e0 6.275e0
5.7e1 9.1e-1 6.292e0 6.292e0
5.8e1 9.1e-1 6.31e0 6.31e0
5.9e1 9.1e-1 6.327e0 6.327e0
6.0e1 9.1e-1 6.344e0 6.344e0
6.1e1 9.1e-1 6.361e0 6.361e0
6.2e1 9.1e-1 6.377e0 6.377e0
6.3e1 9.1e-1 6.393e0 6.393e0
6.4e1 9.1e-1 6.409e0 6.409e0
6.5e1 9.1e-1 6.425e0 6.425e0
6.6e1 9.1e-1 6.44e0 6.44e0
6.7e1 9.1e-1 6.455e0 6.455e0
6.8e1 9.1e-1 6.47e0 6.47e0
6.9e1 9.1e-1 6.485e0 6.485e0
7.0e1 9.1e-1 6.5e0 6.5e0
7.1e1 9.1e-1 6.514e0 6.514e0
7.2e1 9.1e-1 6.529e0 6.529e0
7.3e1 9.1e-1 6.543e0 6.543e0
7.4e1 9.1e-1 6.557e0 6.557e0
7.5e1 9.1e-1 6.57e0 6.57e0
7.6e1 9.1e-1 6.584e0 6.584e0
7.7e1 9.1e-1 6.597e0 6.597e0
7.8e1 9.1e-1 6.61e0 6.61e0
7.9e1 9.1e-1 6.624e0 6.624e0
8.0e1 9.1e-1 6.636e0 6.636e0
8.1e1 9.1e-1 6.649e0 6.649e0
8.2e1 9.1e-1 6.662e0 6.662e0
8.3e1 9.1e-1 6.674e0 6.674e0
8.4e1 9.1e-1 6.687e0 6.687e0
8.5e1 9.1e-1 6.699e0 6.699e0
8.6e1 9.1e-1 6.711e0 6.711e0
8.7e1 9.1e-1 6.723e0 6.723e0
8.8e1 9.1e-1 6.735e0 6.735e0
8.9e1 9.1e-1 6.747e0 6.747e0
9.0e1 9.1e-1 6.758e0 6.758e0
9.1e1 9.1e-1 6.77e0 6.77e0
9.2e1 9.1e-1 6.781e0 6.781e0
9.3e1 9.1e-1 6.793e0 6.793e0
9.4e1 9.1e-1 6.804e0 6.804e0
9.5e1 9.1e-1 6.815e0 6.815e0
9.6e1 9.1e-1 6.826e0 6.826e0
9.7e1 9.1e-1 6.837e0 6.837e0
9.8e1 9.1e-1 6.848e0 6.848e0
9.9e1 9.1e-1 6.858e0 6.858e0
1.0e2 9.1e-1 6.869e0 6.869e0
1.01e2 9.1e-1 6.88e0 6.88e0
1.02e2 9.1e-1 6.89e0 6.89e0
1.03e2 9.1e-1 6.9e0 6.9e0
1.04e2 9.1e-1 6.911e0 6.911e0
1.05e2 9.1e-1 6.921e0 6.921e0
1.06e2 9.1e-1 6.931e0 6.931e0
1.07e2 9.1e-1 6.941e0 6.941e0
1.08e2 9.1e-1 6.951e0 6.951e0
1.09e2 9.1e-1 6.961e0 6.961e0
1.1e2 9.1e-1 6.97e0 6.97e0
1.11e2 9.1e-1 6.98e0 6.98e0
1.12e2 9.1e-1 6.99e0 6.99e0
1.13e2 9.1e-1 6.999e0 6.999e0
1.14e2 9.1e-1 7.009e0 7.009e0
1.15e2 9.1e-1 7.018e0 7.018e0
1.16e2 9.1e-1 7.027e0 7.027e0
1.17e2 9.1e-1 7.037e0 7.037e0
1.18e2 9.1e-1 7.046e0 7.046e0
1.19e2 9.1e-1 7.055e0 7.055e0
1.2e2 9.1e-1 7.064e0 7.064e0
1.21e2 9.1e-1 7.073e0 7.073e0
1.22e2 9.1e-1 7.082e0 7.082e0
1.23e2 9.1e-1 7.091e0 7.091e0
1.24e2 9.1e-1 7.1e0 7.1e0
1.25e2 9.1e-1 7.108e0 7.108e0
1.26e2 9.1e-1 7.117e0 7.117e0
1.27e2 9.1e-1 7.126e0 7.126e0
1.28e2 9.1e-1 7.134e0 7.134e0
1.29e2 9.1e-1 7.143e0 7.143e0
1.3e2 9.1e-1 7.151e0 7.151e0
1.31e2 9.1e-1 7.159e0 7.159e0
1.32e2 9.1e-1 7.168e0 7.168e0
1.33e2 9.1e-1 7.176e0 7.176e0
1.34e2 9.1e-1 7.184e0 7.184e0
1.35e2 9.1e-1 7.192e0 7.192e0
1.36e2 9.1e-1 7.201e0 7.201e0
1.37e2 9.1e-1 7.209e0 7.209e0
1.38e2 9.1e-1 7.217e0 7.217e0
1.39e2 9.1e-1 7.225e0 7.225e0
1.4e2 9.1e-1 7.233e0 7.233e0
1.41e2 9.1e-1 7.24e0 7.24e0
1.42e2 9.1e-1 7.248e0 7.248e0
1.43e2 9.1e-1 7.256e0 7.256e0
1.44e2 9.1e-1 7.264e0 7.264e0
1.45e2 9.1e-1 7.271e0 7.271e0
1.46e2 9.1e-1 7.279e0 7.279e0
1.47e2 9.1e-1 7.287e0 7.287e0
1.48e2 9.1e-1 7.294e0 7.294e0
1.49e2 9.1e-1 7.302e0 7.302e0
1.5e2 9.1e-1 7.309e0 7.309e0
1.51e2 9.1e-1 7.317e0 7.317e0
1.52e2 9.1e-1 7.324e0 7.324e0
1.53e2 9.1e-1 7.331e0 7.331e0
1.54e2 9.1e-1 7.339e0 7.339e0
1.55e2 9.1e-1 7.346e0 7.346e0
1.56e2 9.1e-1 7.353e0 7.353e0
1.57e2 9.1e-1 7.36e0 7.36e0
1.58e2 9.1e-1 7.367e0 7.367e0
1.59e2 9.1e-1 7.374e0 7.374e0
1.6e2 9.1e-1 7.382e0 7.382e0
1.61e2 9.1e-1 7.389e0 7.389e0
1.62e2 9.1e-1 7.395e0 7.395e0
1.63e2 9.1e-1 7.402e0 7.402e0
1.64e2 9.1e-1 7.409e0 7.409e0
1.65e2 9.1e-1 7.416e0 7.416e0
1.66e2 9.1e-1 7.423e0 7.423e0
1.67e2 9.1e-1 7.43e0 7.43e0
1.68e2 9.1e-1 7.437e0 7.437e0
1.69e2 9.1e-1 7.443e0 7.443e0
1.7e2 9.1e-1 7.45e0 7.45e0
1.71e2 9.1e-1 7.457e0 7.457e0
1.72e2 9.1e-1 7.463e0 7.463e0
1.73e2 9.1e-1 7.47e0 7.47e0
1.74e2 9.1e-1 7.476e0 7.476e0
1.75e2 9.1e-1 7.483e0 7.483e0
1.76e2 9.1e-1 7.489e0 7.489e0
1.77e2 9.1e-1 7.496e0 7.496e0
1.78e2 9.1e-1 7.502e0 7.502e0
1.79e2 9.1e-1 7.509e0 7.509e0
1.8e2 9.1e-1 7.515e0 7.515e0
1.81e2 9.1e-1 7.521e0 7.521e0
1.82e2 9.1e-1 7.528e0 7.528e0
1.83e2 9.1e-1 7.534e0 7.534e0
1.84e2 9.1e-1 7.54e0 7.54e0
1.85e2 9.1e-1 7.546e0 7.546e0
1.86e2 9.1e-1 7.553e0 7.553e0
1.87e2 9.1e-1 7.559e0 7.559e0
1.88e2 9.1e-1 7.565e0 7.565e0
1.89e2 9.1e-1 7.571e0 7.571e0
1.9e2 9.1e-1 7.577e0 7.577e0
1.91e2 9.1e-1 7.583e0 7.583e0
1.92e2 9.1e-1 7.589e0 7.589e0
1.93e2 9.1e-1 7.595e0 7.595e0
1.94e2 9.1e-1 7.601e0 7.601e0
1.95e2 9.1e-1 7.607e0 7.607e0
1.96e2 9.1e-1 7.613e0 7.613e0
1.97e2 9.1e-1 7.619e0 7.619e0
1.98e2 9.1e-1 7.625e0 7.625e0
1.99e2 9.1e-1 7.631e0 7.631e0
2.0e2 9.1e-1 7.636e0 7.636e0

5.0e0 9.2e-1 4.813e0 4.813e0
6.0e0 9.2e-1 4.699e0 4.699e0
7.0e0 9.2e-1 4.611e0 4.611e0
8.0e0 9.2e-1 4.565e0 4.565e0
9.0e0 9.2e-1 4.574e0 4.574e0
1.0e1 9.2e-1 4.623e0 4.623e0
1.1e1 9.2e-1 4.693e0 4.693e0
1.2e1 9.2e-1 4.762e0 4.762e0
1.3e1 9.2e-1 4.826e0 4.826e0
1.4e1 9.2e-1 4.887e0 4.887e0
1.5e1 9.2e-1 4.949e0 4.949e0
1.6e1 9.2e-1 5.01e0 5.01e0
1.7e1 9.2e-1 5.07e0 5.07e0
1.8e1 9.2e-1 5.128e0 5.128e0
1.9e1 9.2e-1 5.183e0 5.183e0
2.0e1 9.2e-1 5.235e0 5.235e0
2.1e1 9.2e-1 5.285e0 5.285e0
2.2e1 9.2e-1 5.333e0 5.333e0
2.3e1 9.2e-1 5.379e0 5.379e0
2.4e1 9.2e-1 5.423e0 5.423e0
2.5e1 9.2e-1 5.465e0 5.465e0
2.6e1 9.2e-1 5.505e0 5.505e0
2.7e1 9.2e-1 5.544e0 5.544e0
2.8e1 9.2e-1 5.582e0 5.582e0
2.9e1 9.2e-1 5.618e0 5.618e0
3.0e1 9.2e-1 5.653e0 5.653e0
3.1e1 9.2e-1 5.686e0 5.686e0
3.2e1 9.2e-1 5.719e0 5.719e0
3.3e1 9.2e-1 5.75e0 5.75e0
3.4e1 9.2e-1 5.781e0 5.781e0
3.5e1 9.2e-1 5.81e0 5.81e0
3.6e1 9.2e-1 5.839e0 5.839e0
3.7e1 9.2e-1 5.867e0 5.867e0
3.8e1 9.2e-1 5.894e0 5.894e0
3.9e1 9.2e-1 5.92e0 5.92e0
4.0e1 9.2e-1 5.945e0 5.945e0
4.1e1 9.2e-1 5.97e0 5.97e0
4.2e1 9.2e-1 5.994e0 5.994e0
4.3e1 9.2e-1 6.018e0 6.018e0
4.4e1 9.2e-1 6.041e0 6.041e0
4.5e1 9.2e-1 6.064e0 6.064e0
4.6e1 9.2e-1 6.086e0 6.086e0
4.7e1 9.2e-1 6.107e0 6.107e0
4.8e1 9.2e-1 6.128e0 6.128e0
4.9e1 9.2e-1 6.149e0 6.149e0
5.0e1 9.2e-1 6.169e0 6.169e0
5.1e1 9.2e-1 6.189e0 6.189e0
5.2e1 9.2e-1 6.208e0 6.208e0
5.3e1 9.2e-1 6.228e0 6.228e0
5.4e1 9.2e-1 6.246e0 6.246e0
5.5e1 9.2e-1 6.265e0 6.265e0
5.6e1 9.2e-1 6.283e0 6.283e0
5.7e1 9.2e-1 6.3e0 6.3e0
5.8e1 9.2e-1 6.318e0 6.318e0
5.9e1 9.2e-1 6.335e0 6.335e0
6.0e1 9.2e-1 6.352e0 6.352e0
6.1e1 9.2e-1 6.369e0 6.369e0
6.2e1 9.2e-1 6.385e0 6.385e0
6.3e1 9.2e-1 6.401e0 6.401e0
6.4e1 9.2e-1 6.417e0 6.417e0
6.5e1 9.2e-1 6.432e0 6.432e0
6.6e1 9.2e-1 6.448e0 6.448e0
6.7e1 9.2e-1 6.463e0 6.463e0
6.8e1 9.2e-1 6.478e0 6.478e0
6.9e1 9.2e-1 6.493e0 6.493e0
7.0e1 9.2e-1 6.507e0 6.507e0
7.1e1 9.2e-1 6.522e0 6.522e0
7.2e1 9.2e-1 6.536e0 6.536e0
7.3e1 9.2e-1 6.55e0 6.55e0
7.4e1 9.2e-1 6.564e0 6.564e0
7.5e1 9.2e-1 6.578e0 6.578e0
7.6e1 9.2e-1 6.591e0 6.591e0
7.7e1 9.2e-1 6.604e0 6.604e0
7.8e1 9.2e-1 6.618e0 6.618e0
7.9e1 9.2e-1 6.631e0 6.631e0
8.0e1 9.2e-1 6.644e0 6.644e0
8.1e1 9.2e-1 6.656e0 6.656e0
8.2e1 9.2e-1 6.669e0 6.669e0
8.3e1 9.2e-1 6.681e0 6.681e0
8.4e1 9.2e-1 6.694e0 6.694e0
8.5e1 9.2e-1 6.706e0 6.706e0
8.6e1 9.2e-1 6.718e0 6.718e0
8.7e1 9.2e-1 6.73e0 6.73e0
8.8e1 9.2e-1 6.742e0 6.742e0
8.9e1 9.2e-1 6.754e0 6.754e0
9.0e1 9.2e-1 6.765e0 6.765e0
9.1e1 9.2e-1 6.777e0 6.777e0
9.2e1 9.2e-1 6.788e0 6.788e0
9.3e1 9.2e-1 6.799e0 6.799e0
9.4e1 9.2e-1 6.81e0 6.81e0
9.5e1 9.2e-1 6.821e0 6.821e0
9.6e1 9.2e-1 6.832e0 6.832e0
9.7e1 9.2e-1 6.843e0 6.843e0
9.8e1 9.2e-1 6.854e0 6.854e0
9.9e1 9.2e-1 6.865e0 6.865e0
1.0e2 9.2e-1 6.875e0 6.875e0
1.01e2 9.2e-1 6.886e0 6.886e0
1.02e2 9.2e-1 6.896e0 6.896e0
1.03e2 9.2e-1 6.906e0 6.906e0
1.04e2 9.2e-1 6.917e0 6.917e0
1.05e2 9.2e-1 6.927e0 6.927e0
1.06e2 9.2e-1 6.937e0 6.937e0
1.07e2 9.2e-1 6.947e0 6.947e0
1.08e2 9.2e-1 6.957e0 6.957e0
1.09e2 9.2e-1 6.967e0 6.967e0
1.1e2 9.2e-1 6.976e0 6.976e0
1.11e2 9.2e-1 6.986e0 6.986e0
1.12e2 9.2e-1 6.996e0 6.996e0
1.13e2 9.2e-1 7.005e0 7.005e0
1.14e2 9.2e-1 7.014e0 7.014e0
1.15e2 9.2e-1 7.024e0 7.024e0
1.16e2 9.2e-1 7.033e0 7.033e0
1.17e2 9.2e-1 7.042e0 7.042e0
1.18e2 9.2e-1 7.051e0 7.051e0
1.19e2 9.2e-1 7.061e0 7.061e0
1.2e2 9.2e-1 7.07e0 7.07e0
1.21e2 9.2e-1 7.079e0 7.079e0
1.22e2 9.2e-1 7.087e0 7.087e0
1.23e2 9.2e-1 7.096e0 7.096e0
1.24e2 9.2e-1 7.105e0 7.105e0
1.25e2 9.2e-1 7.114e0 7.114e0
1.26e2 9.2e-1 7.122e0 7.122e0
1.27e2 9.2e-1 7.131e0 7.131e0
1.28e2 9.2e-1 7.14e0 7.14e0
1.29e2 9.2e-1 7.148e0 7.148e0
1.3e2 9.2e-1 7.156e0 7.156e0
1.31e2 9.2e-1 7.165e0 7.165e0
1.32e2 9.2e-1 7.173e0 7.173e0
1.33e2 9.2e-1 7.181e0 7.181e0
1.34e2 9.2e-1 7.19e0 7.19e0
1.35e2 9.2e-1 7.198e0 7.198e0
1.36e2 9.2e-1 7.206e0 7.206e0
1.37e2 9.2e-1 7.214e0 7.214e0
1.38e2 9.2e-1 7.222e0 7.222e0
1.39e2 9.2e-1 7.23e0 7.23e0
1.4e2 9.2e-1 7.238e0 7.238e0
1.41e2 9.2e-1 7.246e0 7.246e0
1.42e2 9.2e-1 7.253e0 7.253e0
1.43e2 9.2e-1 7.261e0 7.261e0
1.44e2 9.2e-1 7.269e0 7.269e0
1.45e2 9.2e-1 7.276e0 7.276e0
1.46e2 9.2e-1 7.284e0 7.284e0
1.47e2 9.2e-1 7.292e0 7.292e0
1.48e2 9.2e-1 7.299e0 7.299e0
1.49e2 9.2e-1 7.307e0 7.307e0
1.5e2 9.2e-1 7.314e0 7.314e0
1.51e2 9.2e-1 7.321e0 7.321e0
1.52e2 9.2e-1 7.329e0 7.329e0
1.53e2 9.2e-1 7.336e0 7.336e0
1.54e2 9.2e-1 7.343e0 7.343e0
1.55e2 9.2e-1 7.351e0 7.351e0
1.56e2 9.2e-1 7.358e0 7.358e0
1.57e2 9.2e-1 7.365e0 7.365e0
1.58e2 9.2e-1 7.372e0 7.372e0
1.59e2 9.2e-1 7.379e0 7.379e0
1.6e2 9.2e-1 7.386e0 7.386e0
1.61e2 9.2e-1 7.393e0 7.393e0
1.62e2 9.2e-1 7.4e0 7.4e0
1.63e2 9.2e-1 7.407e0 7.407e0
1.64e2 9.2e-1 7.414e0 7.414e0
1.65e2 9.2e-1 7.421e0 7.421e0
1.66e2 9.2e-1 7.428e0 7.428e0
1.67e2 9.2e-1 7.434e0 7.434e0
1.68e2 9.2e-1 7.441e0 7.441e0
1.69e2 9.2e-1 7.448e0 7.448e0
1.7e2 9.2e-1 7.454e0 7.454e0
1.71e2 9.2e-1 7.461e0 7.461e0
1.72e2 9.2e-1 7.468e0 7.468e0
1.73e2 9.2e-1 7.474e0 7.474e0
1.74e2 9.2e-1 7.481e0 7.481e0
1.75e2 9.2e-1 7.487e0 7.487e0
1.76e2 9.2e-1 7.494e0 7.494e0
1.77e2 9.2e-1 7.5e0 7.5e0
1.78e2 9.2e-1 7.507e0 7.507e0
1.79e2 9.2e-1 7.513e0 7.513e0
1.8e2 9.2e-1 7.519e0 7.519e0
1.81e2 9.2e-1 7.526e0 7.526e0
1.82e2 9.2e-1 7.532e0 7.532e0
1.83e2 9.2e-1 7.538e0 7.538e0
1.84e2 9.2e-1 7.544e0 7.544e0
1.85e2 9.2e-1 7.551e0 7.551e0
1.86e2 9.2e-1 7.557e0 7.557e0
1.87e2 9.2e-1 7.563e0 7.563e0
1.88e2 9.2e-1 7.569e0 7.569e0
1.89e2 9.2e-1 7.575e0 7.575e0
1.9e2 9.2e-1 7.581e0 7.581e0
1.91e2 9.2e-1 7.587e0 7.587e0
1.92e2 9.2e-1 7.593e0 7.593e0
1.93e2 9.2e-1 7.599e0 7.599e0
1.94e2 9.2e-1 7.605e0 7.605e0
1.95e2 9.2e-1 7.611e0 7.611e0
1.96e2 9.2e-1 7.617e0 7.617e0
1.97e2 9.2e-1 7.623e0 7.623e0
1.98e2 9.2e-1 7.629e0 7.629e0
1.99e2 9.2e-1 7.635e0 7.635e0
2.0e2 9.2e-1 7.64e0 7.64e0

5.0e0 9.3e-1 4.773e0 4.773e0
6.0e0 9.3e-1 4.666e0 4.666e0
7.0e0 9.3e-1 4.583e0 4.583e0
8.0e0 9.3e-1 4.542e0 4.542e0
9.0e0 9.3e-1 4.554e0 4.554e0
1.0e1 9.3e-1 4.607e0 4.607e0
1.1e1 9.3e-1 4.68e0 4.68e0
1.2e1 9.3e-1 4.752e0 4.752e0
1.3e1 9.3e-1 4.819e0 4.819e0
1.4e1 9.3e-1 4.882e0 4.882e0
1.5e1 9.3e-1 4.945e0 4.945e0
1.6e1 9.3e-1 5.008e0 5.008e0
1.7e1 9.3e-1 5.07e0 5.07e0
1.8e1 9.3e-1 5.129e0 5.129e0
1.9e1 9.3e-1 5.185e0 5.185e0
2.0e1 9.3e-1 5.238e0 5.238e0
2.1e1 9.3e-1 5.288e0 5.288e0
2.2e1 9.3e-1 5.337e0 5.337e0
2.3e1 9.3e-1 5.384e0 5.384e0
2.4e1 9.3e-1 5.428e0 5.428e0
2.5e1 9.3e-1 5.471e0 5.471e0
2.6e1 9.3e-1 5.512e0 5.512e0
2.7e1 9.3e-1 5.551e0 5.551e0
2.8e1 9.3e-1 5.589e0 5.589e0
2.9e1 9.3e-1 5.625e0 5.625e0
3.0e1 9.3e-1 5.661e0 5.661e0
3.1e1 9.3e-1 5.694e0 5.694e0
3.2e1 9.3e-1 5.727e0 5.727e0
3.3e1 9.3e-1 5.759e0 5.759e0
3.4e1 9.3e-1 5.789e0 5.789e0
3.5e1 9.3e-1 5.819e0 5.819e0
3.6e1 9.3e-1 5.847e0 5.847e0
3.7e1 9.3e-1 5.875e0 5.875e0
3.8e1 9.3e-1 5.902e0 5.902e0
3.9e1 9.3e-1 5.928e0 5.928e0
4.0e1 9.3e-1 5.954e0 5.954e0
4.1e1 9.3e-1 5.979e0 5.979e0
4.2e1 9.3e-1 6.003e0 6.003e0
4.3e1 9.3e-1 6.027e0 6.027e0
4.4e1 9.3e-1 6.05e0 6.05e0
4.5e1 9.3e-1 6.072e0 6.072e0
4.6e1 9.3e-1 6.094e0 6.094e0
4.7e1 9.3e-1 6.116e0 6.116e0
4.8e1 9.3e-1 6.137e0 6.137e0
4.9e1 9.3e-1 6.158e0 6.158e0
5.0e1 9.3e-1 6.178e0 6.178e0
5.1e1 9.3e-1 6.198e0 6.198e0
5.2e1 9.3e-1 6.217e0 6.217e0
5.3e1 9.3e-1 6.236e0 6.236e0
5.4e1 9.3e-1 6.255e0 6.255e0
5.5e1 9.3e-1 6.273e0 6.273e0
5.6e1 9.3e-1 6.291e0 6.291e0
5.7e1 9.3e-1 6.309e0 6.309e0
5.8e1 9.3e-1 6.326e0 6.326e0
5.9e1 9.3e-1 6.343e0 6.343e0
6.0e1 9.3e-1 6.36e0 6.36e0
6.1e1 9.3e-1 6.377e0 6.377e0
6.2e1 9.3e-1 6.393e0 6.393e0
6.3e1 9.3e-1 6.409e0 6.409e0
6.4e1 9.3e-1 6.425e0 6.425e0
6.5e1 9.3e-1 6.44e0 6.44e0
6.6e1 9.3e-1 6.456e0 6.456e0
6.7e1 9.3e-1 6.471e0 6.471e0
6.8e1 9.3e-1 6.486e0 6.486e0
6.9e1 9.3e-1 6.501e0 6.501e0
7.0e1 9.3e-1 6.515e0 6.515e0
7.1e1 9.3e-1 6.529e0 6.529e0
7.2e1 9.3e-1 6.544e0 6.544e0
7.3e1 9.3e-1 6.558e0 6.558e0
7.4e1 9.3e-1 6.571e0 6.571e0
7.5e1 9.3e-1 6.585e0 6.585e0
7.6e1 9.3e-1 6.598e0 6.598e0
7.7e1 9.3e-1 6.612e0 6.612e0
7.8e1 9.3e-1 6.625e0 6.625e0
7.9e1 9.3e-1 6.638e0 6.638e0
8.0e1 9.3e-1 6.651e0 6.651e0
8.1e1 9.3e-1 6.663e0 6.663e0
8.2e1 9.3e-1 6.676e0 6.676e0
8.3e1 9.3e-1 6.688e0 6.688e0
8.4e1 9.3e-1 6.701e0 6.701e0
8.5e1 9.3e-1 6.713e0 6.713e0
8.6e1 9.3e-1 6.725e0 6.725e0
8.7e1 9.3e-1 6.737e0 6.737e0
8.8e1 9.3e-1 6.749e0 6.749e0
8.9e1 9.3e-1 6.76e0 6.76e0
9.0e1 9.3e-1 6.772e0 6.772e0
9.1e1 9.3e-1 6.783e0 6.783e0
9.2e1 9.3e-1 6.795e0 6.795e0
9.3e1 9.3e-1 6.806e0 6.806e0
9.4e1 9.3e-1 6.817e0 6.817e0
9.5e1 9.3e-1 6.828e0 6.828e0
9.6e1 9.3e-1 6.839e0 6.839e0
9.7e1 9.3e-1 6.85e0 6.85e0
9.8e1 9.3e-1 6.861e0 6.861e0
9.9e1 9.3e-1 6.871e0 6.871e0
1.0e2 9.3e-1 6.882e0 6.882e0
1.01e2 9.3e-1 6.892e0 6.892e0
1.02e2 9.3e-1 6.902e0 6.902e0
1.03e2 9.3e-1 6.913e0 6.913e0
1.04e2 9.3e-1 6.923e0 6.923e0
1.05e2 9.3e-1 6.933e0 6.933e0
1.06e2 9.3e-1 6.943e0 6.943e0
1.07e2 9.3e-1 6.953e0 6.953e0
1.08e2 9.3e-1 6.963e0 6.963e0
1.09e2 9.3e-1 6.973e0 6.973e0
1.1e2 9.3e-1 6.982e0 6.982e0
1.11e2 9.3e-1 6.992e0 6.992e0
1.12e2 9.3e-1 7.001e0 7.001e0
1.13e2 9.3e-1 7.011e0 7.011e0
1.14e2 9.3e-1 7.02e0 7.02e0
1.15e2 9.3e-1 7.03e0 7.03e0
1.16e2 9.3e-1 7.039e0 7.039e0
1.17e2 9.3e-1 7.048e0 7.048e0
1.18e2 9.3e-1 7.057e0 7.057e0
1.19e2 9.3e-1 7.066e0 7.066e0
1.2e2 9.3e-1 7.075e0 7.075e0
1.21e2 9.3e-1 7.084e0 7.084e0
1.22e2 9.3e-1 7.093e0 7.093e0
1.23e2 9.3e-1 7.102e0 7.102e0
1.24e2 9.3e-1 7.111e0 7.111e0
1.25e2 9.3e-1 7.119e0 7.119e0
1.26e2 9.3e-1 7.128e0 7.128e0
1.27e2 9.3e-1 7.137e0 7.137e0
1.28e2 9.3e-1 7.145e0 7.145e0
1.29e2 9.3e-1 7.153e0 7.153e0
1.3e2 9.3e-1 7.162e0 7.162e0
1.31e2 9.3e-1 7.17e0 7.17e0
1.32e2 9.3e-1 7.178e0 7.178e0
1.33e2 9.3e-1 7.187e0 7.187e0
1.34e2 9.3e-1 7.195e0 7.195e0
1.35e2 9.3e-1 7.203e0 7.203e0
1.36e2 9.3e-1 7.211e0 7.211e0
1.37e2 9.3e-1 7.219e0 7.219e0
1.38e2 9.3e-1 7.227e0 7.227e0
1.39e2 9.3e-1 7.235e0 7.235e0
1.4e2 9.3e-1 7.243e0 7.243e0
1.41e2 9.3e-1 7.251e0 7.251e0
1.42e2 9.3e-1 7.258e0 7.258e0
1.43e2 9.3e-1 7.266e0 7.266e0
1.44e2 9.3e-1 7.274e0 7.274e0
1.45e2 9.3e-1 7.282e0 7.282e0
1.46e2 9.3e-1 7.289e0 7.289e0
1.47e2 9.3e-1 7.297e0 7.297e0
1.48e2 9.3e-1 7.304e0 7.304e0
1.49e2 9.3e-1 7.312e0 7.312e0
1.5e2 9.3e-1 7.319e0 7.319e0
1.51e2 9.3e-1 7.326e0 7.326e0
1.52e2 9.3e-1 7.334e0 7.334e0
1.53e2 9.3e-1 7.341e0 7.341e0
1.54e2 9.3e-1 7.348e0 7.348e0
1.55e2 9.3e-1 7.355e0 7.355e0
1.56e2 9.3e-1 7.363e0 7.363e0
1.57e2 9.3e-1 7.37e0 7.37e0
1.58e2 9.3e-1 7.377e0 7.377e0
1.59e2 9.3e-1 7.384e0 7.384e0
1.6e2 9.3e-1 7.391e0 7.391e0
1.61e2 9.3e-1 7.398e0 7.398e0
1.62e2 9.3e-1 7.405e0 7.405e0
1.63e2 9.3e-1 7.412e0 7.412e0
1.64e2 9.3e-1 7.419e0 7.419e0
1.65e2 9.3e-1 7.425e0 7.425e0
1.66e2 9.3e-1 7.432e0 7.432e0
1.67e2 9.3e-1 7.439e0 7.439e0
1.68e2 9.3e-1 7.446e0 7.446e0
1.69e2 9.3e-1 7.452e0 7.452e0
1.7e2 9.3e-1 7.459e0 7.459e0
1.71e2 9.3e-1 7.466e0 7.466e0
1.72e2 9.3e-1 7.472e0 7.472e0
1.73e2 9.3e-1 7.479e0 7.479e0
1.74e2 9.3e-1 7.485e0 7.485e0
1.75e2 9.3e-1 7.492e0 7.492e0
1.76e2 9.3e-1 7.498e0 7.498e0
1.77e2 9.3e-1 7.505e0 7.505e0
1.78e2 9.3e-1 7.511e0 7.511e0
1.79e2 9.3e-1 7.517e0 7.517e0
1.8e2 9.3e-1 7.524e0 7.524e0
1.81e2 9.3e-1 7.53e0 7.53e0
1.82e2 9.3e-1 7.536e0 7.536e0
1.83e2 9.3e-1 7.543e0 7.543e0
1.84e2 9.3e-1 7.549e0 7.549e0
1.85e2 9.3e-1 7.555e0 7.555e0
1.86e2 9.3e-1 7.561e0 7.561e0
1.87e2 9.3e-1 7.567e0 7.567e0
1.88e2 9.3e-1 7.573e0 7.573e0
1.89e2 9.3e-1 7.579e0 7.579e0
1.9e2 9.3e-1 7.585e0 7.585e0
1.91e2 9.3e-1 7.591e0 7.591e0
1.92e2 9.3e-1 7.597e0 7.597e0
1.93e2 9.3e-1 7.603e0 7.603e0
1.94e2 9.3e-1 7.609e0 7.609e0
1.95e2 9.3e-1 7.615e0 7.615e0
1.96e2 9.3e-1 7.621e0 7.621e0
1.97e2 9.3e-1 7.627e0 7.627e0
1.98e2 9.3e-1 7.633e0 7.633e0
1.99e2 9.3e-1 7.639e0 7.639e0
2.0e2 9.3e-1 7.644e0 7.644e0

5.0e0 9.4e-1 4.733e0 4.733e0
6.0e0 9.4e-1 4.632e0 4.632e0
7.0e0 9.4e-1 4.555e0 4.555e0
8.0e0 9.4e-1 4.518e0 4.518e0
9.0e0 9.4e-1 4.534e0 4.534e0
1.0e1 9.4e-1 4.591e0 4.591e0
1.1e1 9.4e-1 4.667e0 4.667e0
1.2e1 9.4e-1 4.742e0 4.742e0
1.3e1 9.4e-1 4.811e0 4.811e0
1.4e1 9.4e-1 4.877e0 4.877e0
1.5e1 9.4e-1 4.942e0 4.942e0
1.6e1 9.4e-1 5.007e0 5.007e0
1.7e1 9.4e-1 5.07e0 5.07e0
1.8e1 9.4e-1 5.13e0 5.13e0
1.9e1 9.4e-1 5.187e0 5.187e0
2.0e1 9.4e-1 5.241e0 5.241e0
2.1e1 9.4e-1 5.292e0 5.292e0
2.2e1 9.4e-1 5.342e0 5.342e0
2.3e1 9.4e-1 5.389e0 5.389e0
2.4e1 9.4e-1 5.434e0 5.434e0
2.5e1 9.4e-1 5.477e0 5.477e0
2.6e1 9.4e-1 5.519e0 5.519e0
2.7e1 9.4e-1 5.558e0 5.558e0
2.8e1 9.4e-1 5.596e0 5.596e0
2.9e1 9.4e-1 5.633e0 5.633e0
3.0e1 9.4e-1 5.668e0 5.668e0
3.1e1 9.4e-1 5.702e0 5.702e0
3.2e1 9.4e-1 5.735e0 5.735e0
3.3e1 9.4e-1 5.767e0 5.767e0
3.4e1 9.4e-1 5.798e0 5.798e0
3.5e1 9.4e-1 5.827e0 5.827e0
3.6e1 9.4e-1 5.856e0 5.856e0
3.7e1 9.4e-1 5.884e0 5.884e0
3.8e1 9.4e-1 5.911e0 5.911e0
3.9e1 9.4e-1 5.937e0 5.937e0
4.0e1 9.4e-1 5.963e0 5.963e0
4.1e1 9.4e-1 5.988e0 5.988e0
4.2e1 9.4e-1 6.012e0 6.012e0
4.3e1 9.4e-1 6.036e0 6.036e0
4.4e1 9.4e-1 6.059e0 6.059e0
4.5e1 9.4e-1 6.081e0 6.081e0
4.6e1 9.4e-1 6.103e0 6.103e0
4.7e1 9.4e-1 6.125e0 6.125e0
4.8e1 9.4e-1 6.146e0 6.146e0
4.9e1 9.4e-1 6.166e0 6.166e0
5.0e1 9.4e-1 6.187e0 6.187e0
5.1e1 9.4e-1 6.206e0 6.206e0
5.2e1 9.4e-1 6.226e0 6.226e0
5.3e1 9.4e-1 6.245e0 6.245e0
5.4e1 9.4e-1 6.263e0 6.263e0
5.5e1 9.4e-1 6.282e0 6.282e0
5.6e1 9.4e-1 6.3e0 6.3e0
5.7e1 9.4e-1 6.317e0 6.317e0
5.8e1 9.4e-1 6.335e0 6.335e0
5.9e1 9.4e-1 6.352e0 6.352e0
6.0e1 9.4e-1 6.368e0 6.368e0
6.1e1 9.4e-1 6.385e0 6.385e0
6.2e1 9.4e-1 6.401e0 6.401e0
6.3e1 9.4e-1 6.417e0 6.417e0
6.4e1 9.4e-1 6.433e0 6.433e0
6.5e1 9.4e-1 6.449e0 6.449e0
6.6e1 9.4e-1 6.464e0 6.464e0
6.7e1 9.4e-1 6.479e0 6.479e0
6.8e1 9.4e-1 6.494e0 6.494e0
6.9e1 9.4e-1 6.508e0 6.508e0
7.0e1 9.4e-1 6.523e0 6.523e0
7.1e1 9.4e-1 6.537e0 6.537e0
7.2e1 9.4e-1 6.551e0 6.551e0
7.3e1 9.4e-1 6.565e0 6.565e0
7.4e1 9.4e-1 6.579e0 6.579e0
7.5e1 9.4e-1 6.593e0 6.593e0
7.6e1 9.4e-1 6.606e0 6.606e0
7.7e1 9.4e-1 6.619e0 6.619e0
7.8e1 9.4e-1 6.632e0 6.632e0
7.9e1 9.4e-1 6.645e0 6.645e0
8.0e1 9.4e-1 6.658e0 6.658e0
8.1e1 9.4e-1 6.671e0 6.671e0
8.2e1 9.4e-1 6.683e0 6.683e0
8.3e1 9.4e-1 6.696e0 6.696e0
8.4e1 9.4e-1 6.708e0 6.708e0
8.5e1 9.4e-1 6.72e0 6.72e0
8.6e1 9.4e-1 6.732e0 6.732e0
8.7e1 9.4e-1 6.744e0 6.744e0
8.8e1 9.4e-1 6.756e0 6.756e0
8.9e1 9.4e-1 6.767e0 6.767e0
9.0e1 9.4e-1 6.779e0 6.779e0
9.1e1 9.4e-1 6.79e0 6.79e0
9.2e1 9.4e-1 6.802e0 6.802e0
9.3e1 9.4e-1 6.813e0 6.813e0
9.4e1 9.4e-1 6.824e0 6.824e0
9.5e1 9.4e-1 6.835e0 6.835e0
9.6e1 9.4e-1 6.846e0 6.846e0
9.7e1 9.4e-1 6.856e0 6.856e0
9.8e1 9.4e-1 6.867e0 6.867e0
9.9e1 9.4e-1 6.878e0 6.878e0
1.0e2 9.4e-1 6.888e0 6.888e0
1.01e2 9.4e-1 6.899e0 6.899e0
1.02e2 9.4e-1 6.909e0 6.909e0
1.03e2 9.4e-1 6.919e0 6.919e0
1.04e2 9.4e-1 6.929e0 6.929e0
1.05e2 9.4e-1 6.939e0 6.939e0
1.06e2 9.4e-1 6.949e0 6.949e0
1.07e2 9.4e-1 6.959e0 6.959e0
1.08e2 9.4e-1 6.969e0 6.969e0
1.09e2 9.4e-1 6.979e0 6.979e0
1.1e2 9.4e-1 6.988e0 6.988e0
1.11e2 9.4e-1 6.998e0 6.998e0
1.12e2 9.4e-1 7.008e0 7.008e0
1.13e2 9.4e-1 7.017e0 7.017e0
1.14e2 9.4e-1 7.026e0 7.026e0
1.15e2 9.4e-1 7.036e0 7.036e0
1.16e2 9.4e-1 7.045e0 7.045e0
1.17e2 9.4e-1 7.054e0 7.054e0
1.18e2 9.4e-1 7.063e0 7.063e0
1.19e2 9.4e-1 7.072e0 7.072e0
1.2e2 9.4e-1 7.081e0 7.081e0
1.21e2 9.4e-1 7.09e0 7.09e0
1.22e2 9.4e-1 7.099e0 7.099e0
1.23e2 9.4e-1 7.108e0 7.108e0
1.24e2 9.4e-1 7.116e0 7.116e0
1.25e2 9.4e-1 7.125e0 7.125e0
1.26e2 9.4e-1 7.134e0 7.134e0
1.27e2 9.4e-1 7.142e0 7.142e0
1.28e2 9.4e-1 7.151e0 7.151e0
1.29e2 9.4e-1 7.159e0 7.159e0
1.3e2 9.4e-1 7.167e0 7.167e0
1.31e2 9.4e-1 7.176e0 7.176e0
1.32e2 9.4e-1 7.184e0 7.184e0
1.33e2 9.4e-1 7.192e0 7.192e0
1.34e2 9.4e-1 7.2e0 7.2e0
1.35e2 9.4e-1 7.208e0 7.208e0
1.36e2 9.4e-1 7.216e0 7.216e0
1.37e2 9.4e-1 7.224e0 7.224e0
1.38e2 9.4e-1 7.232e0 7.232e0
1.39e2 9.4e-1 7.24e0 7.24e0
1.4e2 9.4e-1 7.248e0 7.248e0
1.41e2 9.4e-1 7.256e0 7.256e0
1.42e2 9.4e-1 7.264e0 7.264e0
1.43e2 9.4e-1 7.271e0 7.271e0
1.44e2 9.4e-1 7.279e0 7.279e0
1.45e2 9.4e-1 7.287e0 7.287e0
1.46e2 9.4e-1 7.294e0 7.294e0
1.47e2 9.4e-1 7.302e0 7.302e0
1.48e2 9.4e-1 7.309e0 7.309e0
1.49e2 9.4e-1 7.317e0 7.317e0
1.5e2 9.4e-1 7.324e0 7.324e0
1.51e2 9.4e-1 7.331e0 7.331e0
1.52e2 9.4e-1 7.339e0 7.339e0
1.53e2 9.4e-1 7.346e0 7.346e0
1.54e2 9.4e-1 7.353e0 7.353e0
1.55e2 9.4e-1 7.36e0 7.36e0
1.56e2 9.4e-1 7.368e0 7.368e0
1.57e2 9.4e-1 7.375e0 7.375e0
1.58e2 9.4e-1 7.382e0 7.382e0
1.59e2 9.4e-1 7.389e0 7.389e0
1.6e2 9.4e-1 7.396e0 7.396e0
1.61e2 9.4e-1 7.403e0 7.403e0
1.62e2 9.4e-1 7.41e0 7.41e0
1.63e2 9.4e-1 7.416e0 7.416e0
1.64e2 9.4e-1 7.423e0 7.423e0
1.65e2 9.4e-1 7.43e0 7.43e0
1.66e2 9.4e-1 7.437e0 7.437e0
1.67e2 9.4e-1 7.444e0 7.444e0
1.68e2 9.4e-1 7.45e0 7.45e0
1.69e2 9.4e-1 7.457e0 7.457e0
1.7e2 9.4e-1 7.464e0 7.464e0
1.71e2 9.4e-1 7.47e0 7.47e0
1.72e2 9.4e-1 7.477e0 7.477e0
1.73e2 9.4e-1 7.483e0 7.483e0
1.74e2 9.4e-1 7.49e0 7.49e0
1.75e2 9.4e-1 7.496e0 7.496e0
1.76e2 9.4e-1 7.503e0 7.503e0
1.77e2 9.4e-1 7.509e0 7.509e0
1.78e2 9.4e-1 7.516e0 7.516e0
1.79e2 9.4e-1 7.522e0 7.522e0
1.8e2 9.4e-1 7.528e0 7.528e0
1.81e2 9.4e-1 7.535e0 7.535e0
1.82e2 9.4e-1 7.541e0 7.541e0
1.83e2 9.4e-1 7.547e0 7.547e0
1.84e2 9.4e-1 7.553e0 7.553e0
1.85e2 9.4e-1 7.559e0 7.559e0
1.86e2 9.4e-1 7.565e0 7.565e0
1.87e2 9.4e-1 7.572e0 7.572e0
1.88e2 9.4e-1 7.578e0 7.578e0
1.89e2 9.4e-1 7.584e0 7.584e0
1.9e2 9.4e-1 7.59e0 7.59e0
1.91e2 9.4e-1 7.596e0 7.596e0
1.92e2 9.4e-1 7.602e0 7.602e0
1.93e2 9.4e-1 7.608e0 7.608e0
1.94e2 9.4e-1 7.614e0 7.614e0
1.95e2 9.4e-1 7.619e0 7.619e0
1.96e2 9.4e-1 7.625e0 7.625e0
1.97e2 9.4e-1 7.631e0 7.631e0
1.98e2 9.4e-1 7.637e0 7.637e0
1.99e2 9.4e-1 7.643e0 7.643e0
2.0e2 9.4e-1 7.649e0 7.649e0

5.0e0 9.5e-1 4.691e0 4.691e0
6.0e0 9.5e-1 4.597e0 4.597e0
7.0e0 9.5e-1 4.525e0 4.525e0
8.0e0 9.5e-1 4.494e0 4.494e0
9.0e0 9.5e-1 4.514e0 4.514e0
1.0e1 9.5e-1 4.575e0 4.575e0
1.1e1 9.5e-1 4.654e0 4.654e0
1.2e1 9.5e-1 4.732e0 4.732e0
1.3e1 9.5e-1 4.804e0 4.804e0
1.4e1 9.5e-1 4.872e0 4.872e0
1.5e1 9.5e-1 4.939e0 4.939e0
1.6e1 9.5e-1 5.005e0 5.005e0
1.7e1 9.5e-1 5.07e0 5.07e0
1.8e1 9.5e-1 5.131e0 5.131e0
1.9e1 9.5e-1 5.189e0 5.189e0
2.0e1 9.5e-1 5.244e0 5.244e0
2.1e1 9.5e-1 5.296e0 5.296e0
2.2e1 9.5e-1 5.347e0 5.347e0
2.3e1 9.5e-1 5.394e0 5.394e0
2.4e1 9.5e-1 5.44e0 5.44e0
2.5e1 9.5e-1 5.484e0 5.484e0
2.6e1 9.5e-1 5.526e0 5.526e0
2.7e1 9.5e-1 5.566e0 5.566e0
2.8e1 9.5e-1 5.604e0 5.604e0
2.9e1 9.5e-1 5.641e0 5.641e0
3.0e1 9.5e-1 5.677e0 5.677e0
3.1e1 9.5e-1 5.711e0 5.711e0
3.2e1 9.5e-1 5.744e0 5.744e0
3.3e1 9.5e-1 5.776e0 5.776e0
3.4e1 9.5e-1 5.806e0 5.806e0
3.5e1 9.5e-1 5.836e0 5.836e0
3.6e1 9.5e-1 5.865e0 5.865e0
3.7e1 9.5e-1 5.893e0 5.893e0
3.8e1 9.5e-1 5.92e0 5.92e0
3.9e1 9.5e-1 5.946e0 5.946e0
4.0e1 9.5e-1 5.972e0 5.972e0
4.1e1 9.5e-1 5.997e0 5.997e0
4.2e1 9.5e-1 6.021e0 6.021e0
4.3e1 9.5e-1 6.045e0 6.045e0
4.4e1 9.5e-1 6.068e0 6.068e0
4.5e1 9.5e-1 6.09e0 6.09e0
4.6e1 9.5e-1 6.112e0 6.112e0
4.7e1 9.5e-1 6.134e0 6.134e0
4.8e1 9.5e-1 6.155e0 6.155e0
4.9e1 9.5e-1 6.176e0 6.176e0
5.0e1 9.5e-1 6.196e0 6.196e0
5.1e1 9.5e-1 6.215e0 6.215e0
5.2e1 9.5e-1 6.235e0 6.235e0
5.3e1 9.5e-1 6.254e0 6.254e0
5.4e1 9.5e-1 6.272e0 6.272e0
5.5e1 9.5e-1 6.29e0 6.29e0
5.6e1 9.5e-1 6.308e0 6.308e0
5.7e1 9.5e-1 6.326e0 6.326e0
5.8e1 9.5e-1 6.343e0 6.343e0
5.9e1 9.5e-1 6.36e0 6.36e0
6.0e1 9.5e-1 6.377e0 6.377e0
6.1e1 9.5e-1 6.393e0 6.393e0
6.2e1 9.5e-1 6.41e0 6.41e0
6.3e1 9.5e-1 6.426e0 6.426e0
6.4e1 9.5e-1 6.441e0 6.441e0
6.5e1 9.5e-1 6.457e0 6.457e0
6.6e1 9.5e-1 6.472e0 6.472e0
6.7e1 9.5e-1 6.487e0 6.487e0
6.8e1 9.5e-1 6.502e0 6.502e0
6.9e1 9.5e-1 6.517e0 6.517e0
7.0e1 9.5e-1 6.531e0 6.531e0
7.1e1 9.5e-1 6.545e0 6.545e0
7.2e1 9.5e-1 6.559e0 6.559e0
7.3e1 9.5e-1 6.573e0 6.573e0
7.4e1 9.5e-1 6.587e0 6.587e0
7.5e1 9.5e-1 6.6e0 6.6e0
7.6e1 9.5e-1 6.614e0 6.614e0
7.7e1 9.5e-1 6.627e0 6.627e0
7.8e1 9.5e-1 6.64e0 6.64e0
7.9e1 9.5e-1 6.653e0 6.653e0
8.0e1 9.5e-1 6.666e0 6.666e0
8.1e1 9.5e-1 6.678e0 6.678e0
8.2e1 9.5e-1 6.691e0 6.691e0
8.3e1 9.5e-1 6.703e0 6.703e0
8.4e1 9.5e-1 6.715e0 6.715e0
8.5e1 9.5e-1 6.727e0 6.727e0
8.6e1 9.5e-1 6.739e0 6.739e0
8.7e1 9.5e-1 6.751e0 6.751e0
8.8e1 9.5e-1 6.763e0 6.763e0
8.9e1 9.5e-1 6.774e0 6.774e0
9.0e1 9.5e-1 6.786e0 6.786e0
9.1e1 9.5e-1 6.797e0 6.797e0
9.2e1 9.5e-1 6.808e0 6.808e0
9.3e1 9.5e-1 6.82e0 6.82e0
9.4e1 9.5e-1 6.831e0 6.831e0
9.5e1 9.5e-1 6.842e0 6.842e0
9.6e1 9.5e-1 6.852e0 6.852e0
9.7e1 9.5e-1 6.863e0 6.863e0
9.8e1 9.5e-1 6.874e0 6.874e0
9.9e1 9.5e-1 6.884e0 6.884e0
1.0e2 9.5e-1 6.895e0 6.895e0
1.01e2 9.5e-1 6.905e0 6.905e0
1.02e2 9.5e-1 6.915e0 6.915e0
1.03e2 9.5e-1 6.926e0 6.926e0
1.04e2 9.5e-1 6.936e0 6.936e0
1.05e2 9.5e-1 6.946e0 6.946e0
1.06e2 9.5e-1 6.956e0 6.956e0
1.07e2 9.5e-1 6.966e0 6.966e0
1.08e2 9.5e-1 6.975e0 6.975e0
1.09e2 9.5e-1 6.985e0 6.985e0
1.1e2 9.5e-1 6.995e0 6.995e0
1.11e2 9.5e-1 7.004e0 7.004e0
1.12e2 9.5e-1 7.014e0 7.014e0
1.13e2 9.5e-1 7.023e0 7.023e0
1.14e2 9.5e-1 7.032e0 7.032e0
1.15e2 9.5e-1 7.042e0 7.042e0
1.16e2 9.5e-1 7.051e0 7.051e0
1.17e2 9.5e-1 7.06e0 7.06e0
1.18e2 9.5e-1 7.069e0 7.069e0
1.19e2 9.5e-1 7.078e0 7.078e0
1.2e2 9.5e-1 7.087e0 7.087e0
1.21e2 9.5e-1 7.096e0 7.096e0
1.22e2 9.5e-1 7.105e0 7.105e0
1.23e2 9.5e-1 7.113e0 7.113e0
1.24e2 9.5e-1 7.122e0 7.122e0
1.25e2 9.5e-1 7.131e0 7.131e0
1.26e2 9.5e-1 7.139e0 7.139e0
1.27e2 9.5e-1 7.148e0 7.148e0
1.28e2 9.5e-1 7.156e0 7.156e0
1.29e2 9.5e-1 7.165e0 7.165e0
1.3e2 9.5e-1 7.173e0 7.173e0
1.31e2 9.5e-1 7.181e0 7.181e0
1.32e2 9.5e-1 7.19e0 7.19e0
1.33e2 9.5e-1 7.198e0 7.198e0
1.34e2 9.5e-1 7.206e0 7.206e0
1.35e2 9.5e-1 7.214e0 7.214e0
1.36e2 9.5e-1 7.222e0 7.222e0
1.37e2 9.5e-1 7.23e0 7.23e0
1.38e2 9.5e-1 7.238e0 7.238e0
1.39e2 9.5e-1 7.246e0 7.246e0
1.4e2 9.5e-1 7.254e0 7.254e0
1.41e2 9.5e-1 7.261e0 7.261e0
1.42e2 9.5e-1 7.269e0 7.269e0
1.43e2 9.5e-1 7.277e0 7.277e0
1.44e2 9.5e-1 7.284e0 7.284e0
1.45e2 9.5e-1 7.292e0 7.292e0
1.46e2 9.5e-1 7.299e0 7.299e0
1.47e2 9.5e-1 7.307e0 7.307e0
1.48e2 9.5e-1 7.314e0 7.314e0
1.49e2 9.5e-1 7.322e0 7.322e0
1.5e2 9.5e-1 7.329e0 7.329e0
1.51e2 9.5e-1 7.337e0 7.337e0
1.52e2 9.5e-1 7.344e0 7.344e0
1.53e2 9.5e-1 7.351e0 7.351e0
1.54e2 9.5e-1 7.358e0 7.358e0
1.55e2 9.5e-1 7.365e0 7.365e0
1.56e2 9.5e-1 7.373e0 7.373e0
1.57e2 9.5e-1 7.38e0 7.38e0
1.58e2 9.5e-1 7.387e0 7.387e0
1.59e2 9.5e-1 7.394e0 7.394e0
1.6e2 9.5e-1 7.401e0 7.401e0
1.61e2 9.5e-1 7.408e0 7.408e0
1.62e2 9.5e-1 7.414e0 7.414e0
1.63e2 9.5e-1 7.421e0 7.421e0
1.64e2 9.5e-1 7.428e0 7.428e0
1.65e2 9.5e-1 7.435e0 7.435e0
1.66e2 9.5e-1 7.442e0 7.442e0
1.67e2 9.5e-1 7.448e0 7.448e0
1.68e2 9.5e-1 7.455e0 7.455e0
1.69e2 9.5e-1 7.462e0 7.462e0
1.7e2 9.5e-1 7.468e0 7.468e0
1.71e2 9.5e-1 7.475e0 7.475e0
1.72e2 9.5e-1 7.481e0 7.481e0
1.73e2 9.5e-1 7.488e0 7.488e0
1.74e2 9.5e-1 7.494e0 7.494e0
1.75e2 9.5e-1 7.501e0 7.501e0
1.76e2 9.5e-1 7.507e0 7.507e0
1.77e2 9.5e-1 7.514e0 7.514e0
1.78e2 9.5e-1 7.52e0 7.52e0
1.79e2 9.5e-1 7.526e0 7.526e0
1.8e2 9.5e-1 7.533e0 7.533e0
1.81e2 9.5e-1 7.539e0 7.539e0
1.82e2 9.5e-1 7.545e0 7.545e0
1.83e2 9.5e-1 7.551e0 7.551e0
1.84e2 9.5e-1 7.558e0 7.558e0
1.85e2 9.5e-1 7.564e0 7.564e0
1.86e2 9.5e-1 7.57e0 7.57e0
1.87e2 9.5e-1 7.576e0 7.576e0
1.88e2 9.5e-1 7.582e0 7.582e0
1.89e2 9.5e-1 7.588e0 7.588e0
1.9e2 9.5e-1 7.594e0 7.594e0
1.91e2 9.5e-1 7.6e0 7.6e0
1.92e2 9.5e-1 7.606e0 7.606e0
1.93e2 9.5e-1 7.612e0 7.612e0
1.94e2 9.5e-1 7.618e0 7.618e0
1.95e2 9.5e-1 7.624e0 7.624e0
1.96e2 9.5e-1 7.63e0 7.63e0
1.97e2 9.5e-1 7.635e0 7.635e0
1.98e2 9.5e-1 7.641e0 7.641e0
1.99e2 9.5e-1 7.647e0 7.647e0
2.0e2 9.5e-1 7.653e0 7.653e0

5.0e0 9.6e-1 4.648e0 4.648e0
6.0e0 9.6e-1 4.56e0 4.56e0
7.0e0 9.6e-1 4.495e0 4.495e0
8.0e0 9.6e-1 4.468e0 4.468e0
9.0e0 9.6e-1 4.493e0 4.493e0
1.0e1 9.6e-1 4.558e0 4.558e0
1.1e1 9.6e-1 4.641e0 4.641e0
1.2e1 9.6e-1 4.722e0 4.722e0
1.3e1 9.6e-1 4.796e0 4.796e0
1.4e1 9.6e-1 4.866e0 4.866e0
1.5e1 9.6e-1 4.935e0 4.935e0
1.6e1 9.6e-1 5.004e0 5.004e0
1.7e1 9.6e-1 5.07e0 5.07e0
1.8e1 9.6e-1 5.132e0 5.132e0
1.9e1 9.6e-1 5.192e0 5.192e0
2.0e1 9.6e-1 5.248e0 5.248e0
2.1e1 9.6e-1 5.301e0 5.301e0
2.2e1 9.6e-1 5.352e0 5.352e0
2.3e1 9.6e-1 5.4e0 5.4e0
2.4e1 9.6e-1 5.447e0 5.447e0
2.5e1 9.6e-1 5.491e0 5.491e0
2.6e1 9.6e-1 5.533e0 5.533e0
2.7e1 9.6e-1 5.573e0 5.573e0
2.8e1 9.6e-1 5.612e0 5.612e0
2.9e1 9.6e-1 5.649e0 5.649e0
3.0e1 9.6e-1 5.685e0 5.685e0
3.1e1 9.6e-1 5.72e0 5.72e0
3.2e1 9.6e-1 5.753e0 5.753e0
3.3e1 9.6e-1 5.785e0 5.785e0
3.4e1 9.6e-1 5.816e0 5.816e0
3.5e1 9.6e-1 5.845e0 5.845e0
3.6e1 9.6e-1 5.874e0 5.874e0
3.7e1 9.6e-1 5.902e0 5.902e0
3.8e1 9.6e-1 5.93e0 5.93e0
3.9e1 9.6e-1 5.956e0 5.956e0
4.0e1 9.6e-1 5.982e0 5.982e0
4.1e1 9.6e-1 6.007e0 6.007e0
4.2e1 9.6e-1 6.031e0 6.031e0
4.3e1 9.6e-1 6.054e0 6.054e0
4.4e1 9.6e-1 6.077e0 6.077e0
4.5e1 9.6e-1 6.1e0 6.1e0
4.6e1 9.6e-1 6.122e0 6.122e0
4.7e1 9.6e-1 6.143e0 6.143e0
4.8e1 9.6e-1 6.164e0 6.164e0
4.9e1 9.6e-1 6.185e0 6.185e0
5.0e1 9.6e-1 6.205e0 6.205e0
5.1e1 9.6e-1 6.225e0 6.225e0
5.2e1 9.6e-1 6.244e0 6.244e0
5.3e1 9.6e-1 6.263e0 6.263e0
5.4e1 9.6e-1 6.281e0 6.281e0
5.5e1 9.6e-1 6.299e0 6.299e0
5.6e1 9.6e-1 6.317e0 6.317e0
5.7e1 9.6e-1 6.335e0 6.335e0
5.8e1 9.6e-1 6.352e0 6.352e0
5.9e1 9.6e-1 6.369e0 6.369e0
6.0e1 9.6e-1 6.386e0 6.386e0
6.1e1 9.6e-1 6.402e0 6.402e0
6.2e1 9.6e-1 6.418e0 6.418e0
6.3e1 9.6e-1 6.434e0 6.434e0
6.4e1 9.6e-1 6.45e0 6.45e0
6.5e1 9.6e-1 6.465e0 6.465e0
6.6e1 9.6e-1 6.481e0 6.481e0
6.7e1 9.6e-1 6.495e0 6.495e0
6.8e1 9.6e-1 6.51e0 6.51e0
6.9e1 9.6e-1 6.525e0 6.525e0
7.0e1 9.6e-1 6.539e0 6.539e0
7.1e1 9.6e-1 6.553e0 6.553e0
7.2e1 9.6e-1 6.567e0 6.567e0
7.3e1 9.6e-1 6.581e0 6.581e0
7.4e1 9.6e-1 6.595e0 6.595e0
7.5e1 9.6e-1 6.608e0 6.608e0
7.6e1 9.6e-1 6.622e0 6.622e0
7.7e1 9.6e-1 6.635e0 6.635e0
7.8e1 9.6e-1 6.648e0 6.648e0
7.9e1 9.6e-1 6.661e0 6.661e0
8.0e1 9.6e-1 6.673e0 6.673e0
8.1e1 9.6e-1 6.686e0 6.686e0
8.2e1 9.6e-1 6.698e0 6.698e0
8.3e1 9.6e-1 6.711e0 6.711e0
8.4e1 9.6e-1 6.723e0 6.723e0
8.5e1 9.6e-1 6.735e0 6.735e0
8.6e1 9.6e-1 6.747e0 6.747e0
8.7e1 9.6e-1 6.758e0 6.758e0
8.8e1 9.6e-1 6.77e0 6.77e0
8.9e1 9.6e-1 6.782e0 6.782e0
9.0e1 9.6e-1 6.793e0 6.793e0
9.1e1 9.6e-1 6.804e0 6.804e0
9.2e1 9.6e-1 6.816e0 6.816e0
9.3e1 9.6e-1 6.827e0 6.827e0
9.4e1 9.6e-1 6.838e0 6.838e0
9.5e1 9.6e-1 6.849e0 6.849e0
9.6e1 9.6e-1 6.859e0 6.859e0
9.7e1 9.6e-1 6.87e0 6.87e0
9.8e1 9.6e-1 6.881e0 6.881e0
9.9e1 9.6e-1 6.891e0 6.891e0
1.0e2 9.6e-1 6.902e0 6.902e0
1.01e2 9.6e-1 6.912e0 6.912e0
1.02e2 9.6e-1 6.922e0 6.922e0
1.03e2 9.6e-1 6.932e0 6.932e0
1.04e2 9.6e-1 6.942e0 6.942e0
1.05e2 9.6e-1 6.952e0 6.952e0
1.06e2 9.6e-1 6.962e0 6.962e0
1.07e2 9.6e-1 6.972e0 6.972e0
1.08e2 9.6e-1 6.982e0 6.982e0
1.09e2 9.6e-1 6.991e0 6.991e0
1.1e2 9.6e-1 7.001e0 7.001e0
1.11e2 9.6e-1 7.011e0 7.011e0
1.12e2 9.6e-1 7.02e0 7.02e0
1.13e2 9.6e-1 7.029e0 7.029e0
1.14e2 9.6e-1 7.039e0 7.039e0
1.15e2 9.6e-1 7.048e0 7.048e0
1.16e2 9.6e-1 7.057e0 7.057e0
1.17e2 9.6e-1 7.066e0 7.066e0
1.18e2 9.6e-1 7.075e0 7.075e0
1.19e2 9.6e-1 7.084e0 7.084e0
1.2e2 9.6e-1 7.093e0 7.093e0
1.21e2 9.6e-1 7.102e0 7.102e0
1.22e2 9.6e-1 7.111e0 7.111e0
1.23e2 9.6e-1 7.119e0 7.119e0
1.24e2 9.6e-1 7.128e0 7.128e0
1.25e2 9.6e-1 7.137e0 7.137e0
1.26e2 9.6e-1 7.145e0 7.145e0
1.27e2 9.6e-1 7.154e0 7.154e0
1.28e2 9.6e-1 7.162e0 7.162e0
1.29e2 9.6e-1 7.17e0 7.17e0
1.3e2 9.6e-1 7.179e0 7.179e0
1.31e2 9.6e-1 7.187e0 7.187e0
1.32e2 9.6e-1 7.195e0 7.195e0
1.33e2 9.6e-1 7.203e0 7.203e0
1.34e2 9.6e-1 7.211e0 7.211e0
1.35e2 9.6e-1 7.22e0 7.22e0
1.36e2 9.6e-1 7.228e0 7.228e0
1.37e2 9.6e-1 7.235e0 7.235e0
1.38e2 9.6e-1 7.243e0 7.243e0
1.39e2 9.6e-1 7.251e0 7.251e0
1.4e2 9.6e-1 7.259e0 7.259e0
1.41e2 9.6e-1 7.267e0 7.267e0
1.42e2 9.6e-1 7.274e0 7.274e0
1.43e2 9.6e-1 7.282e0 7.282e0
1.44e2 9.6e-1 7.29e0 7.29e0
1.45e2 9.6e-1 7.297e0 7.297e0
1.46e2 9.6e-1 7.305e0 7.305e0
1.47e2 9.6e-1 7.312e0 7.312e0
1.48e2 9.6e-1 7.32e0 7.32e0
1.49e2 9.6e-1 7.327e0 7.327e0
1.5e2 9.6e-1 7.334e0 7.334e0
1.51e2 9.6e-1 7.342e0 7.342e0
1.52e2 9.6e-1 7.349e0 7.349e0
1.53e2 9.6e-1 7.356e0 7.356e0
1.54e2 9.6e-1 7.363e0 7.363e0
1.55e2 9.6e-1 7.371e0 7.371e0
1.56e2 9.6e-1 7.378e0 7.378e0
1.57e2 9.6e-1 7.385e0 7.385e0
1.58e2 9.6e-1 7.392e0 7.392e0
1.59e2 9.6e-1 7.399e0 7.399e0
1.6e2 9.6e-1 7.406e0 7.406e0
1.61e2 9.6e-1 7.413e0 7.413e0
1.62e2 9.6e-1 7.419e0 7.419e0
1.63e2 9.6e-1 7.426e0 7.426e0
1.64e2 9.6e-1 7.433e0 7.433e0
1.65e2 9.6e-1 7.44e0 7.44e0
1.66e2 9.6e-1 7.447e0 7.447e0
1.67e2 9.6e-1 7.453e0 7.453e0
1.68e2 9.6e-1 7.46e0 7.46e0
1.69e2 9.6e-1 7.467e0 7.467e0
1.7e2 9.6e-1 7.473e0 7.473e0
1.71e2 9.6e-1 7.48e0 7.48e0
1.72e2 9.6e-1 7.486e0 7.486e0
1.73e2 9.6e-1 7.493e0 7.493e0
1.74e2 9.6e-1 7.499e0 7.499e0
1.75e2 9.6e-1 7.506e0 7.506e0
1.76e2 9.6e-1 7.512e0 7.512e0
1.77e2 9.6e-1 7.518e0 7.518e0
1.78e2 9.6e-1 7.525e0 7.525e0
1.79e2 9.6e-1 7.531e0 7.531e0
1.8e2 9.6e-1 7.537e0 7.537e0
1.81e2 9.6e-1 7.544e0 7.544e0
1.82e2 9.6e-1 7.55e0 7.55e0
1.83e2 9.6e-1 7.556e0 7.556e0
1.84e2 9.6e-1 7.562e0 7.562e0
1.85e2 9.6e-1 7.568e0 7.568e0
1.86e2 9.6e-1 7.574e0 7.574e0
1.87e2 9.6e-1 7.58e0 7.58e0
1.88e2 9.6e-1 7.587e0 7.587e0
1.89e2 9.6e-1 7.593e0 7.593e0
1.9e2 9.6e-1 7.599e0 7.599e0
1.91e2 9.6e-1 7.604e0 7.604e0
1.92e2 9.6e-1 7.61e0 7.61e0
1.93e2 9.6e-1 7.616e0 7.616e0
1.94e2 9.6e-1 7.622e0 7.622e0
1.95e2 9.6e-1 7.628e0 7.628e0
1.96e2 9.6e-1 7.634e0 7.634e0
1.97e2 9.6e-1 7.64e0 7.64e0
1.98e2 9.6e-1 7.646e0 7.646e0
1.99e2 9.6e-1 7.651e0 7.651e0
2.0e2 9.6e-1 7.657e0 7.657e0

5.0e0 9.7e-1 4.605e0 4.605e0
6.0e0 9.7e-1 4.523e0 4.523e0
7.0e0 9.7e-1 4.464e0 4.464e0
8.0e0 9.7e-1 4.442e0 4.442e0
9.0e0 9.7e-1 4.472e0 4.472e0
1.0e1 9.7e-1 4.54e0 4.54e0
1.1e1 9.7e-1 4.627e0 4.627e0
1.2e1 9.7e-1 4.711e0 4.711e0
1.3e1 9.7e-1 4.788e0 4.788e0
1.4e1 9.7e-1 4.861e0 4.861e0
1.5e1 9.7e-1 4.932e0 4.932e0
1.6e1 9.7e-1 5.002e0 5.002e0
1.7e1 9.7e-1 5.07e0 5.07e0
1.8e1 9.7e-1 5.134e0 5.134e0
1.9e1 9.7e-1 5.194e0 5.194e0
2.0e1 9.7e-1 5.251e0 5.251e0
2.1e1 9.7e-1 5.305e0 5.305e0
2.2e1 9.7e-1 5.357e0 5.357e0
2.3e1 9.7e-1 5.406e0 5.406e0
2.4e1 9.7e-1 5.453e0 5.453e0
2.5e1 9.7e-1 5.498e0 5.498e0
2.6e1 9.7e-1 5.54e0 5.54e0
2.7e1 9.7e-1 5.581e0 5.581e0
2.8e1 9.7e-1 5.62e0 5.62e0
2.9e1 9.7e-1 5.658e0 5.658e0
3.0e1 9.7e-1 5.694e0 5.694e0
3.1e1 9.7e-1 5.729e0 5.729e0
3.2e1 9.7e-1 5.762e0 5.762e0
3.3e1 9.7e-1 5.794e0 5.794e0
3.4e1 9.7e-1 5.825e0 5.825e0
3.5e1 9.7e-1 5.855e0 5.855e0
3.6e1 9.7e-1 5.884e0 5.884e0
3.7e1 9.7e-1 5.912e0 5.912e0
3.8e1 9.7e-1 5.939e0 5.939e0
3.9e1 9.7e-1 5.966e0 5.966e0
4.0e1 9.7e-1 5.991e0 5.991e0
4.1e1 9.7e-1 6.016e0 6.016e0
4.2e1 9.7e-1 6.041e0 6.041e0
4.3e1 9.7e-1 6.064e0 6.064e0
4.4e1 9.7e-1 6.087e0 6.087e0
4.5e1 9.7e-1 6.11e0 6.11e0
4.6e1 9.7e-1 6.132e0 6.132e0
4.7e1 9.7e-1 6.153e0 6.153e0
4.8e1 9.7e-1 6.174e0 6.174e0
4.9e1 9.7e-1 6.194e0 6.194e0
5.0e1 9.7e-1 6.214e0 6.214e0
5.1e1 9.7e-1 6.234e0 6.234e0
5.2e1 9.7e-1 6.253e0 6.253e0
5.3e1 9.7e-1 6.272e0 6.272e0
5.4e1 9.7e-1 6.291e0 6.291e0
5.5e1 9.7e-1 6.309e0 6.309e0
5.6e1 9.7e-1 6.327e0 6.327e0
5.7e1 9.7e-1 6.344e0 6.344e0
5.8e1 9.7e-1 6.361e0 6.361e0
5.9e1 9.7e-1 6.378e0 6.378e0
6.0e1 9.7e-1 6.395e0 6.395e0
6.1e1 9.7e-1 6.411e0 6.411e0
6.2e1 9.7e-1 6.427e0 6.427e0
6.3e1 9.7e-1 6.443e0 6.443e0
6.4e1 9.7e-1 6.459e0 6.459e0
6.5e1 9.7e-1 6.474e0 6.474e0
6.6e1 9.7e-1 6.489e0 6.489e0
6.7e1 9.7e-1 6.504e0 6.504e0
6.8e1 9.7e-1 6.519e0 6.519e0
6.9e1 9.7e-1 6.533e0 6.533e0
7.0e1 9.7e-1 6.548e0 6.548e0
7.1e1 9.7e-1 6.562e0 6.562e0
7.2e1 9.7e-1 6.576e0 6.576e0
7.3e1 9.7e-1 6.589e0 6.589e0
7.4e1 9.7e-1 6.603e0 6.603e0
7.5e1 9.7e-1 6.616e0 6.616e0
7.6e1 9.7e-1 6.63e0 6.63e0
7.7e1 9.7e-1 6.643e0 6.643e0
7.8e1 9.7e-1 6.656e0 6.656e0
7.9e1 9.7e-1 6.668e0 6.668e0
8.0e1 9.7e-1 6.681e0 6.681e0
8.1e1 9.7e-1 6.694e0 6.694e0
8.2e1 9.7e-1 6.706e0 6.706e0
8.3e1 9.7e-1 6.718e0 6.718e0
8.4e1 9.7e-1 6.73e0 6.73e0
8.5e1 9.7e-1 6.742e0 6.742e0
8.6e1 9.7e-1 6.754e0 6.754e0
8.7e1 9.7e-1 6.766e0 6.766e0
8.8e1 9.7e-1 6.777e0 6.777e0
8.9e1 9.7e-1 6.789e0 6.789e0
9.0e1 9.7e-1 6.8e0 6.8e0
9.1e1 9.7e-1 6.812e0 6.812e0
9.2e1 9.7e-1 6.823e0 6.823e0
9.3e1 9.7e-1 6.834e0 6.834e0
9.4e1 9.7e-1 6.845e0 6.845e0
9.5e1 9.7e-1 6.856e0 6.856e0
9.6e1 9.7e-1 6.866e0 6.866e0
9.7e1 9.7e-1 6.877e0 6.877e0
9.8e1 9.7e-1 6.888e0 6.888e0
9.9e1 9.7e-1 6.898e0 6.898e0
1.0e2 9.7e-1 6.908e0 6.908e0
1.01e2 9.7e-1 6.919e0 6.919e0
1.02e2 9.7e-1 6.929e0 6.929e0
1.03e2 9.7e-1 6.939e0 6.939e0
1.04e2 9.7e-1 6.949e0 6.949e0
1.05e2 9.7e-1 6.959e0 6.959e0
1.06e2 9.7e-1 6.969e0 6.969e0
1.07e2 9.7e-1 6.979e0 6.979e0
1.08e2 9.7e-1 6.988e0 6.988e0
1.09e2 9.7e-1 6.998e0 6.998e0
1.1e2 9.7e-1 7.008e0 7.008e0
1.11e2 9.7e-1 7.017e0 7.017e0
1.12e2 9.7e-1 7.026e0 7.026e0
1.13e2 9.7e-1 7.036e0 7.036e0
1.14e2 9.7e-1 7.045e0 7.045e0
1.15e2 9.7e-1 7.054e0 7.054e0
1.16e2 9.7e-1 7.063e0 7.063e0
1.17e2 9.7e-1 7.072e0 7.072e0
1.18e2 9.7e-1 7.081e0 7.081e0
1.19e2 9.7e-1 7.09e0 7.09e0
1.2e2 9.7e-1 7.099e0 7.099e0
1.21e2 9.7e-1 7.108e0 7.108e0
1.22e2 9.7e-1 7.117e0 7.117e0
1.23e2 9.7e-1 7.125e0 7.125e0
1.24e2 9.7e-1 7.134e0 7.134e0
1.25e2 9.7e-1 7.143e0 7.143e0
1.26e2 9.7e-1 7.151e0 7.151e0
1.27e2 9.7e-1 7.16e0 7.16e0
1.28e2 9.7e-1 7.168e0 7.168e0
1.29e2 9.7e-1 7.176e0 7.176e0
1.3e2 9.7e-1 7.185e0 7.185e0
1.31e2 9.7e-1 7.193e0 7.193e0
1.32e2 9.7e-1 7.201e0 7.201e0
1.33e2 9.7e-1 7.209e0 7.209e0
1.34e2 9.7e-1 7.217e0 7.217e0
1.35e2 9.7e-1 7.225e0 7.225e0
1.36e2 9.7e-1 7.233e0 7.233e0
1.37e2 9.7e-1 7.241e0 7.241e0
1.38e2 9.7e-1 7.249e0 7.249e0
1.39e2 9.7e-1 7.257e0 7.257e0
1.4e2 9.7e-1 7.264e0 7.264e0
1.41e2 9.7e-1 7.272e0 7.272e0
1.42e2 9.7e-1 7.28e0 7.28e0
1.43e2 9.7e-1 7.287e0 7.287e0
1.44e2 9.7e-1 7.295e0 7.295e0
1.45e2 9.7e-1 7.303e0 7.303e0
1.46e2 9.7e-1 7.31e0 7.31e0
1.47e2 9.7e-1 7.317e0 7.317e0
1.48e2 9.7e-1 7.325e0 7.325e0
1.49e2 9.7e-1 7.332e0 7.332e0
1.5e2 9.7e-1 7.34e0 7.34e0
1.51e2 9.7e-1 7.347e0 7.347e0
1.52e2 9.7e-1 7.354e0 7.354e0
1.53e2 9.7e-1 7.361e0 7.361e0
1.54e2 9.7e-1 7.369e0 7.369e0
1.55e2 9.7e-1 7.376e0 7.376e0
1.56e2 9.7e-1 7.383e0 7.383e0
1.57e2 9.7e-1 7.39e0 7.39e0
1.58e2 9.7e-1 7.397e0 7.397e0
1.59e2 9.7e-1 7.404e0 7.404e0
1.6e2 9.7e-1 7.411e0 7.411e0
1.61e2 9.7e-1 7.418e0 7.418e0
1.62e2 9.7e-1 7.424e0 7.424e0
1.63e2 9.7e-1 7.431e0 7.431e0
1.64e2 9.7e-1 7.438e0 7.438e0
1.65e2 9.7e-1 7.445e0 7.445e0
1.66e2 9.7e-1 7.451e0 7.451e0
1.67e2 9.7e-1 7.458e0 7.458e0
1.68e2 9.7e-1 7.465e0 7.465e0
1.69e2 9.7e-1 7.471e0 7.471e0
1.7e2 9.7e-1 7.478e0 7.478e0
1.71e2 9.7e-1 7.485e0 7.485e0
1.72e2 9.7e-1 7.491e0 7.491e0
1.73e2 9.7e-1 7.498e0 7.498e0
1.74e2 9.7e-1 7.504e0 7.504e0
1.75e2 9.7e-1 7.51e0 7.51e0
1.76e2 9.7e-1 7.517e0 7.517e0
1.77e2 9.7e-1 7.523e0 7.523e0
1.78e2 9.7e-1 7.529e0 7.529e0
1.79e2 9.7e-1 7.536e0 7.536e0
1.8e2 9.7e-1 7.542e0 7.542e0
1.81e2 9.7e-1 7.548e0 7.548e0
1.82e2 9.7e-1 7.554e0 7.554e0
1.83e2 9.7e-1 7.561e0 7.561e0
1.84e2 9.7e-1 7.567e0 7.567e0
1.85e2 9.7e-1 7.573e0 7.573e0
1.86e2 9.7e-1 7.579e0 7.579e0
1.87e2 9.7e-1 7.585e0 7.585e0
1.88e2 9.7e-1 7.591e0 7.591e0
1.89e2 9.7e-1 7.597e0 7.597e0
1.9e2 9.7e-1 7.603e0 7.603e0
1.91e2 9.7e-1 7.609e0 7.609e0
1.92e2 9.7e-1 7.615e0 7.615e0
1.93e2 9.7e-1 7.621e0 7.621e0
1.94e2 9.7e-1 7.627e0 7.627e0
1.95e2 9.7e-1 7.632e0 7.632e0
1.96e2 9.7e-1 7.638e0 7.638e0
1.97e2 9.7e-1 7.644e0 7.644e0
1.98e2 9.7e-1 7.65e0 7.65e0
1.99e2 9.7e-1 7.656e0 7.656e0
2.0e2 9.7e-1 7.661e0 7.661e0

5.0e0 9.8e-1 4.56e0 4.56e0
6.0e0 9.8e-1 4.485e0 4.485e0
7.0e0 9.8e-1 4.432e0 4.432e0
8.0e0 9.8e-1 4.416e0 4.416e0
9.0e0 9.8e-1 4.45e0 4.45e0
1.0e1 9.8e-1 4.522e0 4.522e0
1.1e1 9.8e-1 4.613e0 4.613e0
1.2e1 9.8e-1 4.701e0 4.701e0
1.3e1 9.8e-1 4.78e0 4.78e0
1.4e1 9.8e-1 4.855e0 4.855e0
1.5e1 9.8e-1 4.929e0 4.929e0
1.6e1 9.8e-1 5.0e0 5.0e0
1.7e1 9.8e-1 5.07e0 5.07e0
1.8e1 9.8e-1 5.135e0 5.135e0
1.9e1 9.8e-1 5.197e0 5.197e0
2.0e1 9.8e-1 5.255e0 5.255e0
2.1e1 9.8e-1 5.31e0 5.31e0
2.2e1 9.8e-1 5.363e0 5.363e0
2.3e1 9.8e-1 5.413e0 5.413e0
2.4e1 9.8e-1 5.46e0 5.46e0
2.5e1 9.8e-1 5.505e0 5.505e0
2.6e1 9.8e-1 5.548e0 5.548e0
2.7e1 9.8e-1 5.59e0 5.59e0
2.8e1 9.8e-1 5.629e0 5.629e0
2.9e1 9.8e-1 5.667e0 5.667e0
3.0e1 9.8e-1 5.703e0 5.703e0
3.1e1 9.8e-1 5.738e0 5.738e0
3.2e1 9.8e-1 5.771e0 5.771e0
3.3e1 9.8e-1 5.804e0 5.804e0
3.4e1 9.8e-1 5.835e0 5.835e0
3.5e1 9.8e-1 5.865e0 5.865e0
3.6e1 9.8e-1 5.894e0 5.894e0
3.7e1 9.8e-1 5.922e0 5.922e0
3.8e1 9.8e-1 5.949e0 5.949e0
3.9e1 9.8e-1 5.976e0 5.976e0
4.0e1 9.8e-1 6.001e0 6.001e0
4.1e1 9.8e-1 6.026e0 6.026e0
4.2e1 9.8e-1 6.051e0 6.051e0
4.3e1 9.8e-1 6.074e0 6.074e0
4.4e1 9.8e-1 6.097e0 6.097e0
4.5e1 9.8e-1 6.12e0 6.12e0
4.6e1 9.8e-1 6.142e0 6.142e0
4.7e1 9.8e-1 6.163e0 6.163e0
4.8e1 9.8e-1 6.184e0 6.184e0
4.9e1 9.8e-1 6.204e0 6.204e0
5.0e1 9.8e-1 6.224e0 6.224e0
5.1e1 9.8e-1 6.244e0 6.244e0
5.2e1 9.8e-1 6.263e0 6.263e0
5.3e1 9.8e-1 6.282e0 6.282e0
5.4e1 9.8e-1 6.3e0 6.3e0
5.5e1 9.8e-1 6.318e0 6.318e0
5.6e1 9.8e-1 6.336e0 6.336e0
5.7e1 9.8e-1 6.353e0 6.353e0
5.8e1 9.8e-1 6.371e0 6.371e0
5.9e1 9.8e-1 6.387e0 6.387e0
6.0e1 9.8e-1 6.404e0 6.404e0
6.1e1 9.8e-1 6.42e0 6.42e0
6.2e1 9.8e-1 6.436e0 6.436e0
6.3e1 9.8e-1 6.452e0 6.452e0
6.4e1 9.8e-1 6.468e0 6.468e0
6.5e1 9.8e-1 6.483e0 6.483e0
6.6e1 9.8e-1 6.498e0 6.498e0
6.7e1 9.8e-1 6.513e0 6.513e0
6.8e1 9.8e-1 6.527e0 6.527e0
6.9e1 9.8e-1 6.542e0 6.542e0
7.0e1 9.8e-1 6.556e0 6.556e0
7.1e1 9.8e-1 6.57e0 6.57e0
7.2e1 9.8e-1 6.584e0 6.584e0
7.3e1 9.8e-1 6.598e0 6.598e0
7.4e1 9.8e-1 6.611e0 6.611e0
7.5e1 9.8e-1 6.625e0 6.625e0
7.6e1 9.8e-1 6.638e0 6.638e0
7.7e1 9.8e-1 6.651e0 6.651e0
7.8e1 9.8e-1 6.664e0 6.664e0
7.9e1 9.8e-1 6.677e0 6.677e0
8.0e1 9.8e-1 6.689e0 6.689e0
8.1e1 9.8e-1 6.702e0 6.702e0
8.2e1 9.8e-1 6.714e0 6.714e0
8.3e1 9.8e-1 6.726e0 6.726e0
8.4e1 9.8e-1 6.738e0 6.738e0
8.5e1 9.8e-1 6.75e0 6.75e0
8.6e1 9.8e-1 6.762e0 6.762e0
8.7e1 9.8e-1 6.774e0 6.774e0
8.8e1 9.8e-1 6.785e0 6.785e0
8.9e1 9.8e-1 6.797e0 6.797e0
9.0e1 9.8e-1 6.808e0 6.808e0
9.1e1 9.8e-1 6.819e0 6.819e0
9.2e1 9.8e-1 6.83e0 6.83e0
9.3e1 9.8e-1 6.841e0 6.841e0
9.4e1 9.8e-1 6.852e0 6.852e0
9.5e1 9.8e-1 6.863e0 6.863e0
9.6e1 9.8e-1 6.874e0 6.874e0
9.7e1 9.8e-1 6.884e0 6.884e0
9.8e1 9.8e-1 6.895e0 6.895e0
9.9e1 9.8e-1 6.905e0 6.905e0
1.0e2 9.8e-1 6.915e0 6.915e0
1.01e2 9.8e-1 6.926e0 6.926e0
1.02e2 9.8e-1 6.936e0 6.936e0
1.03e2 9.8e-1 6.946e0 6.946e0
1.04e2 9.8e-1 6.956e0 6.956e0
1.05e2 9.8e-1 6.966e0 6.966e0
1.06e2 9.8e-1 6.976e0 6.976e0
1.07e2 9.8e-1 6.985e0 6.985e0
1.08e2 9.8e-1 6.995e0 6.995e0
1.09e2 9.8e-1 7.005e0 7.005e0
1.1e2 9.8e-1 7.014e0 7.014e0
1.11e2 9.8e-1 7.024e0 7.024e0
1.12e2 9.8e-1 7.033e0 7.033e0
1.13e2 9.8e-1 7.042e0 7.042e0
1.14e2 9.8e-1 7.052e0 7.052e0
1.15e2 9.8e-1 7.061e0 7.061e0
1.16e2 9.8e-1 7.07e0 7.07e0
1.17e2 9.8e-1 7.079e0 7.079e0
1.18e2 9.8e-1 7.088e0 7.088e0
1.19e2 9.8e-1 7.097e0 7.097e0
1.2e2 9.8e-1 7.105e0 7.105e0
1.21e2 9.8e-1 7.114e0 7.114e0
1.22e2 9.8e-1 7.123e0 7.123e0
1.23e2 9.8e-1 7.132e0 7.132e0
1.24e2 9.8e-1 7.14e0 7.14e0
1.25e2 9.8e-1 7.149e0 7.149e0
1.26e2 9.8e-1 7.157e0 7.157e0
1.27e2 9.8e-1 7.166e0 7.166e0
1.28e2 9.8e-1 7.174e0 7.174e0
1.29e2 9.8e-1 7.182e0 7.182e0
1.3e2 9.8e-1 7.191e0 7.191e0
1.31e2 9.8e-1 7.199e0 7.199e0
1.32e2 9.8e-1 7.207e0 7.207e0
1.33e2 9.8e-1 7.215e0 7.215e0
1.34e2 9.8e-1 7.223e0 7.223e0
1.35e2 9.8e-1 7.231e0 7.231e0
1.36e2 9.8e-1 7.239e0 7.239e0
1.37e2 9.8e-1 7.247e0 7.247e0
1.38e2 9.8e-1 7.255e0 7.255e0
1.39e2 9.8e-1 7.262e0 7.262e0
1.4e2 9.8e-1 7.27e0 7.27e0
1.41e2 9.8e-1 7.278e0 7.278e0
1.42e2 9.8e-1 7.285e0 7.285e0
1.43e2 9.8e-1 7.293e0 7.293e0
1.44e2 9.8e-1 7.3e0 7.3e0
1.45e2 9.8e-1 7.308e0 7.308e0
1.46e2 9.8e-1 7.315e0 7.315e0
1.47e2 9.8e-1 7.323e0 7.323e0
1.48e2 9.8e-1 7.33e0 7.33e0
1.49e2 9.8e-1 7.338e0 7.338e0
1.5e2 9.8e-1 7.345e0 7.345e0
1.51e2 9.8e-1 7.352e0 7.352e0
1.52e2 9.8e-1 7.359e0 7.359e0
1.53e2 9.8e-1 7.367e0 7.367e0
1.54e2 9.8e-1 7.374e0 7.374e0
1.55e2 9.8e-1 7.381e0 7.381e0
1.56e2 9.8e-1 7.388e0 7.388e0
1.57e2 9.8e-1 7.395e0 7.395e0
1.58e2 9.8e-1 7.402e0 7.402e0
1.59e2 9.8e-1 7.409e0 7.409e0
1.6e2 9.8e-1 7.416e0 7.416e0
1.61e2 9.8e-1 7.423e0 7.423e0
1.62e2 9.8e-1 7.43e0 7.43e0
1.63e2 9.8e-1 7.436e0 7.436e0
1.64e2 9.8e-1 7.443e0 7.443e0
1.65e2 9.8e-1 7.45e0 7.45e0
1.66e2 9.8e-1 7.456e0 7.456e0
1.67e2 9.8e-1 7.463e0 7.463e0
1.68e2 9.8e-1 7.47e0 7.47e0
1.69e2 9.8e-1 7.476e0 7.476e0
1.7e2 9.8e-1 7.483e0 7.483e0
1.71e2 9.8e-1 7.489e0 7.489e0
1.72e2 9.8e-1 7.496e0 7.496e0
1.73e2 9.8e-1 7.502e0 7.502e0
1.74e2 9.8e-1 7.509e0 7.509e0
1.75e2 9.8e-1 7.515e0 7.515e0
1.76e2 9.8e-1 7.522e0 7.522e0
1.77e2 9.8e-1 7.528e0 7.528e0
1.78e2 9.8e-1 7.534e0 7.534e0
1.79e2 9.8e-1 7.54e0 7.54e0
1.8e2 9.8e-1 7.547e0 7.547e0
1.81e2 9.8e-1 7.553e0 7.553e0
1.82e2 9.8e-1 7.559e0 7.559e0
1.83e2 9.8e-1 7.565e0 7.565e0
1.84e2 9.8e-1 7.571e0 7.571e0
1.85e2 9.8e-1 7.577e0 7.577e0
1.86e2 9.8e-1 7.584e0 7.584e0
1.87e2 9.8e-1 7.59e0 7.59e0
1.88e2 9.8e-1 7.596e0 7.596e0
1.89e2 9.8e-1 7.602e0 7.602e0
1.9e2 9.8e-1 7.608e0 7.608e0
1.91e2 9.8e-1 7.613e0 7.613e0
1.92e2 9.8e-1 7.619e0 7.619e0
1.93e2 9.8e-1 7.625e0 7.625e0
1.94e2 9.8e-1 7.631e0 7.631e0
1.95e2 9.8e-1 7.637e0 7.637e0
1.96e2 9.8e-1 7.643e0 7.643e0
1.97e2 9.8e-1 7.649e0 7.649e0
1.98e2 9.8e-1 7.654e0 7.654e0
1.99e2 9.8e-1 7.66e0 7.66e0
2.0e2 9.8e-1 7.666e0 7.666e0

5.0e0 9.9e-1 4.513e0 4.513e0
6.0e0 9.9e-1 4.446e0 4.446e0
7.0e0 9.9e-1 4.399e0 4.399e0
8.0e0 9.9e-1 4.388e0 4.388e0
9.0e0 9.9e-1 4.427e0 4.427e0
1.0e1 9.9e-1 4.504e0 4.504e0
1.1e1 9.9e-1 4.598e0 4.598e0
1.2e1 9.9e-1 4.69e0 4.69e0
1.3e1 9.9e-1 4.772e0 4.772e0
1.4e1 9.9e-1 4.85e0 4.85e0
1.5e1 9.9e-1 4.925e0 4.925e0
1.6e1 9.9e-1 4.999e0 4.999e0
1.7e1 9.9e-1 5.07e0 5.07e0
1.8e1 9.9e-1 5.137e0 5.137e0
1.9e1 9.9e-1 5.2e0 5.2e0
2.0e1 9.9e-1 5.259e0 5.259e0
2.1e1 9.9e-1 5.315e0 5.315e0
2.2e1 9.9e-1 5.369e0 5.369e0
2.3e1 9.9e-1 5.419e0 5.419e0
2.4e1 9.9e-1 5.467e0 5.467e0
2.5e1 9.9e-1 5.513e0 5.513e0
2.6e1 9.9e-1 5.557e0 5.557e0
2.7e1 9.9e-1 5.598e0 5.598e0
2.8e1 9.9e-1 5.638e0 5.638e0
2.9e1 9.9e-1 5.676e0 5.676e0
3.0e1 9.9e-1 5.713e0 5.713e0
3.1e1 9.9e-1 5.748e0 5.748e0
3.2e1 9.9e-1 5.781e0 5.781e0
3.3e1 9.9e-1 5.814e0 5.814e0
3.4e1 9.9e-1 5.845e0 5.845e0
3.5e1 9.9e-1 5.875e0 5.875e0
3.6e1 9.9e-1 5.904e0 5.904e0
3.7e1 9.9e-1 5.932e0 5.932e0
3.8e1 9.9e-1 5.96e0 5.96e0
3.9e1 9.9e-1 5.986e0 5.986e0
4.0e1 9.9e-1 6.012e0 6.012e0
4.1e1 9.9e-1 6.037e0 6.037e0
4.2e1 9.9e-1 6.061e0 6.061e0
4.3e1 9.9e-1 6.085e0 6.085e0
4.4e1 9.9e-1 6.108e0 6.108e0
4.5e1 9.9e-1 6.13e0 6.13e0
4.6e1 9.9e-1 6.152e0 6.152e0
4.7e1 9.9e-1 6.173e0 6.173e0
4.8e1 9.9e-1 6.194e0 6.194e0
4.9e1 9.9e-1 6.214e0 6.214e0
5.0e1 9.9e-1 6.234e0 6.234e0
5.1e1 9.9e-1 6.254e0 6.254e0
5.2e1 9.9e-1 6.273e0 6.273e0
5.3e1 9.9e-1 6.292e0 6.292e0
5.4e1 9.9e-1 6.31e0 6.31e0
5.5e1 9.9e-1 6.328e0 6.328e0
5.6e1 9.9e-1 6.346e0 6.346e0
5.7e1 9.9e-1 6.363e0 6.363e0
5.8e1 9.9e-1 6.38e0 6.38e0
5.9e1 9.9e-1 6.397e0 6.397e0
6.0e1 9.9e-1 6.413e0 6.413e0
6.1e1 9.9e-1 6.43e0 6.43e0
6.2e1 9.9e-1 6.446e0 6.446e0
6.3e1 9.9e-1 6.461e0 6.461e0
6.4e1 9.9e-1 6.477e0 6.477e0
6.5e1 9.9e-1 6.492e0 6.492e0
6.6e1 9.9e-1 6.507e0 6.507e0
6.7e1 9.9e-1 6.522e0 6.522e0
6.8e1 9.9e-1 6.536e0 6.536e0
6.9e1 9.9e-1 6.551e0 6.551e0
7.0e1 9.9e-1 6.565e0 6.565e0
7.1e1 9.9e-1 6.579e0 6.579e0
7.2e1 9.9e-1 6.593e0 6.593e0
7.3e1 9.9e-1 6.606e0 6.606e0
7.4e1 9.9e-1 6.62e0 6.62e0
7.5e1 9.9e-1 6.633e0 6.633e0
7.6e1 9.9e-1 6.646e0 6.646e0
7.7e1 9.9e-1 6.659e0 6.659e0
7.8e1 9.9e-1 6.672e0 6.672e0
7.9e1 9.9e-1 6.685e0 6.685e0
8.0e1 9.9e-1 6.697e0 6.697e0
8.1e1 9.9e-1 6.71e0 6.71e0
8.2e1 9.9e-1 6.722e0 6.722e0
8.3e1 9.9e-1 6.734e0 6.734e0
8.4e1 9.9e-1 6.746e0 6.746e0
8.5e1 9.9e-1 6.758e0 6.758e0
8.6e1 9.9e-1 6.77e0 6.77e0
8.7e1 9.9e-1 6.781e0 6.781e0
8.8e1 9.9e-1 6.793e0 6.793e0
8.9e1 9.9e-1 6.804e0 6.804e0
9.0e1 9.9e-1 6.815e0 6.815e0
9.1e1 9.9e-1 6.827e0 6.827e0
9.2e1 9.9e-1 6.838e0 6.838e0
9.3e1 9.9e-1 6.849e0 6.849e0
9.4e1 9.9e-1 6.86e0 6.86e0
9.5e1 9.9e-1 6.87e0 6.87e0
9.6e1 9.9e-1 6.881e0 6.881e0
9.7e1 9.9e-1 6.892e0 6.892e0
9.8e1 9.9e-1 6.902e0 6.902e0
9.9e1 9.9e-1 6.912e0 6.912e0
1.0e2 9.9e-1 6.923e0 6.923e0
1.01e2 9.9e-1 6.933e0 6.933e0
1.02e2 9.9e-1 6.943e0 6.943e0
1.03e2 9.9e-1 6.953e0 6.953e0
1.04e2 9.9e-1 6.963e0 6.963e0
1.05e2 9.9e-1 6.973e0 6.973e0
1.06e2 9.9e-1 6.983e0 6.983e0
1.07e2 9.9e-1 6.992e0 6.992e0
1.08e2 9.9e-1 7.002e0 7.002e0
1.09e2 9.9e-1 7.011e0 7.011e0
1.1e2 9.9e-1 7.021e0 7.021e0
1.11e2 9.9e-1 7.03e0 7.03e0
1.12e2 9.9e-1 7.04e0 7.04e0
1.13e2 9.9e-1 7.049e0 7.049e0
1.14e2 9.9e-1 7.058e0 7.058e0
1.15e2 9.9e-1 7.067e0 7.067e0
1.16e2 9.9e-1 7.076e0 7.076e0
1.17e2 9.9e-1 7.085e0 7.085e0
1.18e2 9.9e-1 7.094e0 7.094e0
1.19e2 9.9e-1 7.103e0 7.103e0
1.2e2 9.9e-1 7.112e0 7.112e0
1.21e2 9.9e-1 7.121e0 7.121e0
1.22e2 9.9e-1 7.129e0 7.129e0
1.23e2 9.9e-1 7.138e0 7.138e0
1.24e2 9.9e-1 7.146e0 7.146e0
1.25e2 9.9e-1 7.155e0 7.155e0
1.26e2 9.9e-1 7.163e0 7.163e0
1.27e2 9.9e-1 7.172e0 7.172e0
1.28e2 9.9e-1 7.18e0 7.18e0
1.29e2 9.9e-1 7.188e0 7.188e0
1.3e2 9.9e-1 7.197e0 7.197e0
1.31e2 9.9e-1 7.205e0 7.205e0
1.32e2 9.9e-1 7.213e0 7.213e0
1.33e2 9.9e-1 7.221e0 7.221e0
1.34e2 9.9e-1 7.229e0 7.229e0
1.35e2 9.9e-1 7.237e0 7.237e0
1.36e2 9.9e-1 7.245e0 7.245e0
1.37e2 9.9e-1 7.252e0 7.252e0
1.38e2 9.9e-1 7.26e0 7.26e0
1.39e2 9.9e-1 7.268e0 7.268e0
1.4e2 9.9e-1 7.276e0 7.276e0
1.41e2 9.9e-1 7.283e0 7.283e0
1.42e2 9.9e-1 7.291e0 7.291e0
1.43e2 9.9e-1 7.299e0 7.299e0
1.44e2 9.9e-1 7.306e0 7.306e0
1.45e2 9.9e-1 7.314e0 7.314e0
1.46e2 9.9e-1 7.321e0 7.321e0
1.47e2 9.9e-1 7.328e0 7.328e0
1.48e2 9.9e-1 7.336e0 7.336e0
1.49e2 9.9e-1 7.343e0 7.343e0
1.5e2 9.9e-1 7.35e0 7.35e0
1.51e2 9.9e-1 7.358e0 7.358e0
1.52e2 9.9e-1 7.365e0 7.365e0
1.53e2 9.9e-1 7.372e0 7.372e0
1.54e2 9.9e-1 7.379e0 7.379e0
1.55e2 9.9e-1 7.386e0 7.386e0
1.56e2 9.9e-1 7.393e0 7.393e0
1.57e2 9.9e-1 7.4e0 7.4e0
1.58e2 9.9e-1 7.407e0 7.407e0
1.59e2 9.9e-1 7.414e0 7.414e0
1.6e2 9.9e-1 7.421e0 7.421e0
1.61e2 9.9e-1 7.428e0 7.428e0
1.62e2 9.9e-1 7.435e0 7.435e0
1.63e2 9.9e-1 7.441e0 7.441e0
1.64e2 9.9e-1 7.448e0 7.448e0
1.65e2 9.9e-1 7.455e0 7.455e0
1.66e2 9.9e-1 7.462e0 7.462e0
1.67e2 9.9e-1 7.468e0 7.468e0
1.68e2 9.9e-1 7.475e0 7.475e0
1.69e2 9.9e-1 7.481e0 7.481e0
1.7e2 9.9e-1 7.488e0 7.488e0
1.71e2 9.9e-1 7.494e0 7.494e0
1.72e2 9.9e-1 7.501e0 7.501e0
1.73e2 9.9e-1 7.507e0 7.507e0
1.74e2 9.9e-1 7.514e0 7.514e0
1.75e2 9.9e-1 7.52e0 7.52e0
1.76e2 9.9e-1 7.526e0 7.526e0
1.77e2 9.9e-1 7.533e0 7.533e0
1.78e2 9.9e-1 7.539e0 7.539e0
1.79e2 9.9e-1 7.545e0 7.545e0
1.8e2 9.9e-1 7.552e0 7.552e0
1.81e2 9.9e-1 7.558e0 7.558e0
1.82e2 9.9e-1 7.564e0 7.564e0
1.83e2 9.9e-1 7.57e0 7.57e0
1.84e2 9.9e-1 7.576e0 7.576e0
1.85e2 9.9e-1 7.582e0 7.582e0
1.86e2 9.9e-1 7.588e0 7.588e0
1.87e2 9.9e-1 7.594e0 7.594e0
1.88e2 9.9e-1 7.6e0 7.6e0
1.89e2 9.9e-1 7.606e0 7.606e0
1.9e2 9.9e-1 7.612e0 7.612e0
1.91e2 9.9e-1 7.618e0 7.618e0
1.92e2 9.9e-1 7.624e0 7.624e0
1.93e2 9.9e-1 7.63e0 7.63e0
1.94e2 9.9e-1 7.636e0 7.636e0
1.95e2 9.9e-1 7.641e0 7.641e0
1.96e2 9.9e-1 7.647e0 7.647e0
1.97e2 9.9e-1 7.653e0 7.653e0
1.98e2 9.9e-1 7.659e0 7.659e0
1.99e2 9.9e-1 7.664e0 7.664e0
2.0e2 9.9e-1 7.67e0 7.67e0

5.0e0 1.0e0 4.466e0 4.466e0
6.0e0 1.0e0 4.406e0 4.406e0
7.0e0 1.0e0 4.365e0 4.365e0
8.0e0 1.0e0 4.36e0 4.36e0
9.0e0 1.0e0 4.404e0 4.404e0
1.0e1 1.0e0 4.485e0 4.485e0
1.1e1 1.0e0 4.584e0 4.584e0
1.2e1 1.0e0 4.678e0 4.678e0
1.3e1 1.0e0 4.764e0 4.764e0
1.4e1 1.0e0 4.844e0 4.844e0
1.5e1 1.0e0 4.922e0 4.922e0
1.6e1 1.0e0 4.998e0 4.998e0
1.7e1 1.0e0 5.07e0 5.07e0
1.8e1 1.0e0 5.139e0 5.139e0
1.9e1 1.0e0 5.203e0 5.203e0
2.0e1 1.0e0 5.264e0 5.264e0
2.1e1 1.0e0 5.321e0 5.321e0
2.2e1 1.0e0 5.375e0 5.375e0
2.3e1 1.0e0 5.426e0 5.426e0
2.4e1 1.0e0 5.475e0 5.475e0
2.5e1 1.0e0 5.521e0 5.521e0
2.6e1 1.0e0 5.565e0 5.565e0
2.7e1 1.0e0 5.607e0 5.607e0
2.8e1 1.0e0 5.647e0 5.647e0
2.9e1 1.0e0 5.686e0 5.686e0
3.0e1 1.0e0 5.722e0 5.722e0
3.1e1 1.0e0 5.758e0 5.758e0
3.2e1 1.0e0 5.791e0 5.791e0
3.3e1 1.0e0 5.824e0 5.824e0
3.4e1 1.0e0 5.855e0 5.855e0
3.5e1 1.0e0 5.886e0 5.886e0
3.6e1 1.0e0 5.915e0 5.915e0
3.7e1 1.0e0 5.943e0 5.943e0
3.8e1 1.0e0 5.97e0 5.97e0
3.9e1 1.0e0 5.997e0 5.997e0
4.0e1 1.0e0 6.022e0 6.022e0
4.1e1 1.0e0 6.047e0 6.047e0
4.2e1 1.0e0 6.072e0 6.072e0
4.3e1 1.0e0 6.095e0 6.095e0
4.4e1 1.0e0 6.118e0 6.118e0
4.5e1 1.0e0 6.141e0 6.141e0
4.6e1 1.0e0 6.162e0 6.162e0
4.7e1 1.0e0 6.184e0 6.184e0
4.8e1 1.0e0 6.204e0 6.204e0
4.9e1 1.0e0 6.225e0 6.225e0
5.0e1 1.0e0 6.245e0 6.245e0
5.1e1 1.0e0 6.264e0 6.264e0
5.2e1 1.0e0 6.283e0 6.283e0
5.3e1 1.0e0 6.302e0 6.302e0
5.4e1 1.0e0 6.32e0 6.32e0
5.5e1 1.0e0 6.338e0 6.338e0
5.6e1 1.0e0 6.356e0 6.356e0
5.7e1 1.0e0 6.373e0 6.373e0
5.8e1 1.0e0 6.39e0 6.39e0
5.9e1 1.0e0 6.407e0 6.407e0
6.0e1 1.0e0 6.423e0 6.423e0
6.1e1 1.0e0 6.439e0 6.439e0
6.2e1 1.0e0 6.455e0 6.455e0
6.3e1 1.0e0 6.471e0 6.471e0
6.4e1 1.0e0 6.486e0 6.486e0
6.5e1 1.0e0 6.501e0 6.501e0
6.6e1 1.0e0 6.516e0 6.516e0
6.7e1 1.0e0 6.531e0 6.531e0
6.8e1 1.0e0 6.546e0 6.546e0
6.9e1 1.0e0 6.56e0 6.56e0
7.0e1 1.0e0 6.574e0 6.574e0
7.1e1 1.0e0 6.588e0 6.588e0
7.2e1 1.0e0 6.602e0 6.602e0
7.3e1 1.0e0 6.615e0 6.615e0
7.4e1 1.0e0 6.629e0 6.629e0
7.5e1 1.0e0 6.642e0 6.642e0
7.6e1 1.0e0 6.655e0 6.655e0
7.7e1 1.0e0 6.668e0 6.668e0
7.8e1 1.0e0 6.681e0 6.681e0
7.9e1 1.0e0 6.693e0 6.693e0
8.0e1 1.0e0 6.706e0 6.706e0
8.1e1 1.0e0 6.718e0 6.718e0
8.2e1 1.0e0 6.73e0 6.73e0
8.3e1 1.0e0 6.742e0 6.742e0
8.4e1 1.0e0 6.754e0 6.754e0
8.5e1 1.0e0 6.766e0 6.766e0
8.6e1 1.0e0 6.778e0 6.778e0
8.7e1 1.0e0 6.789e0 6.789e0
8.8e1 1.0e0 6.801e0 6.801e0
8.9e1 1.0e0 6.812e0 6.812e0
9.0e1 1.0e0 6.823e0 6.823e0
9.1e1 1.0e0 6.834e0 6.834e0
9.2e1 1.0e0 6.845e0 6.845e0
9.3e1 1.0e0 6.856e0 6.856e0
9.4e1 1.0e0 6.867e0 6.867e0
9.5e1 1.0e0 6.878e0 6.878e0
9.6e1 1.0e0 6.888e0 6.888e0
9.7e1 1.0e0 6.899e0 6.899e0
9.8e1 1.0e0 6.909e0 6.909e0
9.9e1 1.0e0 6.92e0 6.92e0
1.0e2 1.0e0 6.93e0 6.93e0
1.01e2 1.0e0 6.94e0 6.94e0
1.02e2 1.0e0 6.95e0 6.95e0
1.03e2 1.0e0 6.96e0 6.96e0
1.04e2 1.0e0 6.97e0 6.97e0
1.05e2 1.0e0 6.98e0 6.98e0
1.06e2 1.0e0 6.99e0 6.99e0
1.07e2 1.0e0 6.999e0 6.999e0
1.08e2 1.0e0 7.009e0 7.009e0
1.09e2 1.0e0 7.018e0 7.018e0
1.1e2 1.0e0 7.028e0 7.028e0
1.11e2 1.0e0 7.037e0 7.037e0
1.12e2 1.0e0 7.046e0 7.046e0
1.13e2 1.0e0 7.056e0 7.056e0
1.14e2 1.0e0 7.065e0 7.065e0
1.15e2 1.0e0 7.074e0 7.074e0
1.16e2 1.0e0 7.083e0 7.083e0
1.17e2 1.0e0 7.092e0 7.092e0
1.18e2 1.0e0 7.101e0 7.101e0
1.19e2 1.0e0 7.11e0 7.11e0
1.2e2 1.0e0 7.118e0 7.118e0
1.21e2 1.0e0 7.127e0 7.127e0
1.22e2 1.0e0 7.136e0 7.136e0
1.23e2 1.0e0 7.144e0 7.144e0
1.24e2 1.0e0 7.153e0 7.153e0
1.25e2 1.0e0 7.161e0 7.161e0
1.26e2 1.0e0 7.17e0 7.17e0
1.27e2 1.0e0 7.178e0 7.178e0
1.28e2 1.0e0 7.186e0 7.186e0
1.29e2 1.0e0 7.194e0 7.194e0
1.3e2 1.0e0 7.203e0 7.203e0
1.31e2 1.0e0 7.211e0 7.211e0
1.32e2 1.0e0 7.219e0 7.219e0
1.33e2 1.0e0 7.227e0 7.227e0
1.34e2 1.0e0 7.235e0 7.235e0
1.35e2 1.0e0 7.243e0 7.243e0
1.36e2 1.0e0 7.251e0 7.251e0
1.37e2 1.0e0 7.258e0 7.258e0
1.38e2 1.0e0 7.266e0 7.266e0
1.39e2 1.0e0 7.274e0 7.274e0
1.4e2 1.0e0 7.282e0 7.282e0
1.41e2 1.0e0 7.289e0 7.289e0
1.42e2 1.0e0 7.297e0 7.297e0
1.43e2 1.0e0 7.304e0 7.304e0
1.44e2 1.0e0 7.312e0 7.312e0
1.45e2 1.0e0 7.319e0 7.319e0
1.46e2 1.0e0 7.327e0 7.327e0
1.47e2 1.0e0 7.334e0 7.334e0
1.48e2 1.0e0 7.341e0 7.341e0
1.49e2 1.0e0 7.349e0 7.349e0
1.5e2 1.0e0 7.356e0 7.356e0
1.51e2 1.0e0 7.363e0 7.363e0
1.52e2 1.0e0 7.37e0 7.37e0
1.53e2 1.0e0 7.377e0 7.377e0
1.54e2 1.0e0 7.384e0 7.384e0
1.55e2 1.0e0 7.392e0 7.392e0
1.56e2 1.0e0 7.399e0 7.399e0
1.57e2 1.0e0 7.406e0 7.406e0
1.58e2 1.0e0 7.413e0 7.413e0
1.59e2 1.0e0 7.419e0 7.419e0
1.6e2 1.0e0 7.426e0 7.426e0
1.61e2 1.0e0 7.433e0 7.433e0
1.62e2 1.0e0 7.44e0 7.44e0
1.63e2 1.0e0 7.447e0 7.447e0
1.64e2 1.0e0 7.453e0 7.453e0
1.65e2 1.0e0 7.46e0 7.46e0
1.66e2 1.0e0 7.467e0 7.467e0
1.67e2 1.0e0 7.473e0 7.473e0
1.68e2 1.0e0 7.48e0 7.48e0
1.69e2 1.0e0 7.486e0 7.486e0
1.7e2 1.0e0 7.493e0 7.493e0
1.71e2 1.0e0 7.499e0 7.499e0
1.72e2 1.0e0 7.506e0 7.506e0
1.73e2 1.0e0 7.512e0 7.512e0
1.74e2 1.0e0 7.519e0 7.519e0
1.75e2 1.0e0 7.525e0 7.525e0
1.76e2 1.0e0 7.531e0 7.531e0
1.77e2 1.0e0 7.538e0 7.538e0
1.78e2 1.0e0 7.544e0 7.544e0
1.79e2 1.0e0 7.55e0 7.55e0
1.8e2 1.0e0 7.556e0 7.556e0
1.81e2 1.0e0 7.563e0 7.563e0
1.82e2 1.0e0 7.569e0 7.569e0
1.83e2 1.0e0 7.575e0 7.575e0
1.84e2 1.0e0 7.581e0 7.581e0
1.85e2 1.0e0 7.587e0 7.587e0
1.86e2 1.0e0 7.593e0 7.593e0
1.87e2 1.0e0 7.599e0 7.599e0
1.88e2 1.0e0 7.605e0 7.605e0
1.89e2 1.0e0 7.611e0 7.611e0
1.9e2 1.0e0 7.617e0 7.617e0
1.91e2 1.0e0 7.623e0 7.623e0
1.92e2 1.0e0 7.629e0 7.629e0
1.93e2 1.0e0 7.634e0 7.634e0
1.94e2 1.0e0 7.64e0 7.64e0
1.95e2 1.0e0 7.646e0 7.646e0
1.96e2 1.0e0 7.652e0 7.652e0
1.97e2 1.0e0 7.658e0 7.658e0
1.98e2 1.0e0 7.663e0 7.663e0
1.99e2 1.0e0 7.669e0 7.669e0
2.0e2 1.0e0 7.675e0 7.675e0

